Transition to turbulence in a shear flow

We analyze the properties of a 19 dimensional Galerkin approximation to a parallel shear flow. The laminar flow with a sinusoidal shape is stable for all Reynolds numbers Re. For sufficiently large Re additional stationary flows occur; they are all unstable. The lifetimes of finite amplitude perturbations show a fractal dependence on amplitude and Reynolds number. These findings are in accord with observations on plane Couette flow and suggest a universality of this transition szenario in shear flows.

==> regmit1-0-0-100.dat <==
%!PS-Adobe-2.0 EPSF-2.0                                                                                                                                                                                 
%%BoundingBox: -50 0 550 700                                                                                                                                                                            
50 100 translate                                                                                                                                                                                        
gsave                                                                                                                                                                                                   
450 450 scale                                                                                                                                                                                           
0.004 setlinewidth                                                                                                                                                                                      
                                                                                                                                                                                                        
0.01 /g exch def                                                                                                                                                                                        
/point                                                                                                                                                                                                  
{dup 0.02 lt {pop 0}if                                                                                                                                                                                  
-1 mul                                                                                                                                                                                                  
1 add                                                                                                                                                                                                   
setgray                                                                                                                                                                                                 
moveto                                                                                                                                                                                                  
%gsave                                                                                                                                                                                                  
g 0 rlineto                                                                                                                                                                                             
0 g rlineto                                                                                                                                                                                             
-1 g mul  0 rlineto                                                                                                                                                                                     
closepath                                                                                                                                                                                               
fill                                                                                                                                                                                                    
} def                                                                                                                                                                                                   
 1.000000000000000E-02/g exch def
    .0000000000E+000    .1200000000E+001    .8888888889E-001    point 
    .0000000000E+000    .1190000000E+001    .8888888889E-001    point 
    .0000000000E+000    .1180000000E+001    .8888888889E-001    point 
    .0000000000E+000    .1170000000E+001    .1000000000E+000    point 
    .0000000000E+000    .1160000000E+001    .1000000000E+000    point 
    .0000000000E+000    .1150000000E+001    .1000000000E+000    point 
    .0000000000E+000    .1140000000E+001    .8888888889E-001    point 
    .0000000000E+000    .1130000000E+001    .7777777778E-001    point 
    .0000000000E+000    .1120000000E+001    .7777777778E-001    point 
    .0000000000E+000    .1110000000E+001    .7777777778E-001    point 
    .0000000000E+000    .1100000000E+001    .7777777778E-001    point 
    .0000000000E+000    .1090000000E+001    .8888888889E-001    point 
    .0000000000E+000    .1080000000E+001    .7777777778E-001    point 
    .0000000000E+000    .1070000000E+001    .6666666667E-001    point 
    .0000000000E+000    .1060000000E+001    .6666666667E-001    point 
    .0000000000E+000    .1050000000E+001    .5555555556E-001    point 
    .0000000000E+000    .1040000000E+001    .5555555556E-001    point 
    .0000000000E+000    .1030000000E+001    .5555555556E-001    point 
    .0000000000E+000    .1020000000E+001    .5555555556E-001    point 
    .0000000000E+000    .1010000000E+001    .5555555556E-001    point 
    .0000000000E+000    .1000000000E+001    .5555555556E-001    point 
    .0000000000E+000    .9900000000E+000    .5555555556E-001    point 
    .0000000000E+000    .9800000000E+000    .5555555556E-001    point 
    .0000000000E+000    .9700000000E+000    .5555555556E-001    point 
    .0000000000E+000    .9600000000E+000    .4444444444E-001    point 
    .0000000000E+000    .9500000000E+000    .4444444444E-001    point 
    .0000000000E+000    .9400000000E+000    .4444444444E-001    point 
    .0000000000E+000    .9300000000E+000    .4444444444E-001    point 
    .0000000000E+000    .9200000000E+000    .3333333333E-001    point 
    .0000000000E+000    .9100000000E+000    .3333333333E-001    point 
    .0000000000E+000    .9000000000E+000    .3333333333E-001    point 
    .0000000000E+000    .8900000000E+000    .2222222222E-001    point 
    .0000000000E+000    .8800000000E+000    .2222222222E-001    point 
    .0000000000E+000    .8700000000E+000    .2222222222E-001    point 
    .0000000000E+000    .8600000000E+000    .2222222222E-001    point 
    .0000000000E+000    .8500000000E+000    .1111111111E-001    point 
    .0000000000E+000    .8400000000E+000    .1111111111E-001    point 
    .0000000000E+000    .8300000000E+000    .1111111111E-001    point 
    .0000000000E+000    .8200000000E+000    .1111111111E-001    point 
    .0000000000E+000    .8100000000E+000    .1111111111E-001    point 
    .0000000000E+000    .8000000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7900000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7800000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7700000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7600000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7500000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7400000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7300000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7200000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7100000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7000000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6900000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6800000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6700000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6600000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6500000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6400000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6300000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6200000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6100000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6000000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5900000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5800000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5700000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5600000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5500000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5400000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5300000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5200000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5100000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5000000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4900000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4800000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4700000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4600000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4500000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4400000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4300000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4200000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4100000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4000000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3900000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3800000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3700000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3600000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3500000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3400000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3300000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3200000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3100000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3000000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2900000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2800000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2700000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2600000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2500000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2400000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2300000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2200000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2100000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2000000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1900000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1800000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1700000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1600000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1500000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1400000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1300000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1200000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1100000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1000000000E+000    .1111111111E-001    point 
    .0000000000E+000    .9000000000E-001    .1111111111E-001    point 
    .0000000000E+000    .8000000000E-001    .1111111111E-001    point 
    .0000000000E+000    .7000000000E-001    .1111111111E-001    point 
    .0000000000E+000    .6000000000E-001    .1111111111E-001    point 
    .0000000000E+000    .5000000000E-001    .1111111111E-001    point 
    .0000000000E+000    .4000000000E-001    .1111111111E-001    point 
    .0000000000E+000    .3000000000E-001    .1111111111E-001    point 
    .0000000000E+000    .2000000000E-001    .1111111111E-001    point 
    .0000000000E+000    .1000000000E-001    .1111111111E-001    point 
    .0000000000E+000    .0000000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1200000000E+001    .8888888889E-001    point 
    .1000000000E-001    .1190000000E+001    .8888888889E-001    point 
    .1000000000E-001    .1180000000E+001    .7777777778E-001    point 
    .1000000000E-001    .1170000000E+001    .8888888889E-001    point 
    .1000000000E-001    .1160000000E+001    .8888888889E-001    point 
    .1000000000E-001    .1150000000E+001    .1000000000E+000    point 
    .1000000000E-001    .1140000000E+001    .8888888889E-001    point 
    .1000000000E-001    .1130000000E+001    .8888888889E-001    point 
    .1000000000E-001    .1120000000E+001    .7777777778E-001    point 
    .1000000000E-001    .1110000000E+001    .6666666667E-001    point 
    .1000000000E-001    .1100000000E+001    .7777777778E-001    point 
    .1000000000E-001    .1090000000E+001    .7777777778E-001    point 
    .1000000000E-001    .1080000000E+001    .7777777778E-001    point 
    .1000000000E-001    .1070000000E+001    .7777777778E-001    point 
    .1000000000E-001    .1060000000E+001    .6666666667E-001    point 
    .1000000000E-001    .1050000000E+001    .5555555556E-001    point 
    .1000000000E-001    .1040000000E+001    .5555555556E-001    point 
    .1000000000E-001    .1030000000E+001    .5555555556E-001    point 
    .1000000000E-001    .1020000000E+001    .5555555556E-001    point 
    .1000000000E-001    .1010000000E+001    .5555555556E-001    point 
    .1000000000E-001    .1000000000E+001    .5555555556E-001    point 
    .1000000000E-001    .9900000000E+000    .5555555556E-001    point 
    .1000000000E-001    .9800000000E+000    .5555555556E-001    point 
    .1000000000E-001    .9700000000E+000    .4444444444E-001    point 
    .1000000000E-001    .9600000000E+000    .4444444444E-001    point 
    .1000000000E-001    .9500000000E+000    .4444444444E-001    point 
    .1000000000E-001    .9400000000E+000    .4444444444E-001    point 
    .1000000000E-001    .9300000000E+000    .3333333333E-001    point 
    .1000000000E-001    .9200000000E+000    .3333333333E-001    point 
    .1000000000E-001    .9100000000E+000    .3333333333E-001    point 
    .1000000000E-001    .9000000000E+000    .3333333333E-001    point 
    .1000000000E-001    .8900000000E+000    .3333333333E-001    point 
    .1000000000E-001    .8800000000E+000    .2222222222E-001    point 
    .1000000000E-001    .8700000000E+000    .2222222222E-001    point 
    .1000000000E-001    .8600000000E+000    .2222222222E-001    point 
    .1000000000E-001    .8500000000E+000    .2222222222E-001    point 
    .1000000000E-001    .8400000000E+000    .1111111111E-001    point 
    .1000000000E-001    .8300000000E+000    .1111111111E-001    point 
    .1000000000E-001    .8200000000E+000    .1111111111E-001    point 
    .1000000000E-001    .8100000000E+000    .1111111111E-001    point 
    .1000000000E-001    .8000000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7900000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7800000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7700000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7600000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7500000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7400000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7300000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7200000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7100000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7000000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6900000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6800000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6700000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6600000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6500000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6400000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6300000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6200000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6100000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6000000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5900000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5800000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5700000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5600000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5500000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5400000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5300000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5200000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5100000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5000000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4900000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4800000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4700000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4600000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4500000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4400000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4300000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4200000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4100000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4000000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3900000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3800000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3700000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3600000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3500000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3400000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3300000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3200000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3100000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3000000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2900000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2800000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2700000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2600000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2500000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2400000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2300000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2200000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2100000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2000000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1900000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1800000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1700000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1600000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1500000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1400000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1300000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1200000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1100000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1000000000E+000    .1111111111E-001    point 
    .1000000000E-001    .9000000000E-001    .1111111111E-001    point 
    .1000000000E-001    .8000000000E-001    .1111111111E-001    point 
    .1000000000E-001    .7000000000E-001    .1111111111E-001    point 
    .1000000000E-001    .6000000000E-001    .1111111111E-001    point 
    .1000000000E-001    .5000000000E-001    .1111111111E-001    point 
    .1000000000E-001    .4000000000E-001    .1111111111E-001    point 
    .1000000000E-001    .3000000000E-001    .1111111111E-001    point 
    .1000000000E-001    .2000000000E-001    .1111111111E-001    point 
    .1000000000E-001    .1000000000E-001    .1111111111E-001    point 
    .1000000000E-001    .0000000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1200000000E+001    .7777777778E-001    point 
    .2000000000E-001    .1190000000E+001    .8888888889E-001    point 
    .2000000000E-001    .1180000000E+001    .8888888889E-001    point 
    .2000000000E-001    .1170000000E+001    .7777777778E-001    point 
    .2000000000E-001    .1160000000E+001    .7777777778E-001    point 
    .2000000000E-001    .1150000000E+001    .8888888889E-001    point 
    .2000000000E-001    .1140000000E+001    .1000000000E+000    point 
    .2000000000E-001    .1130000000E+001    .8888888889E-001    point 
    .2000000000E-001    .1120000000E+001    .7777777778E-001    point 
    .2000000000E-001    .1110000000E+001    .7777777778E-001    point 
    .2000000000E-001    .1100000000E+001    .7777777778E-001    point 
    .2000000000E-001    .1090000000E+001    .7777777778E-001    point 
    .2000000000E-001    .1080000000E+001    .7777777778E-001    point 
    .2000000000E-001    .1070000000E+001    .7777777778E-001    point 
    .2000000000E-001    .1060000000E+001    .6666666667E-001    point 
    .2000000000E-001    .1050000000E+001    .5555555556E-001    point 
    .2000000000E-001    .1040000000E+001    .5555555556E-001    point 
    .2000000000E-001    .1030000000E+001    .4444444444E-001    point 
    .2000000000E-001    .1020000000E+001    .5555555556E-001    point 
    .2000000000E-001    .1010000000E+001    .5555555556E-001    point 
    .2000000000E-001    .1000000000E+001    .5555555556E-001    point 
    .2000000000E-001    .9900000000E+000    .5555555556E-001    point 
    .2000000000E-001    .9800000000E+000    .5555555556E-001    point 
    .2000000000E-001    .9700000000E+000    .4444444444E-001    point 
    .2000000000E-001    .9600000000E+000    .4444444444E-001    point 
    .2000000000E-001    .9500000000E+000    .4444444444E-001    point 
    .2000000000E-001    .9400000000E+000    .4444444444E-001    point 
    .2000000000E-001    .9300000000E+000    .3333333333E-001    point 
    .2000000000E-001    .9200000000E+000    .3333333333E-001    point 
    .2000000000E-001    .9100000000E+000    .3333333333E-001    point 
    .2000000000E-001    .9000000000E+000    .3333333333E-001    point 
    .2000000000E-001    .8900000000E+000    .2222222222E-001    point 
    .2000000000E-001    .8800000000E+000    .2222222222E-001    point 
    .2000000000E-001    .8700000000E+000    .2222222222E-001    point 
    .2000000000E-001    .8600000000E+000    .2222222222E-001    point 
    .2000000000E-001    .8500000000E+000    .2222222222E-001    point 
    .2000000000E-001    .8400000000E+000    .1111111111E-001    point 
    .2000000000E-001    .8300000000E+000    .1111111111E-001    point 
    .2000000000E-001    .8200000000E+000    .1111111111E-001    point 
    .2000000000E-001    .8100000000E+000    .1111111111E-001    point 
    .2000000000E-001    .8000000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7900000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7800000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7700000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7600000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7500000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7400000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7300000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7200000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7100000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7000000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6900000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6800000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6700000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6600000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6500000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6400000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6300000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6200000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6100000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6000000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5900000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5800000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5700000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5600000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5500000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5400000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5300000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5200000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5100000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5000000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4900000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4800000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4700000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4600000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4500000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4400000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4300000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4200000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4100000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4000000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3900000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3800000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3700000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3600000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3500000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3400000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3300000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3200000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3100000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3000000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2900000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2800000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2700000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2600000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2500000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2400000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2300000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2200000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2100000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2000000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1900000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1800000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1700000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1600000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1500000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1400000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1300000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1200000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1100000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1000000000E+000    .1111111111E-001    point 
    .2000000000E-001    .9000000000E-001    .1111111111E-001    point 
    .2000000000E-001    .8000000000E-001    .1111111111E-001    point 
    .2000000000E-001    .7000000000E-001    .1111111111E-001    point 
    .2000000000E-001    .6000000000E-001    .1111111111E-001    point 
    .2000000000E-001    .5000000000E-001    .1111111111E-001    point 
    .2000000000E-001    .4000000000E-001    .1111111111E-001    point 
    .2000000000E-001    .3000000000E-001    .1111111111E-001    point 
    .2000000000E-001    .2000000000E-001    .1111111111E-001    point 
    .2000000000E-001    .1000000000E-001    .1111111111E-001    point 
    .2000000000E-001    .0000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1200000000E+001    .6666666667E-001    point 
    .3000000000E-001    .1190000000E+001    .7777777778E-001    point 
    .3000000000E-001    .1180000000E+001    .8888888889E-001    point 
    .3000000000E-001    .1170000000E+001    .8888888889E-001    point 
    .3000000000E-001    .1160000000E+001    .8888888889E-001    point 
    .3000000000E-001    .1150000000E+001    .6666666667E-001    point 
    .3000000000E-001    .1140000000E+001    .8888888889E-001    point 
    .3000000000E-001    .1130000000E+001    .8888888889E-001    point 
    .3000000000E-001    .1120000000E+001    .7777777778E-001    point 
    .3000000000E-001    .1110000000E+001    .7777777778E-001    point 
    .3000000000E-001    .1100000000E+001    .7777777778E-001    point 
    .3000000000E-001    .1090000000E+001    .7777777778E-001    point 
    .3000000000E-001    .1080000000E+001    .7777777778E-001    point 
    .3000000000E-001    .1070000000E+001    .7777777778E-001    point 
    .3000000000E-001    .1060000000E+001    .6666666667E-001    point 
    .3000000000E-001    .1050000000E+001    .6666666667E-001    point 
    .3000000000E-001    .1040000000E+001    .5555555556E-001    point 
    .3000000000E-001    .1030000000E+001    .4444444444E-001    point 
    .3000000000E-001    .1020000000E+001    .4444444444E-001    point 
    .3000000000E-001    .1010000000E+001    .4444444444E-001    point 
    .3000000000E-001    .1000000000E+001    .5555555556E-001    point 
    .3000000000E-001    .9900000000E+000    .5555555556E-001    point 
    .3000000000E-001    .9800000000E+000    .5555555556E-001    point 
    .3000000000E-001    .9700000000E+000    .4444444444E-001    point 
    .3000000000E-001    .9600000000E+000    .4444444444E-001    point 
    .3000000000E-001    .9500000000E+000    .4444444444E-001    point 
    .3000000000E-001    .9400000000E+000    .4444444444E-001    point 
    .3000000000E-001    .9300000000E+000    .3333333333E-001    point 
    .3000000000E-001    .9200000000E+000    .3333333333E-001    point 
    .3000000000E-001    .9100000000E+000    .3333333333E-001    point 
    .3000000000E-001    .9000000000E+000    .3333333333E-001    point 
    .3000000000E-001    .8900000000E+000    .2222222222E-001    point 
    .3000000000E-001    .8800000000E+000    .2222222222E-001    point 
    .3000000000E-001    .8700000000E+000    .2222222222E-001    point 
    .3000000000E-001    .8600000000E+000    .2222222222E-001    point 
    .3000000000E-001    .8500000000E+000    .2222222222E-001    point 
    .3000000000E-001    .8400000000E+000    .1111111111E-001    point 
    .3000000000E-001    .8300000000E+000    .1111111111E-001    point 
    .3000000000E-001    .8200000000E+000    .1111111111E-001    point 
    .3000000000E-001    .8100000000E+000    .1111111111E-001    point 
    .3000000000E-001    .8000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7900000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7800000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7700000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7600000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7500000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7400000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7300000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7200000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7100000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6900000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6800000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6700000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6600000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6500000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6400000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6300000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6200000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6100000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5900000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5800000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5700000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5600000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5500000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5400000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5300000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5200000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5100000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4900000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4800000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4700000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4600000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4500000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4400000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4300000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4200000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4100000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3900000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3800000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3700000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3600000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3500000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3400000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3300000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3200000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3100000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2900000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2800000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2700000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2600000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2500000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2400000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2300000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2200000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2100000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1900000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1800000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1700000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1600000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1500000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1400000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1300000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1200000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1100000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .9000000000E-001    .1111111111E-001    point 
    .3000000000E-001    .8000000000E-001    .1111111111E-001    point 
    .3000000000E-001    .7000000000E-001    .1111111111E-001    point 
    .3000000000E-001    .6000000000E-001    .1111111111E-001    point 
    .3000000000E-001    .5000000000E-001    .1111111111E-001    point 
    .3000000000E-001    .4000000000E-001    .1111111111E-001    point 
    .3000000000E-001    .3000000000E-001    .1111111111E-001    point 
    .3000000000E-001    .2000000000E-001    .1111111111E-001    point 
    .3000000000E-001    .1000000000E-001    .1111111111E-001    point 
    .3000000000E-001    .0000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1200000000E+001    .7777777778E-001    point 
    .4000000000E-001    .1190000000E+001    .7777777778E-001    point 
    .4000000000E-001    .1180000000E+001    .8888888889E-001    point 
    .4000000000E-001    .1170000000E+001    .8888888889E-001    point 
    .4000000000E-001    .1160000000E+001    .8888888889E-001    point 
    .4000000000E-001    .1150000000E+001    .8888888889E-001    point 
    .4000000000E-001    .1140000000E+001    .5555555556E-001    point 
    .4000000000E-001    .1130000000E+001    .7777777778E-001    point 
    .4000000000E-001    .1120000000E+001    .7777777778E-001    point 
    .4000000000E-001    .1110000000E+001    .7777777778E-001    point 
    .4000000000E-001    .1100000000E+001    .7777777778E-001    point 
    .4000000000E-001    .1090000000E+001    .7777777778E-001    point 
    .4000000000E-001    .1080000000E+001    .7777777778E-001    point 
    .4000000000E-001    .1070000000E+001    .7777777778E-001    point 
    .4000000000E-001    .1060000000E+001    .7777777778E-001    point 
    .4000000000E-001    .1050000000E+001    .6666666667E-001    point 
    .4000000000E-001    .1040000000E+001    .5555555556E-001    point 
    .4000000000E-001    .1030000000E+001    .4444444444E-001    point 
    .4000000000E-001    .1020000000E+001    .4444444444E-001    point 
    .4000000000E-001    .1010000000E+001    .4444444444E-001    point 
    .4000000000E-001    .1000000000E+001    .4444444444E-001    point 
    .4000000000E-001    .9900000000E+000    .4444444444E-001    point 
    .4000000000E-001    .9800000000E+000    .4444444444E-001    point 
    .4000000000E-001    .9700000000E+000    .4444444444E-001    point 
    .4000000000E-001    .9600000000E+000    .4444444444E-001    point 
    .4000000000E-001    .9500000000E+000    .4444444444E-001    point 
    .4000000000E-001    .9400000000E+000    .4444444444E-001    point 
    .4000000000E-001    .9300000000E+000    .3333333333E-001    point 
    .4000000000E-001    .9200000000E+000    .3333333333E-001    point 
    .4000000000E-001    .9100000000E+000    .3333333333E-001    point 
    .4000000000E-001    .9000000000E+000    .2222222222E-001    point 
    .4000000000E-001    .8900000000E+000    .2222222222E-001    point 
    .4000000000E-001    .8800000000E+000    .2222222222E-001    point 
    .4000000000E-001    .8700000000E+000    .2222222222E-001    point 
    .4000000000E-001    .8600000000E+000    .2222222222E-001    point 
    .4000000000E-001    .8500000000E+000    .1111111111E-001    point 
    .4000000000E-001    .8400000000E+000    .1111111111E-001    point 
    .4000000000E-001    .8300000000E+000    .1111111111E-001    point 
    .4000000000E-001    .8200000000E+000    .1111111111E-001    point 
    .4000000000E-001    .8100000000E+000    .1111111111E-001    point 
    .4000000000E-001    .8000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7900000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7800000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7700000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7600000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7500000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7400000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7300000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7200000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7100000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6900000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6800000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6700000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6600000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6500000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6400000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6300000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6200000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6100000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5900000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5800000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5700000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5600000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5500000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5400000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5300000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5200000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5100000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4900000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4800000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4700000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4600000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4500000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4400000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4300000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4200000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4100000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3900000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3800000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3700000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3600000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3500000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3400000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3300000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3200000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3100000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2900000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2800000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2700000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2600000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2500000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2400000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2300000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2200000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2100000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1900000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1800000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1700000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1600000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1500000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1400000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1300000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1200000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1100000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .9000000000E-001    .1111111111E-001    point 
    .4000000000E-001    .8000000000E-001    .1111111111E-001    point 
    .4000000000E-001    .7000000000E-001    .1111111111E-001    point 
    .4000000000E-001    .6000000000E-001    .1111111111E-001    point 
    .4000000000E-001    .5000000000E-001    .1111111111E-001    point 
    .4000000000E-001    .4000000000E-001    .1111111111E-001    point 
    .4000000000E-001    .3000000000E-001    .1111111111E-001    point 
    .4000000000E-001    .2000000000E-001    .1111111111E-001    point 
    .4000000000E-001    .1000000000E-001    .1111111111E-001    point 
    .4000000000E-001    .0000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1200000000E+001    .8888888889E-001    point 
    .5000000000E-001    .1190000000E+001    .8888888889E-001    point 
    .5000000000E-001    .1180000000E+001    .8888888889E-001    point 
    .5000000000E-001    .1170000000E+001    .8888888889E-001    point 
    .5000000000E-001    .1160000000E+001    .8888888889E-001    point 
    .5000000000E-001    .1150000000E+001    .8888888889E-001    point 
    .5000000000E-001    .1140000000E+001    .8888888889E-001    point 
    .5000000000E-001    .1130000000E+001    .5555555556E-001    point 
    .5000000000E-001    .1120000000E+001    .6666666667E-001    point 
    .5000000000E-001    .1110000000E+001    .7777777778E-001    point 
    .5000000000E-001    .1100000000E+001    .7777777778E-001    point 
    .5000000000E-001    .1090000000E+001    .7777777778E-001    point 
    .5000000000E-001    .1080000000E+001    .7777777778E-001    point 
    .5000000000E-001    .1070000000E+001    .7777777778E-001    point 
    .5000000000E-001    .1060000000E+001    .7777777778E-001    point 
    .5000000000E-001    .1050000000E+001    .6666666667E-001    point 
    .5000000000E-001    .1040000000E+001    .5555555556E-001    point 
    .5000000000E-001    .1030000000E+001    .4444444444E-001    point 
    .5000000000E-001    .1020000000E+001    .4444444444E-001    point 
    .5000000000E-001    .1010000000E+001    .3333333333E-001    point 
    .5000000000E-001    .1000000000E+001    .3333333333E-001    point 
    .5000000000E-001    .9900000000E+000    .4444444444E-001    point 
    .5000000000E-001    .9800000000E+000    .4444444444E-001    point 
    .5000000000E-001    .9700000000E+000    .4444444444E-001    point 
    .5000000000E-001    .9600000000E+000    .4444444444E-001    point 
    .5000000000E-001    .9500000000E+000    .4444444444E-001    point 
    .5000000000E-001    .9400000000E+000    .4444444444E-001    point 
    .5000000000E-001    .9300000000E+000    .3333333333E-001    point 
    .5000000000E-001    .9200000000E+000    .3333333333E-001    point 
    .5000000000E-001    .9100000000E+000    .3333333333E-001    point 
    .5000000000E-001    .9000000000E+000    .2222222222E-001    point 
    .5000000000E-001    .8900000000E+000    .2222222222E-001    point 
    .5000000000E-001    .8800000000E+000    .2222222222E-001    point 
    .5000000000E-001    .8700000000E+000    .2222222222E-001    point 
    .5000000000E-001    .8600000000E+000    .1111111111E-001    point 
    .5000000000E-001    .8500000000E+000    .1111111111E-001    point 
    .5000000000E-001    .8400000000E+000    .1111111111E-001    point 
    .5000000000E-001    .8300000000E+000    .1111111111E-001    point 
    .5000000000E-001    .8200000000E+000    .1111111111E-001    point 
    .5000000000E-001    .8100000000E+000    .1111111111E-001    point 
    .5000000000E-001    .8000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7900000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7800000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7700000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7600000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7500000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7400000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7300000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7200000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7100000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6900000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6800000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6700000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6600000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6500000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6400000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6300000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6200000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6100000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5900000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5800000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5700000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5600000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5500000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5400000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5300000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5200000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5100000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4900000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4800000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4700000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4600000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4500000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4400000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4300000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4200000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4100000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3900000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3800000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3700000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3600000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3500000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3400000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3300000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3200000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3100000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2900000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2800000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2700000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2600000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2500000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2400000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2300000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2200000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2100000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1900000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1800000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1700000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1600000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1500000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1400000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1300000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1200000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1100000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .9000000000E-001    .1111111111E-001    point 
    .5000000000E-001    .8000000000E-001    .1111111111E-001    point 
    .5000000000E-001    .7000000000E-001    .1111111111E-001    point 
    .5000000000E-001    .6000000000E-001    .1111111111E-001    point 
    .5000000000E-001    .5000000000E-001    .1111111111E-001    point 
    .5000000000E-001    .4000000000E-001    .1111111111E-001    point 
    .5000000000E-001    .3000000000E-001    .1111111111E-001    point 
    .5000000000E-001    .2000000000E-001    .1111111111E-001    point 
    .5000000000E-001    .1000000000E-001    .1111111111E-001    point 
    .5000000000E-001    .0000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1200000000E+001    .6666666667E-001    point 
    .6000000000E-001    .1190000000E+001    .7777777778E-001    point 
    .6000000000E-001    .1180000000E+001    .8888888889E-001    point 
    .6000000000E-001    .1170000000E+001    .8888888889E-001    point 
    .6000000000E-001    .1160000000E+001    .8888888889E-001    point 
    .6000000000E-001    .1150000000E+001    .8888888889E-001    point 
    .6000000000E-001    .1140000000E+001    .8888888889E-001    point 
    .6000000000E-001    .1130000000E+001    .8888888889E-001    point 
    .6000000000E-001    .1120000000E+001    .6666666667E-001    point 
    .6000000000E-001    .1110000000E+001    .5555555556E-001    point 
    .6000000000E-001    .1100000000E+001    .7777777778E-001    point 
    .6000000000E-001    .1090000000E+001    .7777777778E-001    point 
    .6000000000E-001    .1080000000E+001    .7777777778E-001    point 
    .6000000000E-001    .1070000000E+001    .7777777778E-001    point 
    .6000000000E-001    .1060000000E+001    .7777777778E-001    point 
    .6000000000E-001    .1050000000E+001    .7777777778E-001    point 
    .6000000000E-001    .1040000000E+001    .6666666667E-001    point 
    .6000000000E-001    .1030000000E+001    .5555555556E-001    point 
    .6000000000E-001    .1020000000E+001    .4444444444E-001    point 
    .6000000000E-001    .1010000000E+001    .3333333333E-001    point 
    .6000000000E-001    .1000000000E+001    .3333333333E-001    point 
    .6000000000E-001    .9900000000E+000    .4444444444E-001    point 
    .6000000000E-001    .9800000000E+000    .4444444444E-001    point 
    .6000000000E-001    .9700000000E+000    .4444444444E-001    point 
    .6000000000E-001    .9600000000E+000    .4444444444E-001    point 
    .6000000000E-001    .9500000000E+000    .4444444444E-001    point 
    .6000000000E-001    .9400000000E+000    .4444444444E-001    point 
    .6000000000E-001    .9300000000E+000    .3333333333E-001    point 
    .6000000000E-001    .9200000000E+000    .3333333333E-001    point 
    .6000000000E-001    .9100000000E+000    .3333333333E-001    point 
    .6000000000E-001    .9000000000E+000    .2222222222E-001    point 
    .6000000000E-001    .8900000000E+000    .2222222222E-001    point 
    .6000000000E-001    .8800000000E+000    .2222222222E-001    point 
    .6000000000E-001    .8700000000E+000    .2222222222E-001    point 
    .6000000000E-001    .8600000000E+000    .1111111111E-001    point 
    .6000000000E-001    .8500000000E+000    .1111111111E-001    point 
    .6000000000E-001    .8400000000E+000    .1111111111E-001    point 
    .6000000000E-001    .8300000000E+000    .1111111111E-001    point 
    .6000000000E-001    .8200000000E+000    .1111111111E-001    point 
    .6000000000E-001    .8100000000E+000    .1111111111E-001    point 
    .6000000000E-001    .8000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7900000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7800000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7700000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7600000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7500000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7400000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7300000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7200000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7100000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6900000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6800000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6700000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6600000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6500000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6400000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6300000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6200000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6100000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5900000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5800000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5700000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5600000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5500000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5400000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5300000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5200000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5100000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4900000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4800000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4700000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4600000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4500000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4400000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4300000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4200000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4100000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3900000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3800000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3700000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3600000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3500000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3400000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3300000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3200000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3100000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2900000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2800000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2700000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2600000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2500000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2400000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2300000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2200000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2100000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1900000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1800000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1700000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1600000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1500000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1400000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1300000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1200000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1100000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .9000000000E-001    .1111111111E-001    point 
    .6000000000E-001    .8000000000E-001    .1111111111E-001    point 
    .6000000000E-001    .7000000000E-001    .1111111111E-001    point 
    .6000000000E-001    .6000000000E-001    .1111111111E-001    point 
    .6000000000E-001    .5000000000E-001    .1111111111E-001    point 
    .6000000000E-001    .4000000000E-001    .1111111111E-001    point 
    .6000000000E-001    .3000000000E-001    .1111111111E-001    point 
    .6000000000E-001    .2000000000E-001    .1111111111E-001    point 
    .6000000000E-001    .1000000000E-001    .1111111111E-001    point 
    .6000000000E-001    .0000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1200000000E+001    .7777777778E-001    point 
    .7000000000E-001    .1190000000E+001    .7777777778E-001    point 
    .7000000000E-001    .1180000000E+001    .6666666667E-001    point 
    .7000000000E-001    .1170000000E+001    .7777777778E-001    point 
    .7000000000E-001    .1160000000E+001    .7777777778E-001    point 
    .7000000000E-001    .1150000000E+001    .7777777778E-001    point 
    .7000000000E-001    .1140000000E+001    .8888888889E-001    point 
    .7000000000E-001    .1130000000E+001    .8888888889E-001    point 
    .7000000000E-001    .1120000000E+001    .8888888889E-001    point 
    .7000000000E-001    .1110000000E+001    .6666666667E-001    point 
    .7000000000E-001    .1100000000E+001    .6666666667E-001    point 
    .7000000000E-001    .1090000000E+001    .7777777778E-001    point 
    .7000000000E-001    .1080000000E+001    .7777777778E-001    point 
    .7000000000E-001    .1070000000E+001    .7777777778E-001    point 
    .7000000000E-001    .1060000000E+001    .7777777778E-001    point 
    .7000000000E-001    .1050000000E+001    .7777777778E-001    point 
    .7000000000E-001    .1040000000E+001    .6666666667E-001    point 
    .7000000000E-001    .1030000000E+001    .5555555556E-001    point 
    .7000000000E-001    .1020000000E+001    .4444444444E-001    point 
    .7000000000E-001    .1010000000E+001    .3333333333E-001    point 
    .7000000000E-001    .1000000000E+001    .3333333333E-001    point 
    .7000000000E-001    .9900000000E+000    .4444444444E-001    point 
    .7000000000E-001    .9800000000E+000    .4444444444E-001    point 
    .7000000000E-001    .9700000000E+000    .4444444444E-001    point 
    .7000000000E-001    .9600000000E+000    .4444444444E-001    point 
    .7000000000E-001    .9500000000E+000    .4444444444E-001    point 
    .7000000000E-001    .9400000000E+000    .4444444444E-001    point 
    .7000000000E-001    .9300000000E+000    .4444444444E-001    point 
    .7000000000E-001    .9200000000E+000    .3333333333E-001    point 
    .7000000000E-001    .9100000000E+000    .3333333333E-001    point 
    .7000000000E-001    .9000000000E+000    .2222222222E-001    point 
    .7000000000E-001    .8900000000E+000    .2222222222E-001    point 
    .7000000000E-001    .8800000000E+000    .2222222222E-001    point 
    .7000000000E-001    .8700000000E+000    .2222222222E-001    point 
    .7000000000E-001    .8600000000E+000    .1111111111E-001    point 
    .7000000000E-001    .8500000000E+000    .1111111111E-001    point 
    .7000000000E-001    .8400000000E+000    .1111111111E-001    point 
    .7000000000E-001    .8300000000E+000    .1111111111E-001    point 
    .7000000000E-001    .8200000000E+000    .1111111111E-001    point 
    .7000000000E-001    .8100000000E+000    .1111111111E-001    point 
    .7000000000E-001    .8000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7900000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7800000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7700000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7600000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7500000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7400000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7300000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7200000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7100000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6900000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6800000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6700000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6600000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6500000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6400000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6300000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6200000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6100000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5900000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5800000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5700000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5600000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5500000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5400000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5300000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5200000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5100000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4900000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4800000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4700000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4600000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4500000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4400000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4300000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4200000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4100000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3900000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3800000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3700000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3600000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3500000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3400000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3300000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3200000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3100000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2900000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2800000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2700000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2600000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2500000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2400000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2300000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2200000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2100000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1900000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1800000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1700000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1600000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1500000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1400000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1300000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1200000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1100000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .9000000000E-001    .1111111111E-001    point 
    .7000000000E-001    .8000000000E-001    .1111111111E-001    point 
    .7000000000E-001    .7000000000E-001    .1111111111E-001    point 
    .7000000000E-001    .6000000000E-001    .1111111111E-001    point 
    .7000000000E-001    .5000000000E-001    .1111111111E-001    point 
    .7000000000E-001    .4000000000E-001    .1111111111E-001    point 
    .7000000000E-001    .3000000000E-001    .1111111111E-001    point 
    .7000000000E-001    .2000000000E-001    .1111111111E-001    point 
    .7000000000E-001    .1000000000E-001    .1111111111E-001    point 
    .7000000000E-001    .0000000000E+000    .1111111111E-001    point 
    .8000000000E-001    .1200000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1190000000E+001    .8888888889E-001    point 
    .8000000000E-001    .1180000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1170000000E+001    .6666666667E-001    point 
    .8000000000E-001    .1160000000E+001    .5555555556E-001    point 
    .8000000000E-001    .1150000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1140000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1130000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1120000000E+001    .8888888889E-001    point 
    .8000000000E-001    .1110000000E+001    .8888888889E-001    point 
    .8000000000E-001    .1100000000E+001    .6666666667E-001    point 
    .8000000000E-001    .1090000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1080000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1070000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1060000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1050000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1040000000E+001    .6666666667E-001    point 
    .8000000000E-001    .1030000000E+001    .5555555556E-001    point 
    .8000000000E-001    .1020000000E+001    .4444444444E-001    point 
    .8000000000E-001    .1010000000E+001    .3333333333E-001    point 
    .8000000000E-001    .1000000000E+001    .3333333333E-001    point 
    .8000000000E-001    .9900000000E+000    .4444444444E-001    point 
    .8000000000E-001    .9800000000E+000    .4444444444E-001    point 
    .8000000000E-001    .9700000000E+000    .4444444444E-001    point 
    .8000000000E-001    .9600000000E+000    .4444444444E-001    point 
    .8000000000E-001    .9500000000E+000    .4444444444E-001    point 
    .8000000000E-001    .9400000000E+000    .4444444444E-001    point 
    .8000000000E-001    .9300000000E+000    .4444444444E-001    point 
    .8000000000E-001    .9200000000E+000    .3333333333E-001    point 
    .8000000000E-001    .9100000000E+000    .3333333333E-001    point 
    .8000000000E-001    .9000000000E+000    .3333333333E-001    point 
    .8000000000E-001    .8900000000E+000    .2222222222E-001    point 
    .8000000000E-001    .8800000000E+000    .2222222222E-001    point 
    .8000000000E-001    .8700000000E+000    .2222222222E-001    point 
    .8000000000E-001    .8600000000E+000    .1111111111E-001    point 
    .8000000000E-001    .8500000000E+000    .1111111111E-001    point 
    .8000000000E-001    .8400000000E+000    .1111111111E-001    point 
    .8000000000E-001    .8300000000E+000    .1111111111E-001    point 
    .8000000000E-001    .8200000000E+000    .1982019097E-016    point 
    .8000000000E-001    .8100000000E+000    .1982019097E-016    point 
    .8000000000E-001    .8000000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7900000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7800000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7700000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7600000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7500000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7400000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7300000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7200000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7100000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7000000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6900000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6800000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6700000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6600000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6500000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6400000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6300000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6200000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6100000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6000000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5900000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5800000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5700000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5600000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5500000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5400000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5300000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5200000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5100000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5000000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4900000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4800000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4700000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4600000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4500000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4400000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4300000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4200000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4100000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4000000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3900000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3800000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3700000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3600000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3500000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3400000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3300000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3200000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3100000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3000000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2900000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2800000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2700000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2600000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2500000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2400000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2300000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2200000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2100000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2000000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1900000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1800000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1700000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1600000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1500000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1400000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1300000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1200000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1100000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1000000000E+000    .1982019097E-016    point 
    .8000000000E-001    .9000000000E-001    .1982019097E-016    point 
    .8000000000E-001    .8000000000E-001    .1982019097E-016    point 
    .8000000000E-001    .7000000000E-001    .1982019097E-016    point 
    .8000000000E-001    .6000000000E-001    .1982019097E-016    point 
    .8000000000E-001    .5000000000E-001    .1982019097E-016    point 
    .8000000000E-001    .4000000000E-001    .1982019097E-016    point 
    .8000000000E-001    .3000000000E-001    .1982019097E-016    point 
    .8000000000E-001    .2000000000E-001    .1982019097E-016    point 
    .8000000000E-001    .1000000000E-001    .1982019097E-016    point 
    .8000000000E-001    .0000000000E+000    .1982019097E-016    point 
    .9000000000E-001    .1200000000E+001    .7777777778E-001    point 
    .9000000000E-001    .1190000000E+001    .7777777778E-001    point 
    .9000000000E-001    .1180000000E+001    .8888888889E-001    point 
    .9000000000E-001    .1170000000E+001    .7777777778E-001    point 
    .9000000000E-001    .1160000000E+001    .6666666667E-001    point 
    .9000000000E-001    .1150000000E+001    .4444444444E-001    point 
    .9000000000E-001    .1140000000E+001    .6666666667E-001    point 
    .9000000000E-001    .1130000000E+001    .7777777778E-001    point 
    .9000000000E-001    .1120000000E+001    .7777777778E-001    point 
    .9000000000E-001    .1110000000E+001    .7777777778E-001    point 
    .9000000000E-001    .1100000000E+001    .7777777778E-001    point 
    .9000000000E-001    .1090000000E+001    .7777777778E-001    point 
    .9000000000E-001    .1080000000E+001    .7777777778E-001    point 
    .9000000000E-001    .1070000000E+001    .7777777778E-001    point 
    .9000000000E-001    .1060000000E+001    .7777777778E-001    point 
    .9000000000E-001    .1050000000E+001    .7777777778E-001    point 
    .9000000000E-001    .1040000000E+001    .6666666667E-001    point 
    .9000000000E-001    .1030000000E+001    .6666666667E-001    point 
    .9000000000E-001    .1020000000E+001    .4444444444E-001    point 
    .9000000000E-001    .1010000000E+001    .3333333333E-001    point 
    .9000000000E-001    .1000000000E+001    .3333333333E-001    point 
    .9000000000E-001    .9900000000E+000    .4444444444E-001    point 
    .9000000000E-001    .9800000000E+000    .4444444444E-001    point 
    .9000000000E-001    .9700000000E+000    .4444444444E-001    point 
    .9000000000E-001    .9600000000E+000    .4444444444E-001    point 
    .9000000000E-001    .9500000000E+000    .4444444444E-001    point 
    .9000000000E-001    .9400000000E+000    .4444444444E-001    point 
    .9000000000E-001    .9300000000E+000    .4444444444E-001    point 
    .9000000000E-001    .9200000000E+000    .3333333333E-001    point 
    .9000000000E-001    .9100000000E+000    .3333333333E-001    point 
    .9000000000E-001    .9000000000E+000    .3333333333E-001    point 
    .9000000000E-001    .8900000000E+000    .2222222222E-001    point 
    .9000000000E-001    .8800000000E+000    .2222222222E-001    point 
    .9000000000E-001    .8700000000E+000    .2222222222E-001    point 
    .9000000000E-001    .8600000000E+000    .1111111111E-001    point 
    .9000000000E-001    .8500000000E+000    .1111111111E-001    point 
    .9000000000E-001    .8400000000E+000    .1111111111E-001    point 
    .9000000000E-001    .8300000000E+000    .1111111111E-001    point 
    .9000000000E-001    .8200000000E+000    .1871146685E-016    point 
    .9000000000E-001    .8100000000E+000    .1871146685E-016    point 
    .9000000000E-001    .8000000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7900000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7800000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7700000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7600000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7500000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7400000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7300000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7200000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7100000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7000000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6900000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6800000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6700000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6600000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6500000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6400000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6300000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6200000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6100000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6000000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5900000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5800000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5700000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5600000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5500000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5400000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5300000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5200000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5100000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5000000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4900000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4800000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4700000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4600000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4500000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4400000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4300000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4200000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4100000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4000000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3900000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3800000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3700000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3600000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3500000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3400000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3300000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3200000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3100000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3000000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2900000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2800000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2700000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2600000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2500000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2400000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2300000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2200000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2100000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2000000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1900000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1800000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1700000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1600000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1500000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1400000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1300000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1200000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1100000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1000000000E+000    .1871146685E-016    point 
    .9000000000E-001    .9000000000E-001    .1871146685E-016    point 
    .9000000000E-001    .8000000000E-001    .1871146685E-016    point 
    .9000000000E-001    .7000000000E-001    .1871146685E-016    point 
    .9000000000E-001    .6000000000E-001    .1871146685E-016    point 
    .9000000000E-001    .5000000000E-001    .1871146685E-016    point 
    .9000000000E-001    .4000000000E-001    .1871146685E-016    point 
    .9000000000E-001    .3000000000E-001    .1871146685E-016    point 
    .9000000000E-001    .2000000000E-001    .1871146685E-016    point 
    .9000000000E-001    .1000000000E-001    .1871146685E-016    point 
    .9000000000E-001    .0000000000E+000    .1871146685E-016    point 
    .1000000000E+000    .1200000000E+001    .6666666667E-001    point 
    .1000000000E+000    .1190000000E+001    .8888888889E-001    point 
    .1000000000E+000    .1180000000E+001    .7777777778E-001    point 
    .1000000000E+000    .1170000000E+001    .7777777778E-001    point 
    .1000000000E+000    .1160000000E+001    .5555555556E-001    point 
    .1000000000E+000    .1150000000E+001    .4444444444E-001    point 
    .1000000000E+000    .1140000000E+001    .3333333333E-001    point 
    .1000000000E+000    .1130000000E+001    .5555555556E-001    point 
    .1000000000E+000    .1120000000E+001    .7777777778E-001    point 
    .1000000000E+000    .1110000000E+001    .7777777778E-001    point 
    .1000000000E+000    .1100000000E+001    .7777777778E-001    point 
    .1000000000E+000    .1090000000E+001    .7777777778E-001    point 
    .1000000000E+000    .1080000000E+001    .7777777778E-001    point 
    .1000000000E+000    .1070000000E+001    .7777777778E-001    point 
    .1000000000E+000    .1060000000E+001    .6666666667E-001    point 
    .1000000000E+000    .1050000000E+001    .6666666667E-001    point 
    .1000000000E+000    .1040000000E+001    .6666666667E-001    point 
    .1000000000E+000    .1030000000E+001    .6666666667E-001    point 
    .1000000000E+000    .1020000000E+001    .5555555556E-001    point 
    .1000000000E+000    .1010000000E+001    .3333333333E-001    point 
    .1000000000E+000    .1000000000E+001    .3333333333E-001    point 
    .1000000000E+000    .9900000000E+000    .3333333333E-001    point 
    .1000000000E+000    .9800000000E+000    .4444444444E-001    point 
    .1000000000E+000    .9700000000E+000    .4444444444E-001    point 
    .1000000000E+000    .9600000000E+000    .4444444444E-001    point 
    .1000000000E+000    .9500000000E+000    .4444444444E-001    point 
    .1000000000E+000    .9400000000E+000    .4444444444E-001    point 
    .1000000000E+000    .9300000000E+000    .4444444444E-001    point 
    .1000000000E+000    .9200000000E+000    .4444444444E-001    point 
    .1000000000E+000    .9100000000E+000    .3333333333E-001    point 
    .1000000000E+000    .9000000000E+000    .3333333333E-001    point 
    .1000000000E+000    .8900000000E+000    .2222222222E-001    point 
    .1000000000E+000    .8800000000E+000    .2222222222E-001    point 
    .1000000000E+000    .8700000000E+000    .2222222222E-001    point 
    .1000000000E+000    .8600000000E+000    .1111111111E-001    point 
    .1000000000E+000    .8500000000E+000    .1111111111E-001    point 
    .1000000000E+000    .8400000000E+000    .1111111111E-001    point 
    .1000000000E+000    .8300000000E+000    .1111111111E-001    point 
    .1000000000E+000    .8200000000E+000    .1766476379E-016    point 
    .1000000000E+000    .8100000000E+000    .1766476379E-016    point 
    .1000000000E+000    .8000000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7900000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7800000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7700000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7600000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7500000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7400000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7300000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7200000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7100000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7000000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6900000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6800000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6700000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6600000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6500000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6400000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6300000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6200000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6100000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6000000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5900000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5800000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5700000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5600000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5500000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5400000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5300000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5200000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5100000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5000000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4900000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4800000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4700000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4600000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4500000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4400000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4300000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4200000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4100000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4000000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3900000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3800000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3700000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3600000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3500000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3400000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3300000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3200000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3100000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3000000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2900000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2800000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2700000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2600000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2500000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2400000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2300000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2200000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2100000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2000000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1900000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1800000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1700000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1600000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1500000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1400000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1300000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1200000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1100000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1000000000E+000    .1766476379E-016    point 
    .1000000000E+000    .9000000000E-001    .1766476379E-016    point 
    .1000000000E+000    .8000000000E-001    .1766476379E-016    point 
    .1000000000E+000    .7000000000E-001    .1766476379E-016    point 
    .1000000000E+000    .6000000000E-001    .1766476379E-016    point 
    .1000000000E+000    .5000000000E-001    .1766476379E-016    point 
    .1000000000E+000    .4000000000E-001    .1766476379E-016    point 
    .1000000000E+000    .3000000000E-001    .1766476379E-016    point 
    .1000000000E+000    .2000000000E-001    .1766476379E-016    point 
    .1000000000E+000    .1000000000E-001    .1766476379E-016    point 
    .1000000000E+000    .0000000000E+000    .1766476379E-016    point 
    .1100000000E+000    .1200000000E+001    .7777777778E-001    point 
    .1100000000E+000    .1190000000E+001    .5555555556E-001    point 
    .1100000000E+000    .1180000000E+001    .8888888889E-001    point 
    .1100000000E+000    .1170000000E+001    .8888888889E-001    point 
    .1100000000E+000    .1160000000E+001    .5555555556E-001    point 
    .1100000000E+000    .1150000000E+001    .4444444444E-001    point 
    .1100000000E+000    .1140000000E+001    .3333333333E-001    point 
    .1100000000E+000    .1130000000E+001    .3333333333E-001    point 
    .1100000000E+000    .1120000000E+001    .6666666667E-001    point 
    .1100000000E+000    .1110000000E+001    .7777777778E-001    point 
    .1100000000E+000    .1100000000E+001    .6666666667E-001    point 
    .1100000000E+000    .1090000000E+001    .6666666667E-001    point 
    .1100000000E+000    .1080000000E+001    .6666666667E-001    point 
    .1100000000E+000    .1070000000E+001    .6666666667E-001    point 
    .1100000000E+000    .1060000000E+001    .6666666667E-001    point 
    .1100000000E+000    .1050000000E+001    .6666666667E-001    point 
    .1100000000E+000    .1040000000E+001    .6666666667E-001    point 
    .1100000000E+000    .1030000000E+001    .6666666667E-001    point 
    .1100000000E+000    .1020000000E+001    .5555555556E-001    point 
    .1100000000E+000    .1010000000E+001    .3333333333E-001    point 
    .1100000000E+000    .1000000000E+001    .2222222222E-001    point 
    .1100000000E+000    .9900000000E+000    .3333333333E-001    point 
    .1100000000E+000    .9800000000E+000    .3333333333E-001    point 
    .1100000000E+000    .9700000000E+000    .4444444444E-001    point 
    .1100000000E+000    .9600000000E+000    .4444444444E-001    point 
    .1100000000E+000    .9500000000E+000    .4444444444E-001    point 
    .1100000000E+000    .9400000000E+000    .4444444444E-001    point 
    .1100000000E+000    .9300000000E+000    .4444444444E-001    point 
    .1100000000E+000    .9200000000E+000    .4444444444E-001    point 
    .1100000000E+000    .9100000000E+000    .3333333333E-001    point 
    .1100000000E+000    .9000000000E+000    .3333333333E-001    point 
    .1100000000E+000    .8900000000E+000    .3333333333E-001    point 
    .1100000000E+000    .8800000000E+000    .2222222222E-001    point 
    .1100000000E+000    .8700000000E+000    .2222222222E-001    point 
    .1100000000E+000    .8600000000E+000    .1111111111E-001    point 
    .1100000000E+000    .8500000000E+000    .1111111111E-001    point 
    .1100000000E+000    .8400000000E+000    .1111111111E-001    point 
    .1100000000E+000    .8300000000E+000    .1111111111E-001    point 
    .1100000000E+000    .8200000000E+000    .1111111111E-001    point 
    .1100000000E+000    .8100000000E+000    .1111111111E-001    point 
    .1100000000E+000    .8000000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7900000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7800000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7700000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7600000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7500000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7400000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7300000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7200000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7100000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7000000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6900000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6800000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6700000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6600000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6500000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6400000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6300000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6200000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6100000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6000000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5900000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5800000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5700000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5600000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5500000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5400000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5300000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5200000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5100000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5000000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4900000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4800000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4700000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4600000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4500000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4400000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4300000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4200000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4100000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4000000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3900000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3800000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3700000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3600000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3500000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3400000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3300000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3200000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3100000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3000000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2900000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2800000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2700000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2600000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2500000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2400000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2300000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2200000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2100000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2000000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1900000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1800000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1700000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1600000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1500000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1400000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1300000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1200000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1100000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1000000000E+000    .1111111111E-001    point 
    .1100000000E+000    .9000000000E-001    .1111111111E-001    point 
    .1100000000E+000    .8000000000E-001    .1111111111E-001    point 
    .1100000000E+000    .7000000000E-001    .1111111111E-001    point 
    .1100000000E+000    .6000000000E-001    .1111111111E-001    point 
    .1100000000E+000    .5000000000E-001    .1111111111E-001    point 
    .1100000000E+000    .4000000000E-001    .1111111111E-001    point 
    .1100000000E+000    .3000000000E-001    .1111111111E-001    point 
    .1100000000E+000    .2000000000E-001    .1111111111E-001    point 
    .1100000000E+000    .1000000000E-001    .1111111111E-001    point 
    .1100000000E+000    .0000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1200000000E+001    .5555555556E-001    point 
    .1200000000E+000    .1190000000E+001    .7777777778E-001    point 
    .1200000000E+000    .1180000000E+001    .6666666667E-001    point 
    .1200000000E+000    .1170000000E+001    .7777777778E-001    point 
    .1200000000E+000    .1160000000E+001    .7777777778E-001    point 
    .1200000000E+000    .1150000000E+001    .2222222222E-001    point 
    .1200000000E+000    .1140000000E+001    .4444444444E-001    point 
    .1200000000E+000    .1130000000E+001    .3333333333E-001    point 
    .1200000000E+000    .1120000000E+001    .4444444444E-001    point 
    .1200000000E+000    .1110000000E+001    .7777777778E-001    point 
    .1200000000E+000    .1100000000E+001    .6666666667E-001    point 
    .1200000000E+000    .1090000000E+001    .4444444444E-001    point 
    .1200000000E+000    .1080000000E+001    .5555555556E-001    point 
    .1200000000E+000    .1070000000E+001    .6666666667E-001    point 
    .1200000000E+000    .1060000000E+001    .6666666667E-001    point 
    .1200000000E+000    .1050000000E+001    .6666666667E-001    point 
    .1200000000E+000    .1040000000E+001    .6666666667E-001    point 
    .1200000000E+000    .1030000000E+001    .6666666667E-001    point 
    .1200000000E+000    .1020000000E+001    .5555555556E-001    point 
    .1200000000E+000    .1010000000E+001    .4444444444E-001    point 
    .1200000000E+000    .1000000000E+001    .1111111111E-001    point 
    .1200000000E+000    .9900000000E+000    .2222222222E-001    point 
    .1200000000E+000    .9800000000E+000    .3333333333E-001    point 
    .1200000000E+000    .9700000000E+000    .3333333333E-001    point 
    .1200000000E+000    .9600000000E+000    .4444444444E-001    point 
    .1200000000E+000    .9500000000E+000    .4444444444E-001    point 
    .1200000000E+000    .9400000000E+000    .4444444444E-001    point 
    .1200000000E+000    .9300000000E+000    .4444444444E-001    point 
    .1200000000E+000    .9200000000E+000    .4444444444E-001    point 
    .1200000000E+000    .9100000000E+000    .4444444444E-001    point 
    .1200000000E+000    .9000000000E+000    .3333333333E-001    point 
    .1200000000E+000    .8900000000E+000    .3333333333E-001    point 
    .1200000000E+000    .8800000000E+000    .2222222222E-001    point 
    .1200000000E+000    .8700000000E+000    .2222222222E-001    point 
    .1200000000E+000    .8600000000E+000    .1111111111E-001    point 
    .1200000000E+000    .8500000000E+000    .1111111111E-001    point 
    .1200000000E+000    .8400000000E+000    .1111111111E-001    point 
    .1200000000E+000    .8300000000E+000    .1111111111E-001    point 
    .1200000000E+000    .8200000000E+000    .1111111111E-001    point 
    .1200000000E+000    .8100000000E+000    .1111111111E-001    point 
    .1200000000E+000    .8000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7900000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7800000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7700000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7600000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7500000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7400000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7300000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7200000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7100000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6900000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6800000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6700000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6600000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6500000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6400000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6300000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6200000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6100000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5900000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5800000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5700000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5600000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5500000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5400000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5300000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5200000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5100000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4900000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4800000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4700000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4600000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4500000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4400000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4300000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4200000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4100000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3900000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3800000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3700000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3600000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3500000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3400000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3300000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3200000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3100000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2900000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2800000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2700000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2600000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2500000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2400000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2300000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2200000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2100000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1900000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1800000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1700000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1600000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1500000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1400000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1300000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1200000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1100000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .9000000000E-001    .1111111111E-001    point 
    .1200000000E+000    .8000000000E-001    .1111111111E-001    point 
    .1200000000E+000    .7000000000E-001    .1111111111E-001    point 
    .1200000000E+000    .6000000000E-001    .1111111111E-001    point 
    .1200000000E+000    .5000000000E-001    .1111111111E-001    point 
    .1200000000E+000    .4000000000E-001    .1111111111E-001    point 
    .1200000000E+000    .3000000000E-001    .1111111111E-001    point 
    .1200000000E+000    .2000000000E-001    .1111111111E-001    point 
    .1200000000E+000    .1000000000E-001    .1111111111E-001    point 
    .1200000000E+000    .0000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1200000000E+001    .6666666667E-001    point 
    .1300000000E+000    .1190000000E+001    .6666666667E-001    point 
    .1300000000E+000    .1180000000E+001    .4444444444E-001    point 
    .1300000000E+000    .1170000000E+001    .8888888889E-001    point 
    .1300000000E+000    .1160000000E+001    .3333333333E-001    point 
    .1300000000E+000    .1150000000E+001    .6666666667E-001    point 
    .1300000000E+000    .1140000000E+001    .4444444444E-001    point 
    .1300000000E+000    .1130000000E+001    .3333333333E-001    point 
    .1300000000E+000    .1120000000E+001    .3333333333E-001    point 
    .1300000000E+000    .1110000000E+001    .4444444444E-001    point 
    .1300000000E+000    .1100000000E+001    .7777777778E-001    point 
    .1300000000E+000    .1090000000E+001    .3333333333E-001    point 
    .1300000000E+000    .1080000000E+001    .3333333333E-001    point 
    .1300000000E+000    .1070000000E+001    .4444444444E-001    point 
    .1300000000E+000    .1060000000E+001    .5555555556E-001    point 
    .1300000000E+000    .1050000000E+001    .6666666667E-001    point 
    .1300000000E+000    .1040000000E+001    .7777777778E-001    point 
    .1300000000E+000    .1030000000E+001    .6666666667E-001    point 
    .1300000000E+000    .1020000000E+001    .5555555556E-001    point 
    .1300000000E+000    .1010000000E+001    .4444444444E-001    point 
    .1300000000E+000    .1000000000E+001    .2222222222E-001    point 
    .1300000000E+000    .9900000000E+000    .2222222222E-001    point 
    .1300000000E+000    .9800000000E+000    .3333333333E-001    point 
    .1300000000E+000    .9700000000E+000    .3333333333E-001    point 
    .1300000000E+000    .9600000000E+000    .4444444444E-001    point 
    .1300000000E+000    .9500000000E+000    .4444444444E-001    point 
    .1300000000E+000    .9400000000E+000    .4444444444E-001    point 
    .1300000000E+000    .9300000000E+000    .4444444444E-001    point 
    .1300000000E+000    .9200000000E+000    .4444444444E-001    point 
    .1300000000E+000    .9100000000E+000    .3333333333E-001    point 
    .1300000000E+000    .9000000000E+000    .3333333333E-001    point 
    .1300000000E+000    .8900000000E+000    .3333333333E-001    point 
    .1300000000E+000    .8800000000E+000    .3333333333E-001    point 
    .1300000000E+000    .8700000000E+000    .2222222222E-001    point 
    .1300000000E+000    .8600000000E+000    .2222222222E-001    point 
    .1300000000E+000    .8500000000E+000    .1111111111E-001    point 
    .1300000000E+000    .8400000000E+000    .1111111111E-001    point 
    .1300000000E+000    .8300000000E+000    .1111111111E-001    point 
    .1300000000E+000    .8200000000E+000    .1111111111E-001    point 
    .1300000000E+000    .8100000000E+000    .1111111111E-001    point 
    .1300000000E+000    .8000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7900000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7800000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7700000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7600000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7500000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7400000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7300000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7200000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7100000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6900000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6800000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6700000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6600000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6500000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6400000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6300000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6200000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6100000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5900000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5800000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5700000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5600000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5500000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5400000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5300000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5200000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5100000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4900000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4800000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4700000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4600000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4500000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4400000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4300000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4200000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4100000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3900000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3800000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3700000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3600000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3500000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3400000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3300000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3200000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3100000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2900000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2800000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2700000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2600000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2500000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2400000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2300000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2200000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2100000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1900000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1800000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1700000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1600000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1500000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1400000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1300000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1200000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1100000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .9000000000E-001    .1111111111E-001    point 
    .1300000000E+000    .8000000000E-001    .1111111111E-001    point 
    .1300000000E+000    .7000000000E-001    .1111111111E-001    point 
    .1300000000E+000    .6000000000E-001    .1111111111E-001    point 
    .1300000000E+000    .5000000000E-001    .1111111111E-001    point 
    .1300000000E+000    .4000000000E-001    .1111111111E-001    point 
    .1300000000E+000    .3000000000E-001    .1111111111E-001    point 
    .1300000000E+000    .2000000000E-001    .1111111111E-001    point 
    .1300000000E+000    .1000000000E-001    .1111111111E-001    point 
    .1300000000E+000    .0000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1200000000E+001    .7777777778E-001    point 
    .1400000000E+000    .1190000000E+001    .6666666667E-001    point 
    .1400000000E+000    .1180000000E+001    .6666666667E-001    point 
    .1400000000E+000    .1170000000E+001    .8888888889E-001    point 
    .1400000000E+000    .1160000000E+001    .7777777778E-001    point 
    .1400000000E+000    .1150000000E+001    .6666666667E-001    point 
    .1400000000E+000    .1140000000E+001    .4444444444E-001    point 
    .1400000000E+000    .1130000000E+001    .4444444444E-001    point 
    .1400000000E+000    .1120000000E+001    .3333333333E-001    point 
    .1400000000E+000    .1110000000E+001    .5555555556E-001    point 
    .1400000000E+000    .1100000000E+001    .7777777778E-001    point 
    .1400000000E+000    .1090000000E+001    .4444444444E-001    point 
    .1400000000E+000    .1080000000E+001    .4444444444E-001    point 
    .1400000000E+000    .1070000000E+001    .4444444444E-001    point 
    .1400000000E+000    .1060000000E+001    .4444444444E-001    point 
    .1400000000E+000    .1050000000E+001    .5555555556E-001    point 
    .1400000000E+000    .1040000000E+001    .7777777778E-001    point 
    .1400000000E+000    .1030000000E+001    .7777777778E-001    point 
    .1400000000E+000    .1020000000E+001    .6666666667E-001    point 
    .1400000000E+000    .1010000000E+001    .5555555556E-001    point 
    .1400000000E+000    .1000000000E+001    .2222222222E-001    point 
    .1400000000E+000    .9900000000E+000    .1111111111E-001    point 
    .1400000000E+000    .9800000000E+000    .2222222222E-001    point 
    .1400000000E+000    .9700000000E+000    .3333333333E-001    point 
    .1400000000E+000    .9600000000E+000    .3333333333E-001    point 
    .1400000000E+000    .9500000000E+000    .4444444444E-001    point 
    .1400000000E+000    .9400000000E+000    .4444444444E-001    point 
    .1400000000E+000    .9300000000E+000    .4444444444E-001    point 
    .1400000000E+000    .9200000000E+000    .4444444444E-001    point 
    .1400000000E+000    .9100000000E+000    .3333333333E-001    point 
    .1400000000E+000    .9000000000E+000    .3333333333E-001    point 
    .1400000000E+000    .8900000000E+000    .3333333333E-001    point 
    .1400000000E+000    .8800000000E+000    .2222222222E-001    point 
    .1400000000E+000    .8700000000E+000    .2222222222E-001    point 
    .1400000000E+000    .8600000000E+000    .2222222222E-001    point 
    .1400000000E+000    .8500000000E+000    .2222222222E-001    point 
    .1400000000E+000    .8400000000E+000    .1111111111E-001    point 
    .1400000000E+000    .8300000000E+000    .1111111111E-001    point 
    .1400000000E+000    .8200000000E+000    .1111111111E-001    point 
    .1400000000E+000    .8100000000E+000    .1111111111E-001    point 
    .1400000000E+000    .8000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7900000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7800000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7700000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7600000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7500000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7400000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7300000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7200000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7100000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6900000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6800000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6700000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6600000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6500000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6400000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6300000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6200000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6100000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5900000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5800000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5700000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5600000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5500000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5400000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5300000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5200000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5100000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4900000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4800000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4700000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4600000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4500000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4400000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4300000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4200000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4100000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3900000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3800000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3700000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3600000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3500000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3400000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3300000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3200000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3100000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2900000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2800000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2700000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2600000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2500000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2400000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2300000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2200000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2100000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1900000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1800000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1700000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1600000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1500000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1400000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1300000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1200000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1100000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .9000000000E-001    .1111111111E-001    point 
    .1400000000E+000    .8000000000E-001    .1111111111E-001    point 
    .1400000000E+000    .7000000000E-001    .1111111111E-001    point 
    .1400000000E+000    .6000000000E-001    .1111111111E-001    point 
    .1400000000E+000    .5000000000E-001    .1111111111E-001    point 
    .1400000000E+000    .4000000000E-001    .1111111111E-001    point 
    .1400000000E+000    .3000000000E-001    .1111111111E-001    point 
    .1400000000E+000    .2000000000E-001    .1111111111E-001    point 
    .1400000000E+000    .1000000000E-001    .1111111111E-001    point 
    .1400000000E+000    .0000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1200000000E+001    .1000000000E+000    point 
    .1500000000E+000    .1190000000E+001    .5555555556E-001    point 
    .1500000000E+000    .1180000000E+001    .5555555556E-001    point 
    .1500000000E+000    .1170000000E+001    .4444444444E-001    point 
    .1500000000E+000    .1160000000E+001    .8888888889E-001    point 
    .1500000000E+000    .1150000000E+001    .8888888889E-001    point 
    .1500000000E+000    .1140000000E+001    .6666666667E-001    point 
    .1500000000E+000    .1130000000E+001    .4444444444E-001    point 
    .1500000000E+000    .1120000000E+001    .4444444444E-001    point 
    .1500000000E+000    .1110000000E+001    .4444444444E-001    point 
    .1500000000E+000    .1100000000E+001    .3333333333E-001    point 
    .1500000000E+000    .1090000000E+001    .6666666667E-001    point 
    .1500000000E+000    .1080000000E+001    .4444444444E-001    point 
    .1500000000E+000    .1070000000E+001    .6666666667E-001    point 
    .1500000000E+000    .1060000000E+001    .5555555556E-001    point 
    .1500000000E+000    .1050000000E+001    .5555555556E-001    point 
    .1500000000E+000    .1040000000E+001    .7777777778E-001    point 
    .1500000000E+000    .1030000000E+001    .7777777778E-001    point 
    .1500000000E+000    .1020000000E+001    .6666666667E-001    point 
    .1500000000E+000    .1010000000E+001    .5555555556E-001    point 
    .1500000000E+000    .1000000000E+001    .3333333333E-001    point 
    .1500000000E+000    .9900000000E+000    .1111111111E-001    point 
    .1500000000E+000    .9800000000E+000    .3333333333E-001    point 
    .1500000000E+000    .9700000000E+000    .3333333333E-001    point 
    .1500000000E+000    .9600000000E+000    .3333333333E-001    point 
    .1500000000E+000    .9500000000E+000    .3333333333E-001    point 
    .1500000000E+000    .9400000000E+000    .4444444444E-001    point 
    .1500000000E+000    .9300000000E+000    .4444444444E-001    point 
    .1500000000E+000    .9200000000E+000    .4444444444E-001    point 
    .1500000000E+000    .9100000000E+000    .4444444444E-001    point 
    .1500000000E+000    .9000000000E+000    .3333333333E-001    point 
    .1500000000E+000    .8900000000E+000    .3333333333E-001    point 
    .1500000000E+000    .8800000000E+000    .2222222222E-001    point 
    .1500000000E+000    .8700000000E+000    .2222222222E-001    point 
    .1500000000E+000    .8600000000E+000    .2222222222E-001    point 
    .1500000000E+000    .8500000000E+000    .1111111111E-001    point 
    .1500000000E+000    .8400000000E+000    .1111111111E-001    point 
    .1500000000E+000    .8300000000E+000    .1111111111E-001    point 
    .1500000000E+000    .8200000000E+000    .1111111111E-001    point 
    .1500000000E+000    .8100000000E+000    .1111111111E-001    point 
    .1500000000E+000    .8000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7900000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7800000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7700000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7600000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7500000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7400000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7300000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7200000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7100000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6900000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6800000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6700000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6600000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6500000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6400000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6300000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6200000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6100000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5900000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5800000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5700000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5600000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5500000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5400000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5300000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5200000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5100000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4900000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4800000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4700000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4600000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4500000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4400000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4300000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4200000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4100000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3900000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3800000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3700000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3600000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3500000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3400000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3300000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3200000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3100000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2900000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2800000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2700000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2600000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2500000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2400000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2300000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2200000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2100000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1900000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1800000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1700000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1600000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1500000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1400000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1300000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1200000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1100000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .9000000000E-001    .1111111111E-001    point 
    .1500000000E+000    .8000000000E-001    .1111111111E-001    point 
    .1500000000E+000    .7000000000E-001    .1111111111E-001    point 
    .1500000000E+000    .6000000000E-001    .1111111111E-001    point 
    .1500000000E+000    .5000000000E-001    .1111111111E-001    point 
    .1500000000E+000    .4000000000E-001    .1111111111E-001    point 
    .1500000000E+000    .3000000000E-001    .1111111111E-001    point 
    .1500000000E+000    .2000000000E-001    .1111111111E-001    point 
    .1500000000E+000    .1000000000E-001    .1111111111E-001    point 
    .1500000000E+000    .0000000000E+000    .1111111111E-001    point 
    .1600000000E+000    .1200000000E+001    .6666666667E-001    point 
    .1600000000E+000    .1190000000E+001    .5555555556E-001    point 
    .1600000000E+000    .1180000000E+001    .6666666667E-001    point 
    .1600000000E+000    .1170000000E+001    .6666666667E-001    point 
    .1600000000E+000    .1160000000E+001    .1000000000E+000    point 
    .1600000000E+000    .1150000000E+001    .5555555556E-001    point 
    .1600000000E+000    .1140000000E+001    .7777777778E-001    point 
    .1600000000E+000    .1130000000E+001    .6666666667E-001    point 
    .1600000000E+000    .1120000000E+001    .6666666667E-001    point 
    .1600000000E+000    .1110000000E+001    .3333333333E-001    point 
    .1600000000E+000    .1100000000E+001    .5555555556E-001    point 
    .1600000000E+000    .1090000000E+001    .6666666667E-001    point 
    .1600000000E+000    .1080000000E+001    .3333333333E-001    point 
    .1600000000E+000    .1070000000E+001    .6666666667E-001    point 
    .1600000000E+000    .1060000000E+001    .6666666667E-001    point 
    .1600000000E+000    .1050000000E+001    .6666666667E-001    point 
    .1600000000E+000    .1040000000E+001    .7777777778E-001    point 
    .1600000000E+000    .1030000000E+001    .6666666667E-001    point 
    .1600000000E+000    .1020000000E+001    .6666666667E-001    point 
    .1600000000E+000    .1010000000E+001    .6666666667E-001    point 
    .1600000000E+000    .1000000000E+001    .4444444444E-001    point 
    .1600000000E+000    .9900000000E+000    .2222222222E-001    point 
    .1600000000E+000    .9800000000E+000    .3333333333E-001    point 
    .1600000000E+000    .9700000000E+000    .3333333333E-001    point 
    .1600000000E+000    .9600000000E+000    .3333333333E-001    point 
    .1600000000E+000    .9500000000E+000    .4444444444E-001    point 
    .1600000000E+000    .9400000000E+000    .4444444444E-001    point 
    .1600000000E+000    .9300000000E+000    .4444444444E-001    point 
    .1600000000E+000    .9200000000E+000    .4444444444E-001    point 
    .1600000000E+000    .9100000000E+000    .4444444444E-001    point 
    .1600000000E+000    .9000000000E+000    .3333333333E-001    point 
    .1600000000E+000    .8900000000E+000    .3333333333E-001    point 
    .1600000000E+000    .8800000000E+000    .2222222222E-001    point 
    .1600000000E+000    .8700000000E+000    .2222222222E-001    point 
    .1600000000E+000    .8600000000E+000    .1111111111E-001    point 
    .1600000000E+000    .8500000000E+000    .1111111111E-001    point 
    .1600000000E+000    .8400000000E+000    .1111111111E-001    point 
    .1600000000E+000    .8300000000E+000    .1111111111E-001    point 
    .1600000000E+000    .8200000000E+000    .1250569506E-016    point 
    .1600000000E+000    .8100000000E+000    .1250569506E-016    point 
    .1600000000E+000    .8000000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7900000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7800000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7700000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7600000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7500000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7400000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7300000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7200000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7100000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7000000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6900000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6800000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6700000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6600000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6500000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6400000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6300000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6200000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6100000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6000000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5900000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5800000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5700000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5600000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5500000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5400000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5300000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5200000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5100000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5000000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4900000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4800000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4700000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4600000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4500000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4400000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4300000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4200000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4100000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4000000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3900000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3800000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3700000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3600000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3500000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3400000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3300000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3200000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3100000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3000000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2900000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2800000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2700000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2600000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2500000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2400000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2300000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2200000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2100000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2000000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1900000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1800000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1700000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1600000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1500000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1400000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1300000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1200000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1100000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1000000000E+000    .1250569506E-016    point 
    .1600000000E+000    .9000000000E-001    .1250569506E-016    point 
    .1600000000E+000    .8000000000E-001    .1250569506E-016    point 
    .1600000000E+000    .7000000000E-001    .1250569506E-016    point 
    .1600000000E+000    .6000000000E-001    .1250569506E-016    point 
    .1600000000E+000    .5000000000E-001    .1250569506E-016    point 
    .1600000000E+000    .4000000000E-001    .1250569506E-016    point 
    .1600000000E+000    .3000000000E-001    .1250569506E-016    point 
    .1600000000E+000    .2000000000E-001    .1250569506E-016    point 
    .1600000000E+000    .1000000000E-001    .1250569506E-016    point 
    .1600000000E+000    .0000000000E+000    .1250569506E-016    point 
    .1700000000E+000    .1200000000E+001    .5555555556E-001    point 
    .1700000000E+000    .1190000000E+001    .6666666667E-001    point 
    .1700000000E+000    .1180000000E+001    .4444444444E-001    point 
    .1700000000E+000    .1170000000E+001    .6666666667E-001    point 
    .1700000000E+000    .1160000000E+001    .8888888889E-001    point 
    .1700000000E+000    .1150000000E+001    .3333333333E-001    point 
    .1700000000E+000    .1140000000E+001    .4444444444E-001    point 
    .1700000000E+000    .1130000000E+001    .5555555556E-001    point 
    .1700000000E+000    .1120000000E+001    .6666666667E-001    point 
    .1700000000E+000    .1110000000E+001    .5555555556E-001    point 
    .1700000000E+000    .1100000000E+001    .4444444444E-001    point 
    .1700000000E+000    .1090000000E+001    .5555555556E-001    point 
    .1700000000E+000    .1080000000E+001    .3333333333E-001    point 
    .1700000000E+000    .1070000000E+001    .6666666667E-001    point 
    .1700000000E+000    .1060000000E+001    .6666666667E-001    point 
    .1700000000E+000    .1050000000E+001    .6666666667E-001    point 
    .1700000000E+000    .1040000000E+001    .7777777778E-001    point 
    .1700000000E+000    .1030000000E+001    .6666666667E-001    point 
    .1700000000E+000    .1020000000E+001    .5555555556E-001    point 
    .1700000000E+000    .1010000000E+001    .6666666667E-001    point 
    .1700000000E+000    .1000000000E+001    .5555555556E-001    point 
    .1700000000E+000    .9900000000E+000    .1111111111E-001    point 
    .1700000000E+000    .9800000000E+000    .3333333333E-001    point 
    .1700000000E+000    .9700000000E+000    .4444444444E-001    point 
    .1700000000E+000    .9600000000E+000    .3333333333E-001    point 
    .1700000000E+000    .9500000000E+000    .4444444444E-001    point 
    .1700000000E+000    .9400000000E+000    .4444444444E-001    point 
    .1700000000E+000    .9300000000E+000    .4444444444E-001    point 
    .1700000000E+000    .9200000000E+000    .4444444444E-001    point 
    .1700000000E+000    .9100000000E+000    .4444444444E-001    point 
    .1700000000E+000    .9000000000E+000    .4444444444E-001    point 
    .1700000000E+000    .8900000000E+000    .3333333333E-001    point 
    .1700000000E+000    .8800000000E+000    .2222222222E-001    point 
    .1700000000E+000    .8700000000E+000    .2222222222E-001    point 
    .1700000000E+000    .8600000000E+000    .1111111111E-001    point 
    .1700000000E+000    .8500000000E+000    .1111111111E-001    point 
    .1700000000E+000    .8400000000E+000    .1111111111E-001    point 
    .1700000000E+000    .8300000000E+000    .2361227487E-016    point 
    .1700000000E+000    .8200000000E+000    .2361227487E-016    point 
    .1700000000E+000    .8100000000E+000    .2361227487E-016    point 
    .1700000000E+000    .8000000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7900000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7800000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7700000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7600000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7500000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7400000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7300000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7200000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7100000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7000000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6900000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6800000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6700000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6600000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6500000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6400000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6300000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6200000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6100000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6000000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5900000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5800000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5700000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5600000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5500000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5400000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5300000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5200000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5100000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5000000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4900000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4800000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4700000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4600000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4500000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4400000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4300000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4200000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4100000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4000000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3900000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3800000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3700000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3600000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3500000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3400000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3300000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3200000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3100000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3000000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2900000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2800000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2700000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2600000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2500000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2400000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2300000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2200000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2100000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2000000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1900000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1800000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1700000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1600000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1500000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1400000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1300000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1200000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1100000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1000000000E+000    .2361227487E-016    point 
    .1700000000E+000    .9000000000E-001    .2361227487E-016    point 
    .1700000000E+000    .8000000000E-001    .2361227487E-016    point 
    .1700000000E+000    .7000000000E-001    .2361227487E-016    point 
    .1700000000E+000    .6000000000E-001    .2361227487E-016    point 
    .1700000000E+000    .5000000000E-001    .2361227487E-016    point 
    .1700000000E+000    .4000000000E-001    .2361227487E-016    point 
    .1700000000E+000    .3000000000E-001    .2361227487E-016    point 
    .1700000000E+000    .2000000000E-001    .2361227487E-016    point 
    .1700000000E+000    .1000000000E-001    .2361227487E-016    point 
    .1700000000E+000    .0000000000E+000    .2361227487E-016    point 
    .1800000000E+000    .1200000000E+001    .7777777778E-001    point 
    .1800000000E+000    .1190000000E+001    .5555555556E-001    point 
    .1800000000E+000    .1180000000E+001    .6666666667E-001    point 
    .1800000000E+000    .1170000000E+001    .5555555556E-001    point 
    .1800000000E+000    .1160000000E+001    .5555555556E-001    point 
    .1800000000E+000    .1150000000E+001    .8888888889E-001    point 
    .1800000000E+000    .1140000000E+001    .8888888889E-001    point 
    .1800000000E+000    .1130000000E+001    .4444444444E-001    point 
    .1800000000E+000    .1120000000E+001    .3333333333E-001    point 
    .1800000000E+000    .1110000000E+001    .8888888889E-001    point 
    .1800000000E+000    .1100000000E+001    .5555555556E-001    point 
    .1800000000E+000    .1090000000E+001    .6666666667E-001    point 
    .1800000000E+000    .1080000000E+001    .8888888889E-001    point 
    .1800000000E+000    .1070000000E+001    .5555555556E-001    point 
    .1800000000E+000    .1060000000E+001    .6666666667E-001    point 
    .1800000000E+000    .1050000000E+001    .6666666667E-001    point 
    .1800000000E+000    .1040000000E+001    .7777777778E-001    point 
    .1800000000E+000    .1030000000E+001    .6666666667E-001    point 
    .1800000000E+000    .1020000000E+001    .4444444444E-001    point 
    .1800000000E+000    .1010000000E+001    .5555555556E-001    point 
    .1800000000E+000    .1000000000E+001    .6666666667E-001    point 
    .1800000000E+000    .9900000000E+000    .4444444444E-001    point 
    .1800000000E+000    .9800000000E+000    .3333333333E-001    point 
    .1800000000E+000    .9700000000E+000    .4444444444E-001    point 
    .1800000000E+000    .9600000000E+000    .4444444444E-001    point 
    .1800000000E+000    .9500000000E+000    .4444444444E-001    point 
    .1800000000E+000    .9400000000E+000    .4444444444E-001    point 
    .1800000000E+000    .9300000000E+000    .5555555556E-001    point 
    .1800000000E+000    .9200000000E+000    .5555555556E-001    point 
    .1800000000E+000    .9100000000E+000    .4444444444E-001    point 
    .1800000000E+000    .9000000000E+000    .4444444444E-001    point 
    .1800000000E+000    .8900000000E+000    .3333333333E-001    point 
    .1800000000E+000    .8800000000E+000    .2222222222E-001    point 
    .1800000000E+000    .8700000000E+000    .2222222222E-001    point 
    .1800000000E+000    .8600000000E+000    .1111111111E-001    point 
    .1800000000E+000    .8500000000E+000    .1111111111E-001    point 
    .1800000000E+000    .8400000000E+000    .1111111111E-001    point 
    .1800000000E+000    .8300000000E+000    .1111111111E-001    point 
    .1800000000E+000    .8200000000E+000    .1111111111E-001    point 
    .1800000000E+000    .8100000000E+000    .1111111111E-001    point 
    .1800000000E+000    .8000000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7900000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7800000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7700000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7600000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7500000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7400000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7300000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7200000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7100000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7000000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6900000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6800000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6700000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6600000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6500000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6400000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6300000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6200000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6100000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6000000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5900000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5800000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5700000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5600000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5500000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5400000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5300000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5200000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5100000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5000000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4900000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4800000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4700000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4600000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4500000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4400000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4300000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4200000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4100000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4000000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3900000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3800000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3700000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3600000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3500000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3400000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3300000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3200000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3100000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3000000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2900000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2800000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2700000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2600000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2500000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2400000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2300000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2200000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2100000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2000000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1900000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1800000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1700000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1600000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1500000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1400000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1300000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1200000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1100000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1000000000E+000    .1111111111E-001    point 
    .1800000000E+000    .9000000000E-001    .1111111111E-001    point 
    .1800000000E+000    .8000000000E-001    .1111111111E-001    point 
    .1800000000E+000    .7000000000E-001    .1111111111E-001    point 
    .1800000000E+000    .6000000000E-001    .1111111111E-001    point 
    .1800000000E+000    .5000000000E-001    .1111111111E-001    point 
    .1800000000E+000    .4000000000E-001    .1111111111E-001    point 
    .1800000000E+000    .3000000000E-001    .1111111111E-001    point 
    .1800000000E+000    .2000000000E-001    .1111111111E-001    point 
    .1800000000E+000    .1000000000E-001    .1111111111E-001    point 
    .1800000000E+000    .0000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1200000000E+001    .5555555556E-001    point 
    .1900000000E+000    .1190000000E+001    .6666666667E-001    point 
    .1900000000E+000    .1180000000E+001    .5555555556E-001    point 
    .1900000000E+000    .1170000000E+001    .1000000000E+000    point 
    .1900000000E+000    .1160000000E+001    .5555555556E-001    point 
    .1900000000E+000    .1150000000E+001    .3333333333E-001    point 
    .1900000000E+000    .1140000000E+001    .6666666667E-001    point 
    .1900000000E+000    .1130000000E+001    .7777777778E-001    point 
    .1900000000E+000    .1120000000E+001    .8888888889E-001    point 
    .1900000000E+000    .1110000000E+001    .6666666667E-001    point 
    .1900000000E+000    .1100000000E+001    .5555555556E-001    point 
    .1900000000E+000    .1090000000E+001    .4444444444E-001    point 
    .1900000000E+000    .1080000000E+001    .8888888889E-001    point 
    .1900000000E+000    .1070000000E+001    .3333333333E-001    point 
    .1900000000E+000    .1060000000E+001    .6666666667E-001    point 
    .1900000000E+000    .1050000000E+001    .5555555556E-001    point 
    .1900000000E+000    .1040000000E+001    .6666666667E-001    point 
    .1900000000E+000    .1030000000E+001    .7777777778E-001    point 
    .1900000000E+000    .1020000000E+001    .4444444444E-001    point 
    .1900000000E+000    .1010000000E+001    .3333333333E-001    point 
    .1900000000E+000    .1000000000E+001    .5555555556E-001    point 
    .1900000000E+000    .9900000000E+000    .5555555556E-001    point 
    .1900000000E+000    .9800000000E+000    .1111111111E-001    point 
    .1900000000E+000    .9700000000E+000    .5555555556E-001    point 
    .1900000000E+000    .9600000000E+000    .5555555556E-001    point 
    .1900000000E+000    .9500000000E+000    .4444444444E-001    point 
    .1900000000E+000    .9400000000E+000    .5555555556E-001    point 
    .1900000000E+000    .9300000000E+000    .5555555556E-001    point 
    .1900000000E+000    .9200000000E+000    .5555555556E-001    point 
    .1900000000E+000    .9100000000E+000    .5555555556E-001    point 
    .1900000000E+000    .9000000000E+000    .4444444444E-001    point 
    .1900000000E+000    .8900000000E+000    .3333333333E-001    point 
    .1900000000E+000    .8800000000E+000    .2222222222E-001    point 
    .1900000000E+000    .8700000000E+000    .2222222222E-001    point 
    .1900000000E+000    .8600000000E+000    .1111111111E-001    point 
    .1900000000E+000    .8500000000E+000    .1111111111E-001    point 
    .1900000000E+000    .8400000000E+000    .1111111111E-001    point 
    .1900000000E+000    .8300000000E+000    .1111111111E-001    point 
    .1900000000E+000    .8200000000E+000    .1111111111E-001    point 
    .1900000000E+000    .8100000000E+000    .1111111111E-001    point 
    .1900000000E+000    .8000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7900000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7800000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7700000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7600000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7500000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7400000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7300000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7200000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7100000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6900000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6800000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6700000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6600000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6500000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6400000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6300000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6200000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6100000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5900000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5800000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5700000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5600000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5500000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5400000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5300000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5200000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5100000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4900000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4800000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4700000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4600000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4500000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4400000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4300000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4200000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4100000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3900000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3800000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3700000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3600000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3500000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3400000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3300000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3200000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3100000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2900000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2800000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2700000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2600000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2500000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2400000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2300000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2200000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2100000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1900000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1800000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1700000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1600000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1500000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1400000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1300000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1200000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1100000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .9000000000E-001    .1111111111E-001    point 
    .1900000000E+000    .8000000000E-001    .1111111111E-001    point 
    .1900000000E+000    .7000000000E-001    .1111111111E-001    point 
    .1900000000E+000    .6000000000E-001    .1111111111E-001    point 
    .1900000000E+000    .5000000000E-001    .1111111111E-001    point 
    .1900000000E+000    .4000000000E-001    .1111111111E-001    point 
    .1900000000E+000    .3000000000E-001    .1111111111E-001    point 
    .1900000000E+000    .2000000000E-001    .1111111111E-001    point 
    .1900000000E+000    .1000000000E-001    .1111111111E-001    point 
    .1900000000E+000    .0000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1200000000E+001    .8888888889E-001    point 
    .2000000000E+000    .1190000000E+001    .6666666667E-001    point 
    .2000000000E+000    .1180000000E+001    .3333333333E-001    point 
    .2000000000E+000    .1170000000E+001    .8888888889E-001    point 
    .2000000000E+000    .1160000000E+001    .5555555556E-001    point 
    .2000000000E+000    .1150000000E+001    .6666666667E-001    point 
    .2000000000E+000    .1140000000E+001    .4444444444E-001    point 
    .2000000000E+000    .1130000000E+001    .6666666667E-001    point 
    .2000000000E+000    .1120000000E+001    .7777777778E-001    point 
    .2000000000E+000    .1110000000E+001    .6666666667E-001    point 
    .2000000000E+000    .1100000000E+001    .6666666667E-001    point 
    .2000000000E+000    .1090000000E+001    .5555555556E-001    point 
    .2000000000E+000    .1080000000E+001    .7777777778E-001    point 
    .2000000000E+000    .1070000000E+001    .5555555556E-001    point 
    .2000000000E+000    .1060000000E+001    .6666666667E-001    point 
    .2000000000E+000    .1050000000E+001    .5555555556E-001    point 
    .2000000000E+000    .1040000000E+001    .5555555556E-001    point 
    .2000000000E+000    .1030000000E+001    .7777777778E-001    point 
    .2000000000E+000    .1020000000E+001    .4444444444E-001    point 
    .2000000000E+000    .1010000000E+001    .1111111111E-001    point 
    .2000000000E+000    .1000000000E+001    .3333333333E-001    point 
    .2000000000E+000    .9900000000E+000    .5555555556E-001    point 
    .2000000000E+000    .9800000000E+000    .3333333333E-001    point 
    .2000000000E+000    .9700000000E+000    .4444444444E-001    point 
    .2000000000E+000    .9600000000E+000    .7777777778E-001    point 
    .2000000000E+000    .9500000000E+000    .5555555556E-001    point 
    .2000000000E+000    .9400000000E+000    .5555555556E-001    point 
    .2000000000E+000    .9300000000E+000    .6666666667E-001    point 
    .2000000000E+000    .9200000000E+000    .6666666667E-001    point 
    .2000000000E+000    .9100000000E+000    .5555555556E-001    point 
    .2000000000E+000    .9000000000E+000    .4444444444E-001    point 
    .2000000000E+000    .8900000000E+000    .3333333333E-001    point 
    .2000000000E+000    .8800000000E+000    .3333333333E-001    point 
    .2000000000E+000    .8700000000E+000    .2222222222E-001    point 
    .2000000000E+000    .8600000000E+000    .1111111111E-001    point 
    .2000000000E+000    .8500000000E+000    .1111111111E-001    point 
    .2000000000E+000    .8400000000E+000    .1111111111E-001    point 
    .2000000000E+000    .8300000000E+000    .1111111111E-001    point 
    .2000000000E+000    .8200000000E+000    .1111111111E-001    point 
    .2000000000E+000    .8100000000E+000    .1111111111E-001    point 
    .2000000000E+000    .8000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7900000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7800000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7700000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7600000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7500000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7400000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7300000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7200000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7100000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6900000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6800000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6700000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6600000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6500000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6400000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6300000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6200000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6100000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5900000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5800000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5700000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5600000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5500000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5400000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5300000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5200000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5100000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4900000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4800000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4700000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4600000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4500000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4400000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4300000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4200000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4100000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3900000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3800000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3700000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3600000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3500000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3400000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3300000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3200000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3100000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2900000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2800000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2700000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2600000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2500000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2400000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2300000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2200000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2100000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1900000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1800000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1700000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1600000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1500000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1400000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1300000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1200000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1100000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .9000000000E-001    .1111111111E-001    point 
    .2000000000E+000    .8000000000E-001    .1111111111E-001    point 
    .2000000000E+000    .7000000000E-001    .1111111111E-001    point 
    .2000000000E+000    .6000000000E-001    .1111111111E-001    point 
    .2000000000E+000    .5000000000E-001    .1111111111E-001    point 
    .2000000000E+000    .4000000000E-001    .1111111111E-001    point 
    .2000000000E+000    .3000000000E-001    .1111111111E-001    point 
    .2000000000E+000    .2000000000E-001    .1111111111E-001    point 
    .2000000000E+000    .1000000000E-001    .1111111111E-001    point 
    .2000000000E+000    .0000000000E+000    .1111111111E-001    point 
    .2100000000E+000    .1200000000E+001    .5555555556E-001    point 
    .2100000000E+000    .1190000000E+001    .4444444444E-001    point 
    .2100000000E+000    .1180000000E+001    .8888888889E-001    point 
    .2100000000E+000    .1170000000E+001    .5555555556E-001    point 
    .2100000000E+000    .1160000000E+001    .7777777778E-001    point 
    .2100000000E+000    .1150000000E+001    .2222222222E-001    point 
    .2100000000E+000    .1140000000E+001    .1222222222E+000    point 
    .2100000000E+000    .1130000000E+001    .6666666667E-001    point 
    .2100000000E+000    .1120000000E+001    .6666666667E-001    point 
    .2100000000E+000    .1110000000E+001    .6666666667E-001    point 
    .2100000000E+000    .1100000000E+001    .6666666667E-001    point 
    .2100000000E+000    .1090000000E+001    .7777777778E-001    point 
    .2100000000E+000    .1080000000E+001    .1000000000E+000    point 
    .2100000000E+000    .1070000000E+001    .3333333333E-001    point 
    .2100000000E+000    .1060000000E+001    .6666666667E-001    point 
    .2100000000E+000    .1050000000E+001    .5555555556E-001    point 
    .2100000000E+000    .1040000000E+001    .3333333333E-001    point 
    .2100000000E+000    .1030000000E+001    .5555555556E-001    point 
    .2100000000E+000    .1020000000E+001    .6666666667E-001    point 
    .2100000000E+000    .1010000000E+001    .1111111111E-001    point 
    .2100000000E+000    .1000000000E+001    .1111111111E-001    point 
    .2100000000E+000    .9900000000E+000    .4444444444E-001    point 
    .2100000000E+000    .9800000000E+000    .5555555556E-001    point 
    .2100000000E+000    .9700000000E+000    .1111111111E-001    point 
    .2100000000E+000    .9600000000E+000    .8888888889E-001    point 
    .2100000000E+000    .9500000000E+000    .7777777778E-001    point 
    .2100000000E+000    .9400000000E+000    .6666666667E-001    point 
    .2100000000E+000    .9300000000E+000    .8888888889E-001    point 
    .2100000000E+000    .9200000000E+000    .8888888889E-001    point 
    .2100000000E+000    .9100000000E+000    .7777777778E-001    point 
    .2100000000E+000    .9000000000E+000    .5555555556E-001    point 
    .2100000000E+000    .8900000000E+000    .4444444444E-001    point 
    .2100000000E+000    .8800000000E+000    .3333333333E-001    point 
    .2100000000E+000    .8700000000E+000    .2222222222E-001    point 
    .2100000000E+000    .8600000000E+000    .1875589662E-016    point 
    .2100000000E+000    .8500000000E+000    .1875589662E-016    point 
    .2100000000E+000    .8400000000E+000    .1875589662E-016    point 
    .2100000000E+000    .8300000000E+000    .1875589662E-016    point 
    .2100000000E+000    .8200000000E+000    .1875589662E-016    point 
    .2100000000E+000    .8100000000E+000    .1875589662E-016    point 
    .2100000000E+000    .8000000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7900000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7800000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7700000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7600000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7500000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7400000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7300000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7200000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7100000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7000000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6900000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6800000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6700000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6600000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6500000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6400000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6300000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6200000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6100000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6000000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5900000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5800000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5700000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5600000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5500000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5400000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5300000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5200000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5100000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5000000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4900000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4800000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4700000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4600000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4500000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4400000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4300000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4200000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4100000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4000000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3900000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3800000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3700000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3600000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3500000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3400000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3300000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3200000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3100000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3000000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2900000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2800000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2700000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2600000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2500000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2400000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2300000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2200000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2100000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2000000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1900000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1800000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1700000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1600000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1500000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1400000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1300000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1200000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1100000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1000000000E+000    .1875589662E-016    point 
    .2100000000E+000    .9000000000E-001    .1875589662E-016    point 
    .2100000000E+000    .8000000000E-001    .1875589662E-016    point 
    .2100000000E+000    .7000000000E-001    .1875589662E-016    point 
    .2100000000E+000    .6000000000E-001    .1875589662E-016    point 
    .2100000000E+000    .5000000000E-001    .1875589662E-016    point 
    .2100000000E+000    .4000000000E-001    .1875589662E-016    point 
    .2100000000E+000    .3000000000E-001    .1875589662E-016    point 
    .2100000000E+000    .2000000000E-001    .1875589662E-016    point 
    .2100000000E+000    .1000000000E-001    .1875589662E-016    point 
    .2100000000E+000    .0000000000E+000    .1875589662E-016    point 
    .2200000000E+000    .1200000000E+001    .7777777778E-001    point 
    .2200000000E+000    .1190000000E+001    .4444444444E-001    point 
    .2200000000E+000    .1180000000E+001    .7777777778E-001    point 
    .2200000000E+000    .1170000000E+001    .3333333333E-001    point 
    .2200000000E+000    .1160000000E+001    .2222222222E-001    point 
    .2200000000E+000    .1150000000E+001    .7777777778E-001    point 
    .2200000000E+000    .1140000000E+001    .2222222222E-001    point 
    .2200000000E+000    .1130000000E+001    .5555555556E-001    point 
    .2200000000E+000    .1120000000E+001    .5555555556E-001    point 
    .2200000000E+000    .1110000000E+001    .5555555556E-001    point 
    .2200000000E+000    .1100000000E+001    .4444444444E-001    point 
    .2200000000E+000    .1090000000E+001    .3333333333E-001    point 
    .2200000000E+000    .1080000000E+001    .6666666667E-001    point 
    .2200000000E+000    .1070000000E+001    .2222222222E-001    point 
    .2200000000E+000    .1060000000E+001    .5555555556E-001    point 
    .2200000000E+000    .1050000000E+001    .7777777778E-001    point 
    .2200000000E+000    .1040000000E+001    .4444444444E-001    point 
    .2200000000E+000    .1030000000E+001    .4444444444E-001    point 
    .2200000000E+000    .1020000000E+001    .8888888889E-001    point 
    .2200000000E+000    .1010000000E+001    .1111111111E-001    point 
    .2200000000E+000    .1000000000E+001    .2222222222E-001    point 
    .2200000000E+000    .9900000000E+000    .2222222222E-001    point 
    .2200000000E+000    .9800000000E+000    .5555555556E-001    point 
    .2200000000E+000    .9700000000E+000    .3333333333E-001    point 
    .2200000000E+000    .9600000000E+000    .6666666667E-001    point 
    .2200000000E+000    .9500000000E+000    .1000000000E+000    point 
    .2200000000E+000    .9400000000E+000    .8888888889E-001    point 
    .2200000000E+000    .9300000000E+000    .1000000000E+000    point 
    .2200000000E+000    .9200000000E+000    .1111111111E+000    point 
    .2200000000E+000    .9100000000E+000    .1000000000E+000    point 
    .2200000000E+000    .9000000000E+000    .6666666667E-001    point 
    .2200000000E+000    .8900000000E+000    .4444444444E-001    point 
    .2200000000E+000    .8800000000E+000    .3333333333E-001    point 
    .2200000000E+000    .8700000000E+000    .2222222222E-001    point 
    .2200000000E+000    .8600000000E+000    .1111111111E-001    point 
    .2200000000E+000    .8500000000E+000    .1111111111E-001    point 
    .2200000000E+000    .8400000000E+000    .1111111111E-001    point 
    .2200000000E+000    .8300000000E+000    .1111111111E-001    point 
    .2200000000E+000    .8200000000E+000    .1111111111E-001    point 
    .2200000000E+000    .8100000000E+000    .1111111111E-001    point 
    .2200000000E+000    .8000000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7900000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7800000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7700000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7600000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7500000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7400000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7300000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7200000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7100000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7000000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6900000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6800000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6700000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6600000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6500000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6400000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6300000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6200000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6100000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6000000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5900000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5800000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5700000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5600000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5500000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5400000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5300000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5200000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5100000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5000000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4900000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4800000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4700000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4600000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4500000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4400000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4300000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4200000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4100000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4000000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3900000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3800000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3700000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3600000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3500000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3400000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3300000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3200000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3100000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3000000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2900000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2800000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2700000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2600000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2500000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2400000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2300000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2200000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2100000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2000000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1900000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1800000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1700000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1600000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1500000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1400000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1300000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1200000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1100000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1000000000E+000    .1111111111E-001    point 
    .2200000000E+000    .9000000000E-001    .1111111111E-001    point 
    .2200000000E+000    .8000000000E-001    .1111111111E-001    point 
    .2200000000E+000    .7000000000E-001    .1111111111E-001    point 
    .2200000000E+000    .6000000000E-001    .1111111111E-001    point 
    .2200000000E+000    .5000000000E-001    .1111111111E-001    point 
    .2200000000E+000    .4000000000E-001    .1111111111E-001    point 
    .2200000000E+000    .3000000000E-001    .1111111111E-001    point 
    .2200000000E+000    .2000000000E-001    .1111111111E-001    point 
    .2200000000E+000    .1000000000E-001    .1111111111E-001    point 
    .2200000000E+000    .0000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1200000000E+001    .1111111111E+000    point 
    .2300000000E+000    .1190000000E+001    .5555555556E-001    point 
    .2300000000E+000    .1180000000E+001    .6666666667E-001    point 
    .2300000000E+000    .1170000000E+001    .6666666667E-001    point 
    .2300000000E+000    .1160000000E+001    .5555555556E-001    point 
    .2300000000E+000    .1150000000E+001    .7777777778E-001    point 
    .2300000000E+000    .1140000000E+001    .1111111111E+000    point 
    .2300000000E+000    .1130000000E+001    .6666666667E-001    point 
    .2300000000E+000    .1120000000E+001    .1111111111E+000    point 
    .2300000000E+000    .1110000000E+001    .4444444444E-001    point 
    .2300000000E+000    .1100000000E+001    .3333333333E-001    point 
    .2300000000E+000    .1090000000E+001    .6666666667E-001    point 
    .2300000000E+000    .1080000000E+001    .5555555556E-001    point 
    .2300000000E+000    .1070000000E+001    .7777777778E-001    point 
    .2300000000E+000    .1060000000E+001    .2222222222E-001    point 
    .2300000000E+000    .1050000000E+001    .6666666667E-001    point 
    .2300000000E+000    .1040000000E+001    .3333333333E-001    point 
    .2300000000E+000    .1030000000E+001    .2222222222E-001    point 
    .2300000000E+000    .1020000000E+001    .5555555556E-001    point 
    .2300000000E+000    .1010000000E+001    .4444444444E-001    point 
    .2300000000E+000    .1000000000E+001    .2222222222E-001    point 
    .2300000000E+000    .9900000000E+000    .1111111111E-001    point 
    .2300000000E+000    .9800000000E+000    .3333333333E-001    point 
    .2300000000E+000    .9700000000E+000    .7777777778E-001    point 
    .2300000000E+000    .9600000000E+000    .1111111111E-001    point 
    .2300000000E+000    .9500000000E+000    .1222222222E+000    point 
    .2300000000E+000    .9400000000E+000    .1111111111E+000    point 
    .2300000000E+000    .9300000000E+000    .1111111111E+000    point 
    .2300000000E+000    .9200000000E+000    .1333333333E+000    point 
    .2300000000E+000    .9100000000E+000    .1222222222E+000    point 
    .2300000000E+000    .9000000000E+000    .8888888889E-001    point 
    .2300000000E+000    .8900000000E+000    .6666666667E-001    point 
    .2300000000E+000    .8800000000E+000    .3333333333E-001    point 
    .2300000000E+000    .8700000000E+000    .1111111111E-001    point 
    .2300000000E+000    .8600000000E+000    .1111111111E-001    point 
    .2300000000E+000    .8500000000E+000    .1111111111E-001    point 
    .2300000000E+000    .8400000000E+000    .1111111111E-001    point 
    .2300000000E+000    .8300000000E+000    .1111111111E-001    point 
    .2300000000E+000    .8200000000E+000    .1111111111E-001    point 
    .2300000000E+000    .8100000000E+000    .1111111111E-001    point 
    .2300000000E+000    .8000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7900000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7800000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7700000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7600000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7500000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7400000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7300000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7200000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7100000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6900000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6800000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6700000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6600000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6500000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6400000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6300000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6200000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6100000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5900000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5800000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5700000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5600000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5500000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5400000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5300000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5200000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5100000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4900000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4800000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4700000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4600000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4500000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4400000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4300000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4200000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4100000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3900000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3800000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3700000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3600000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3500000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3400000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3300000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3200000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3100000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2900000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2800000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2700000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2600000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2500000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2400000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2300000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2200000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2100000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1900000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1800000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1700000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1600000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1500000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1400000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1300000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1200000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1100000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .9000000000E-001    .1111111111E-001    point 
    .2300000000E+000    .8000000000E-001    .1111111111E-001    point 
    .2300000000E+000    .7000000000E-001    .1111111111E-001    point 
    .2300000000E+000    .6000000000E-001    .1111111111E-001    point 
    .2300000000E+000    .5000000000E-001    .1111111111E-001    point 
    .2300000000E+000    .4000000000E-001    .1111111111E-001    point 
    .2300000000E+000    .3000000000E-001    .1111111111E-001    point 
    .2300000000E+000    .2000000000E-001    .1111111111E-001    point 
    .2300000000E+000    .1000000000E-001    .1111111111E-001    point 
    .2300000000E+000    .0000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1200000000E+001    .8888888889E-001    point 
    .2400000000E+000    .1190000000E+001    .4444444444E-001    point 
    .2400000000E+000    .1180000000E+001    .3333333333E-001    point 
    .2400000000E+000    .1170000000E+001    .6666666667E-001    point 
    .2400000000E+000    .1160000000E+001    .1111111111E-001    point 
    .2400000000E+000    .1150000000E+001    .8888888889E-001    point 
    .2400000000E+000    .1140000000E+001    .6666666667E-001    point 
    .2400000000E+000    .1130000000E+001    .5555555556E-001    point 
    .2400000000E+000    .1120000000E+001    .6666666667E-001    point 
    .2400000000E+000    .1110000000E+001    .5555555556E-001    point 
    .2400000000E+000    .1100000000E+001    .6666666667E-001    point 
    .2400000000E+000    .1090000000E+001    .5555555556E-001    point 
    .2400000000E+000    .1080000000E+001    .6666666667E-001    point 
    .2400000000E+000    .1070000000E+001    .1111111111E+000    point 
    .2400000000E+000    .1060000000E+001    .3333333333E-001    point 
    .2400000000E+000    .1050000000E+001    .3333333333E-001    point 
    .2400000000E+000    .1040000000E+001    .3333333333E-001    point 
    .2400000000E+000    .1030000000E+001    .2222222222E-001    point 
    .2400000000E+000    .1020000000E+001    .5555555556E-001    point 
    .2400000000E+000    .1010000000E+001    .6666666667E-001    point 
    .2400000000E+000    .1000000000E+001    .1111111111E-001    point 
    .2400000000E+000    .9900000000E+000    .3333333333E-001    point 
    .2400000000E+000    .9800000000E+000    .1111111111E-001    point 
    .2400000000E+000    .9700000000E+000    .7777777778E-001    point 
    .2400000000E+000    .9600000000E+000    .3333333333E-001    point 
    .2400000000E+000    .9500000000E+000    .7777777778E-001    point 
    .2400000000E+000    .9400000000E+000    .1444444444E+000    point 
    .2400000000E+000    .9300000000E+000    .1333333333E+000    point 
    .2400000000E+000    .9200000000E+000    .1555555556E+000    point 
    .2400000000E+000    .9100000000E+000    .1555555556E+000    point 
    .2400000000E+000    .9000000000E+000    .1222222222E+000    point 
    .2400000000E+000    .8900000000E+000    .7777777778E-001    point 
    .2400000000E+000    .8800000000E+000    .4444444444E-001    point 
    .2400000000E+000    .8700000000E+000    .2222222222E-001    point 
    .2400000000E+000    .8600000000E+000    .1111111111E-001    point 
    .2400000000E+000    .8500000000E+000    .1111111111E-001    point 
    .2400000000E+000    .8400000000E+000    .1111111111E-001    point 
    .2400000000E+000    .8300000000E+000    .1111111111E-001    point 
    .2400000000E+000    .8200000000E+000    .1111111111E-001    point 
    .2400000000E+000    .8100000000E+000    .1111111111E-001    point 
    .2400000000E+000    .8000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7900000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7800000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7700000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7600000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7500000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7400000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7300000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7200000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7100000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6900000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6800000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6700000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6600000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6500000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6400000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6300000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6200000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6100000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5900000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5800000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5700000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5600000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5500000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5400000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5300000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5200000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5100000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4900000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4800000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4700000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4600000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4500000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4400000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4300000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4200000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4100000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3900000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3800000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3700000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3600000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3500000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3400000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3300000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3200000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3100000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2900000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2800000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2700000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2600000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2500000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2400000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2300000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2200000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2100000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1900000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1800000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1700000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1600000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1500000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1400000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1300000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1200000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1100000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .9000000000E-001    .1111111111E-001    point 
    .2400000000E+000    .8000000000E-001    .1111111111E-001    point 
    .2400000000E+000    .7000000000E-001    .1111111111E-001    point 
    .2400000000E+000    .6000000000E-001    .1111111111E-001    point 
    .2400000000E+000    .5000000000E-001    .1111111111E-001    point 
    .2400000000E+000    .4000000000E-001    .1111111111E-001    point 
    .2400000000E+000    .3000000000E-001    .1111111111E-001    point 
    .2400000000E+000    .2000000000E-001    .1111111111E-001    point 
    .2400000000E+000    .1000000000E-001    .1111111111E-001    point 
    .2400000000E+000    .0000000000E+000    .1111111111E-001    point 
    .2500000000E+000    .1200000000E+001    .6666666667E-001    point 
    .2500000000E+000    .1190000000E+001    .6666666667E-001    point 
    .2500000000E+000    .1180000000E+001    .2222222222E-001    point 
    .2500000000E+000    .1170000000E+001    .2222222222E-001    point 
    .2500000000E+000    .1160000000E+001    .5555555556E-001    point 
    .2500000000E+000    .1150000000E+001    .6666666667E-001    point 
    .2500000000E+000    .1140000000E+001    .1333333333E+000    point 
    .2500000000E+000    .1130000000E+001    .7777777778E-001    point 
    .2500000000E+000    .1120000000E+001    .4444444444E-001    point 
    .2500000000E+000    .1110000000E+001    .7777777778E-001    point 
    .2500000000E+000    .1100000000E+001    .2222222222E-001    point 
    .2500000000E+000    .1090000000E+001    .5555555556E-001    point 
    .2500000000E+000    .1080000000E+001    .8888888889E-001    point 
    .2500000000E+000    .1070000000E+001    .7777777778E-001    point 
    .2500000000E+000    .1060000000E+001    .4444444444E-001    point 
    .2500000000E+000    .1050000000E+001    .4444444444E-001    point 
    .2500000000E+000    .1040000000E+001    .4444444444E-001    point 
    .2500000000E+000    .1030000000E+001    .1111111111E-001    point 
    .2500000000E+000    .1020000000E+001    .4444444444E-001    point 
    .2500000000E+000    .1010000000E+001    .4444444444E-001    point 
    .2500000000E+000    .1000000000E+001    .2222222222E-001    point 
    .2500000000E+000    .9900000000E+000    .2222222222E-001    point 
    .2500000000E+000    .9800000000E+000    .2222222222E-001    point 
    .2500000000E+000    .9700000000E+000    .6666666667E-001    point 
    .2500000000E+000    .9600000000E+000    .1000000000E+000    point 
    .2500000000E+000    .9500000000E+000    .1111111111E-001    point 
    .2500000000E+000    .9400000000E+000    .1333333333E+000    point 
    .2500000000E+000    .9300000000E+000    .1666666667E+000    point 
    .2500000000E+000    .9200000000E+000    .1888888889E+000    point 
    .2500000000E+000    .9100000000E+000    .1777777778E+000    point 
    .2500000000E+000    .9000000000E+000    .1555555556E+000    point 
    .2500000000E+000    .8900000000E+000    .1000000000E+000    point 
    .2500000000E+000    .8800000000E+000    .5555555556E-001    point 
    .2500000000E+000    .8700000000E+000    .2222222222E-001    point 
    .2500000000E+000    .8600000000E+000    .1489833825E-016    point 
    .2500000000E+000    .8500000000E+000    .1489833825E-016    point 
    .2500000000E+000    .8400000000E+000    .1489833825E-016    point 
    .2500000000E+000    .8300000000E+000    .1489833825E-016    point 
    .2500000000E+000    .8200000000E+000    .1489833825E-016    point 
    .2500000000E+000    .8100000000E+000    .1489833825E-016    point 
    .2500000000E+000    .8000000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7900000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7800000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7700000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7600000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7500000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7400000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7300000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7200000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7100000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7000000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6900000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6800000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6700000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6600000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6500000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6400000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6300000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6200000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6100000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6000000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5900000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5800000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5700000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5600000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5500000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5400000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5300000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5200000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5100000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5000000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4900000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4800000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4700000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4600000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4500000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4400000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4300000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4200000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4100000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4000000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3900000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3800000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3700000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3600000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3500000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3400000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3300000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3200000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3100000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3000000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2900000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2800000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2700000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2600000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2500000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2400000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2300000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2200000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2100000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2000000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1900000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1800000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1700000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1600000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1500000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1400000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1300000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1200000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1100000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1000000000E+000    .1489833825E-016    point 
    .2500000000E+000    .9000000000E-001    .1489833825E-016    point 
    .2500000000E+000    .8000000000E-001    .1489833825E-016    point 
    .2500000000E+000    .7000000000E-001    .1489833825E-016    point 
    .2500000000E+000    .6000000000E-001    .1489833825E-016    point 
    .2500000000E+000    .5000000000E-001    .1489833825E-016    point 
    .2500000000E+000    .4000000000E-001    .1489833825E-016    point 
    .2500000000E+000    .3000000000E-001    .1489833825E-016    point 
    .2500000000E+000    .2000000000E-001    .1489833825E-016    point 
    .2500000000E+000    .1000000000E-001    .1489833825E-016    point 
    .2500000000E+000    .0000000000E+000    .1489833825E-016    point 
    .2600000000E+000    .1200000000E+001    .1111111111E+000    point 
    .2600000000E+000    .1190000000E+001    .1222222222E+000    point 
    .2600000000E+000    .1180000000E+001    .4444444444E-001    point 
    .2600000000E+000    .1170000000E+001    .8888888889E-001    point 
    .2600000000E+000    .1160000000E+001    .7777777778E-001    point 
    .2600000000E+000    .1150000000E+001    .1111111111E+000    point 
    .2600000000E+000    .1140000000E+001    .7777777778E-001    point 
    .2600000000E+000    .1130000000E+001    .5555555556E-001    point 
    .2600000000E+000    .1120000000E+001    .7777777778E-001    point 
    .2600000000E+000    .1110000000E+001    .3333333333E-001    point 
    .2600000000E+000    .1100000000E+001    .2222222222E-001    point 
    .2600000000E+000    .1090000000E+001    .6666666667E-001    point 
    .2600000000E+000    .1080000000E+001    .1000000000E+000    point 
    .2600000000E+000    .1070000000E+001    .2222222222E-001    point 
    .2600000000E+000    .1060000000E+001    .5555555556E-001    point 
    .2600000000E+000    .1050000000E+001    .4444444444E-001    point 
    .2600000000E+000    .1040000000E+001    .2222222222E-001    point 
    .2600000000E+000    .1030000000E+001    .1111111111E-001    point 
    .2600000000E+000    .1020000000E+001    .1111111111E-001    point 
    .2600000000E+000    .1010000000E+001    .7777777778E-001    point 
    .2600000000E+000    .1000000000E+001    .5555555556E-001    point 
    .2600000000E+000    .9900000000E+000    .1111111111E-001    point 
    .2600000000E+000    .9800000000E+000    .4444444444E-001    point 
    .2600000000E+000    .9700000000E+000    .4444444444E-001    point 
    .2600000000E+000    .9600000000E+000    .1111111111E+000    point 
    .2600000000E+000    .9500000000E+000    .2222222222E-001    point 
    .2600000000E+000    .9400000000E+000    .6666666667E-001    point 
    .2600000000E+000    .9300000000E+000    .1444444444E+000    point 
    .2600000000E+000    .9200000000E+000    .2000000000E+000    point 
    .2600000000E+000    .9100000000E+000    .1888888889E+000    point 
    .2600000000E+000    .9000000000E+000    .1777777778E+000    point 
    .2600000000E+000    .8900000000E+000    .1444444444E+000    point 
    .2600000000E+000    .8800000000E+000    .6666666667E-001    point 
    .2600000000E+000    .8700000000E+000    .2222222222E-001    point 
    .2600000000E+000    .8600000000E+000    .1111111111E-001    point 
    .2600000000E+000    .8500000000E+000    .1111111111E-001    point 
    .2600000000E+000    .8400000000E+000    .1111111111E-001    point 
    .2600000000E+000    .8300000000E+000    .1111111111E-001    point 
    .2600000000E+000    .8200000000E+000    .1111111111E-001    point 
    .2600000000E+000    .8100000000E+000    .1111111111E-001    point 
    .2600000000E+000    .8000000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7900000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7800000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7700000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7600000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7500000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7400000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7300000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7200000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7100000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7000000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6900000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6800000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6700000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6600000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6500000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6400000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6300000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6200000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6100000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6000000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5900000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5800000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5700000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5600000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5500000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5400000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5300000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5200000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5100000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5000000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4900000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4800000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4700000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4600000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4500000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4400000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4300000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4200000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4100000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4000000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3900000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3800000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3700000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3600000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3500000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3400000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3300000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3200000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3100000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3000000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2900000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2800000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2700000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2600000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2500000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2400000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2300000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2200000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2100000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2000000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1900000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1800000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1700000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1600000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1500000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1400000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1300000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1200000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1100000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1000000000E+000    .1111111111E-001    point 
    .2600000000E+000    .9000000000E-001    .1111111111E-001    point 
    .2600000000E+000    .8000000000E-001    .1111111111E-001    point 
    .2600000000E+000    .7000000000E-001    .1111111111E-001    point 
    .2600000000E+000    .6000000000E-001    .1111111111E-001    point 
    .2600000000E+000    .5000000000E-001    .1111111111E-001    point 
    .2600000000E+000    .4000000000E-001    .1111111111E-001    point 
    .2600000000E+000    .3000000000E-001    .1111111111E-001    point 
    .2600000000E+000    .2000000000E-001    .1111111111E-001    point 
    .2600000000E+000    .1000000000E-001    .1111111111E-001    point 
    .2600000000E+000    .0000000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1200000000E+001    .8888888889E-001    point 
    .2700000000E+000    .1190000000E+001    .1777777778E+000    point 
    .2700000000E+000    .1180000000E+001    .6666666667E-001    point 
    .2700000000E+000    .1170000000E+001    .6666666667E-001    point 
    .2700000000E+000    .1160000000E+001    .6666666667E-001    point 
    .2700000000E+000    .1150000000E+001    .8888888889E-001    point 
    .2700000000E+000    .1140000000E+001    .6666666667E-001    point 
    .2700000000E+000    .1130000000E+001    .5555555556E-001    point 
    .2700000000E+000    .1120000000E+001    .8888888889E-001    point 
    .2700000000E+000    .1110000000E+001    .3333333333E-001    point 
    .2700000000E+000    .1100000000E+001    .5555555556E-001    point 
    .2700000000E+000    .1090000000E+001    .4444444444E-001    point 
    .2700000000E+000    .1080000000E+001    .6666666667E-001    point 
    .2700000000E+000    .1070000000E+001    .7777777778E-001    point 
    .2700000000E+000    .1060000000E+001    .5555555556E-001    point 
    .2700000000E+000    .1050000000E+001    .5555555556E-001    point 
    .2700000000E+000    .1040000000E+001    .1111111111E+000    point 
    .2700000000E+000    .1030000000E+001    .2222222222E-001    point 
    .2700000000E+000    .1020000000E+001    .1111111111E-001    point 
    .2700000000E+000    .1010000000E+001    .3333333333E-001    point 
    .2700000000E+000    .1000000000E+001    .2222222222E-001    point 
    .2700000000E+000    .9900000000E+000    .2222222222E-001    point 
    .2700000000E+000    .9800000000E+000    .4444444444E-001    point 
    .2700000000E+000    .9700000000E+000    .1111111111E-001    point 
    .2700000000E+000    .9600000000E+000    .1222222222E+000    point 
    .2700000000E+000    .9500000000E+000    .1000000000E+000    point 
    .2700000000E+000    .9400000000E+000    .1111111111E-001    point 
    .2700000000E+000    .9300000000E+000    .8888888889E-001    point 
    .2700000000E+000    .9200000000E+000    .1666666667E+000    point 
    .2700000000E+000    .9100000000E+000    .2000000000E+000    point 
    .2700000000E+000    .9000000000E+000    .1666666667E+000    point 
    .2700000000E+000    .8900000000E+000    .1777777778E+000    point 
    .2700000000E+000    .8800000000E+000    .1111111111E+000    point 
    .2700000000E+000    .8700000000E+000    .3333333333E-001    point 
    .2700000000E+000    .8600000000E+000    .1111111111E-001    point 
    .2700000000E+000    .8500000000E+000    .1111111111E-001    point 
    .2700000000E+000    .8400000000E+000    .1111111111E-001    point 
    .2700000000E+000    .8300000000E+000    .1111111111E-001    point 
    .2700000000E+000    .8200000000E+000    .1111111111E-001    point 
    .2700000000E+000    .8100000000E+000    .2222222222E-001    point 
    .2700000000E+000    .8000000000E+000    .2222222222E-001    point 
    .2700000000E+000    .7900000000E+000    .2222222222E-001    point 
    .2700000000E+000    .7800000000E+000    .2222222222E-001    point 
    .2700000000E+000    .7700000000E+000    .2222222222E-001    point 
    .2700000000E+000    .7600000000E+000    .2222222222E-001    point 
    .2700000000E+000    .7500000000E+000    .1111111111E-001    point 
    .2700000000E+000    .7400000000E+000    .1111111111E-001    point 
    .2700000000E+000    .7300000000E+000    .1111111111E-001    point 
    .2700000000E+000    .7200000000E+000    .1111111111E-001    point 
    .2700000000E+000    .7100000000E+000    .1111111111E-001    point 
    .2700000000E+000    .7000000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6900000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6800000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6700000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6600000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6500000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6400000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6300000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6200000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6100000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6000000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5900000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5800000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5700000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5600000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5500000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5400000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5300000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5200000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5100000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5000000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4900000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4800000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4700000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4600000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4500000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4400000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4300000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4200000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4100000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4000000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3900000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3800000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3700000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3600000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3500000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3400000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3300000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3200000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3100000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3000000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2900000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2800000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2700000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2600000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2500000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2400000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2300000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2200000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2100000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2000000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1900000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1800000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1700000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1600000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1500000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1400000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1300000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1200000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1100000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1000000000E+000    .1111111111E-001    point 
    .2700000000E+000    .9000000000E-001    .1111111111E-001    point 
    .2700000000E+000    .8000000000E-001    .1111111111E-001    point 
    .2700000000E+000    .7000000000E-001    .1111111111E-001    point 
    .2700000000E+000    .6000000000E-001    .1111111111E-001    point 
    .2700000000E+000    .5000000000E-001    .1111111111E-001    point 
    .2700000000E+000    .4000000000E-001    .1111111111E-001    point 
    .2700000000E+000    .3000000000E-001    .1111111111E-001    point 
    .2700000000E+000    .2000000000E-001    .1111111111E-001    point 
    .2700000000E+000    .1000000000E-001    .1111111111E-001    point 
    .2700000000E+000    .0000000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1200000000E+001    .8888888889E-001    point 
    .2800000000E+000    .1190000000E+001    .6666666667E-001    point 
    .2800000000E+000    .1180000000E+001    .1111111111E+000    point 
    .2800000000E+000    .1170000000E+001    .7777777778E-001    point 
    .2800000000E+000    .1160000000E+001    .7777777778E-001    point 
    .2800000000E+000    .1150000000E+001    .1000000000E+000    point 
    .2800000000E+000    .1140000000E+001    .7777777778E-001    point 
    .2800000000E+000    .1130000000E+001    .2222222222E-001    point 
    .2800000000E+000    .1120000000E+001    .1111111111E+000    point 
    .2800000000E+000    .1110000000E+001    .5555555556E-001    point 
    .2800000000E+000    .1100000000E+001    .6666666667E-001    point 
    .2800000000E+000    .1090000000E+001    .5555555556E-001    point 
    .2800000000E+000    .1080000000E+001    .1000000000E+000    point 
    .2800000000E+000    .1070000000E+001    .6666666667E-001    point 
    .2800000000E+000    .1060000000E+001    .6666666667E-001    point 
    .2800000000E+000    .1050000000E+001    .3333333333E-001    point 
    .2800000000E+000    .1040000000E+001    .5555555556E-001    point 
    .2800000000E+000    .1030000000E+001    .7777777778E-001    point 
    .2800000000E+000    .1020000000E+001    .3333333333E-001    point 
    .2800000000E+000    .1010000000E+001    .2222222222E-001    point 
    .2800000000E+000    .1000000000E+001    .7777777778E-001    point 
    .2800000000E+000    .9900000000E+000    .6666666667E-001    point 
    .2800000000E+000    .9800000000E+000    .3333333333E-001    point 
    .2800000000E+000    .9700000000E+000    .5555555556E-001    point 
    .2800000000E+000    .9600000000E+000    .1111111111E+000    point 
    .2800000000E+000    .9500000000E+000    .1333333333E+000    point 
    .2800000000E+000    .9400000000E+000    .4444444444E-001    point 
    .2800000000E+000    .9300000000E+000    .5555555556E-001    point 
    .2800000000E+000    .9200000000E+000    .8888888889E-001    point 
    .2800000000E+000    .9100000000E+000    .1888888889E+000    point 
    .2800000000E+000    .9000000000E+000    .1222222222E+000    point 
    .2800000000E+000    .8900000000E+000    .1777777778E+000    point 
    .2800000000E+000    .8800000000E+000    .2000000000E+000    point 
    .2800000000E+000    .8700000000E+000    .6666666667E-001    point 
    .2800000000E+000    .8600000000E+000    .1111111111E-001    point 
    .2800000000E+000    .8500000000E+000    .1111111111E-001    point 
    .2800000000E+000    .8400000000E+000    .1111111111E-001    point 
    .2800000000E+000    .8300000000E+000    .1111111111E-001    point 
    .2800000000E+000    .8200000000E+000    .3333333333E-001    point 
    .2800000000E+000    .8100000000E+000    .4444444444E-001    point 
    .2800000000E+000    .8000000000E+000    .5555555556E-001    point 
    .2800000000E+000    .7900000000E+000    .5555555556E-001    point 
    .2800000000E+000    .7800000000E+000    .5555555556E-001    point 
    .2800000000E+000    .7700000000E+000    .5555555556E-001    point 
    .2800000000E+000    .7600000000E+000    .4444444444E-001    point 
    .2800000000E+000    .7500000000E+000    .3333333333E-001    point 
    .2800000000E+000    .7400000000E+000    .3333333333E-001    point 
    .2800000000E+000    .7300000000E+000    .2222222222E-001    point 
    .2800000000E+000    .7200000000E+000    .1111111111E-001    point 
    .2800000000E+000    .7100000000E+000    .1111111111E-001    point 
    .2800000000E+000    .7000000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6900000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6800000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6700000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6600000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6500000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6400000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6300000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6200000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6100000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6000000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5900000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5800000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5700000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5600000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5500000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5400000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5300000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5200000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5100000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5000000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4900000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4800000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4700000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4600000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4500000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4400000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4300000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4200000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4100000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4000000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3900000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3800000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3700000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3600000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3500000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3400000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3300000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3200000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3100000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3000000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2900000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2800000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2700000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2600000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2500000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2400000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2300000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2200000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2100000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2000000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1900000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1800000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1700000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1600000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1500000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1400000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1300000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1200000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1100000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1000000000E+000    .1111111111E-001    point 
    .2800000000E+000    .9000000000E-001    .1111111111E-001    point 
    .2800000000E+000    .8000000000E-001    .1111111111E-001    point 
    .2800000000E+000    .7000000000E-001    .1111111111E-001    point 
    .2800000000E+000    .6000000000E-001    .1111111111E-001    point 
    .2800000000E+000    .5000000000E-001    .1111111111E-001    point 
    .2800000000E+000    .4000000000E-001    .1111111111E-001    point 
    .2800000000E+000    .3000000000E-001    .1111111111E-001    point 
    .2800000000E+000    .2000000000E-001    .1111111111E-001    point 
    .2800000000E+000    .1000000000E-001    .1111111111E-001    point 
    .2800000000E+000    .0000000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1200000000E+001    .1444444444E+000    point 
    .2900000000E+000    .1190000000E+001    .1222222222E+000    point 
    .2900000000E+000    .1180000000E+001    .8888888889E-001    point 
    .2900000000E+000    .1170000000E+001    .8888888889E-001    point 
    .2900000000E+000    .1160000000E+001    .5555555556E-001    point 
    .2900000000E+000    .1150000000E+001    .1111111111E+000    point 
    .2900000000E+000    .1140000000E+001    .7777777778E-001    point 
    .2900000000E+000    .1130000000E+001    .3333333333E-001    point 
    .2900000000E+000    .1120000000E+001    .1111111111E+000    point 
    .2900000000E+000    .1110000000E+001    .3333333333E-001    point 
    .2900000000E+000    .1100000000E+001    .7777777778E-001    point 
    .2900000000E+000    .1090000000E+001    .7777777778E-001    point 
    .2900000000E+000    .1080000000E+001    .4444444444E-001    point 
    .2900000000E+000    .1070000000E+001    .3333333333E-001    point 
    .2900000000E+000    .1060000000E+001    .6666666667E-001    point 
    .2900000000E+000    .1050000000E+001    .5555555556E-001    point 
    .2900000000E+000    .1040000000E+001    .1111111111E-001    point 
    .2900000000E+000    .1030000000E+001    .1111111111E-001    point 
    .2900000000E+000    .1020000000E+001    .2222222222E-001    point 
    .2900000000E+000    .1010000000E+001    .1111111111E-001    point 
    .2900000000E+000    .1000000000E+001    .5555555556E-001    point 
    .2900000000E+000    .9900000000E+000    .6666666667E-001    point 
    .2900000000E+000    .9800000000E+000    .2222222222E-001    point 
    .2900000000E+000    .9700000000E+000    .1111111111E+000    point 
    .2900000000E+000    .9600000000E+000    .5555555556E-001    point 
    .2900000000E+000    .9500000000E+000    .1333333333E+000    point 
    .2900000000E+000    .9400000000E+000    .4444444444E-001    point 
    .2900000000E+000    .9300000000E+000    .1111111111E-001    point 
    .2900000000E+000    .9200000000E+000    .1000000000E+000    point 
    .2900000000E+000    .9100000000E+000    .1444444444E+000    point 
    .2900000000E+000    .9000000000E+000    .1111111111E+000    point 
    .2900000000E+000    .8900000000E+000    .1222222222E+000    point 
    .2900000000E+000    .8800000000E+000    .3555555556E+000    point 
    .2900000000E+000    .8700000000E+000    .2444444444E+000    point 
    .2900000000E+000    .8600000000E+000    .1111111111E-001    point 
    .2900000000E+000    .8500000000E+000    .1111111111E-001    point 
    .2900000000E+000    .8400000000E+000    .1111111111E-001    point 
    .2900000000E+000    .8300000000E+000    .6666666667E-001    point 
    .2900000000E+000    .8200000000E+000    .1111111111E+000    point 
    .2900000000E+000    .8100000000E+000    .1555555556E+000    point 
    .2900000000E+000    .8000000000E+000    .1777777778E+000    point 
    .2900000000E+000    .7900000000E+000    .1777777778E+000    point 
    .2900000000E+000    .7800000000E+000    .1666666667E+000    point 
    .2900000000E+000    .7700000000E+000    .1333333333E+000    point 
    .2900000000E+000    .7600000000E+000    .1000000000E+000    point 
    .2900000000E+000    .7500000000E+000    .7777777778E-001    point 
    .2900000000E+000    .7400000000E+000    .5555555556E-001    point 
    .2900000000E+000    .7300000000E+000    .4444444444E-001    point 
    .2900000000E+000    .7200000000E+000    .3333333333E-001    point 
    .2900000000E+000    .7100000000E+000    .2222222222E-001    point 
    .2900000000E+000    .7000000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6900000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6800000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6700000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6600000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6500000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6400000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6300000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6200000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6100000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6000000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5900000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5800000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5700000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5600000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5500000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5400000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5300000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5200000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5100000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5000000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4900000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4800000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4700000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4600000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4500000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4400000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4300000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4200000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4100000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4000000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3900000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3800000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3700000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3600000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3500000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3400000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3300000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3200000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3100000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3000000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2900000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2800000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2700000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2600000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2500000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2400000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2300000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2200000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2100000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2000000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1900000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1800000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1700000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1600000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1500000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1400000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1300000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1200000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1100000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1000000000E+000    .1111111111E-001    point 
    .2900000000E+000    .9000000000E-001    .1111111111E-001    point 
    .2900000000E+000    .8000000000E-001    .1111111111E-001    point 
    .2900000000E+000    .7000000000E-001    .1111111111E-001    point 
    .2900000000E+000    .6000000000E-001    .1111111111E-001    point 
    .2900000000E+000    .5000000000E-001    .1111111111E-001    point 
    .2900000000E+000    .4000000000E-001    .1111111111E-001    point 
    .2900000000E+000    .3000000000E-001    .1111111111E-001    point 
    .2900000000E+000    .2000000000E-001    .1111111111E-001    point 
    .2900000000E+000    .1000000000E-001    .1111111111E-001    point 
    .2900000000E+000    .0000000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1200000000E+001    .7777777778E-001    point 
    .3000000000E+000    .1190000000E+001    .8888888889E-001    point 
    .3000000000E+000    .1180000000E+001    .6666666667E-001    point 
    .3000000000E+000    .1170000000E+001    .5555555556E-001    point 
    .3000000000E+000    .1160000000E+001    .5555555556E-001    point 
    .3000000000E+000    .1150000000E+001    .1333333333E+000    point 
    .3000000000E+000    .1140000000E+001    .4444444444E-001    point 
    .3000000000E+000    .1130000000E+001    .4444444444E-001    point 
    .3000000000E+000    .1120000000E+001    .1222222222E+000    point 
    .3000000000E+000    .1110000000E+001    .1333333333E+000    point 
    .3000000000E+000    .1100000000E+001    .1111111111E-001    point 
    .3000000000E+000    .1090000000E+001    .2222222222E-001    point 
    .3000000000E+000    .1080000000E+001    .1111111111E-001    point 
    .3000000000E+000    .1070000000E+001    .4444444444E-001    point 
    .3000000000E+000    .1060000000E+001    .1111111111E-001    point 
    .3000000000E+000    .1050000000E+001    .6666666667E-001    point 
    .3000000000E+000    .1040000000E+001    .6666666667E-001    point 
    .3000000000E+000    .1030000000E+001    .1111111111E-001    point 
    .3000000000E+000    .1020000000E+001    .4444444444E-001    point 
    .3000000000E+000    .1010000000E+001    .6666666667E-001    point 
    .3000000000E+000    .1000000000E+001    .4444444444E-001    point 
    .3000000000E+000    .9900000000E+000    .1000000000E+001    point 
    .3000000000E+000    .9800000000E+000    .2222222222E-001    point 
    .3000000000E+000    .9700000000E+000    .8888888889E-001    point 
    .3000000000E+000    .9600000000E+000    .1111111111E-001    point 
    .3000000000E+000    .9500000000E+000    .1333333333E+000    point 
    .3000000000E+000    .9400000000E+000    .1000000000E+000    point 
    .3000000000E+000    .9300000000E+000    .1222222222E+000    point 
    .3000000000E+000    .9200000000E+000    .1111111111E-001    point 
    .3000000000E+000    .9100000000E+000    .3777777778E+000    point 
    .3000000000E+000    .9000000000E+000    .2777777778E+000    point 
    .3000000000E+000    .8900000000E+000    .1111111111E-001    point 
    .3000000000E+000    .8800000000E+000    .1000000000E+001    point 
    .3000000000E+000    .8700000000E+000    .1000000000E+001    point 
    .3000000000E+000    .8600000000E+000    .1000000000E+000    point 
    .3000000000E+000    .8500000000E+000    .1111111111E-001    point 
    .3000000000E+000    .8400000000E+000    .3333333333E-001    point 
    .3000000000E+000    .8300000000E+000    .1000000000E+001    point 
    .3000000000E+000    .8200000000E+000    .1000000000E+001    point 
    .3000000000E+000    .8100000000E+000    .1000000000E+001    point 
    .3000000000E+000    .8000000000E+000    .1000000000E+001    point 
    .3000000000E+000    .7900000000E+000    .1000000000E+001    point 
    .3000000000E+000    .7800000000E+000    .1000000000E+001    point 
    .3000000000E+000    .7700000000E+000    .1000000000E+001    point 
    .3000000000E+000    .7600000000E+000    .1000000000E+001    point 
    .3000000000E+000    .7500000000E+000    .1000000000E+001    point 
    .3000000000E+000    .7400000000E+000    .1000000000E+001    point 
    .3000000000E+000    .7300000000E+000    .1222222222E+000    point 
    .3000000000E+000    .7200000000E+000    .7777777778E-001    point 
    .3000000000E+000    .7100000000E+000    .5555555556E-001    point 
    .3000000000E+000    .7000000000E+000    .3333333333E-001    point 
    .3000000000E+000    .6900000000E+000    .2222222222E-001    point 
    .3000000000E+000    .6800000000E+000    .1111111111E-001    point 
    .3000000000E+000    .6700000000E+000    .1111111111E-001    point 
    .3000000000E+000    .6600000000E+000    .1111111111E-001    point 
    .3000000000E+000    .6500000000E+000    .1111111111E-001    point 
    .3000000000E+000    .6400000000E+000    .1111111111E-001    point 
    .3000000000E+000    .6300000000E+000    .1111111111E-001    point 
    .3000000000E+000    .6200000000E+000    .1111111111E-001    point 
    .3000000000E+000    .6100000000E+000    .1111111111E-001    point 
    .3000000000E+000    .6000000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5900000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5800000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5700000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5600000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5500000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5400000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5300000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5200000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5100000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5000000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4900000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4800000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4700000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4600000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4500000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4400000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4300000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4200000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4100000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4000000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3900000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3800000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3700000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3600000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3500000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3400000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3300000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3200000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3100000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3000000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2900000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2800000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2700000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2600000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2500000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2400000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2300000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2200000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2100000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2000000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1900000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1800000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1700000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1600000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1500000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1400000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1300000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1200000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1100000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1000000000E+000    .1111111111E-001    point 
    .3000000000E+000    .9000000000E-001    .1111111111E-001    point 
    .3000000000E+000    .8000000000E-001    .1111111111E-001    point 
    .3000000000E+000    .7000000000E-001    .1111111111E-001    point 
    .3000000000E+000    .6000000000E-001    .1111111111E-001    point 
    .3000000000E+000    .5000000000E-001    .1111111111E-001    point 
    .3000000000E+000    .4000000000E-001    .1111111111E-001    point 
    .3000000000E+000    .3000000000E-001    .1111111111E-001    point 
    .3000000000E+000    .2000000000E-001    .1111111111E-001    point 
    .3000000000E+000    .1000000000E-001    .1111111111E-001    point 
    .3000000000E+000    .0000000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1200000000E+001    .5555555556E-001    point 
    .3100000000E+000    .1190000000E+001    .2222222222E+000    point 
    .3100000000E+000    .1180000000E+001    .1000000000E+001    point 
    .3100000000E+000    .1170000000E+001    .6666666667E-001    point 
    .3100000000E+000    .1160000000E+001    .5555555556E-001    point 
    .3100000000E+000    .1150000000E+001    .1333333333E+000    point 
    .3100000000E+000    .1140000000E+001    .1000000000E+001    point 
    .3100000000E+000    .1130000000E+001    .8888888889E-001    point 
    .3100000000E+000    .1120000000E+001    .6666666667E-001    point 
    .3100000000E+000    .1110000000E+001    .3333333333E-001    point 
    .3100000000E+000    .1100000000E+001    .6666666667E-001    point 
    .3100000000E+000    .1090000000E+001    .1888888889E+000    point 
    .3100000000E+000    .1080000000E+001    .6666666667E-001    point 
    .3100000000E+000    .1070000000E+001    .6666666667E-001    point 
    .3100000000E+000    .1060000000E+001    .3333333333E-001    point 
    .3100000000E+000    .1050000000E+001    .3333333333E-001    point 
    .3100000000E+000    .1040000000E+001    .4444444444E-001    point 
    .3100000000E+000    .1030000000E+001    .2222222222E-001    point 
    .3100000000E+000    .1020000000E+001    .1222222222E+000    point 
    .3100000000E+000    .1010000000E+001    .7777777778E-001    point 
    .3100000000E+000    .1000000000E+001    .2222222222E-001    point 
    .3100000000E+000    .9900000000E+000    .1000000000E+001    point 
    .3100000000E+000    .9800000000E+000    .2222222222E-001    point 
    .3100000000E+000    .9700000000E+000    .3333333333E-001    point 
    .3100000000E+000    .9600000000E+000    .8888888889E-001    point 
    .3100000000E+000    .9500000000E+000    .1000000000E+000    point 
    .3100000000E+000    .9400000000E+000    .1333333333E+000    point 
    .3100000000E+000    .9300000000E+000    .4444444444E-001    point 
    .3100000000E+000    .9200000000E+000    .7777777778E-001    point 
    .3100000000E+000    .9100000000E+000    .3333333333E-001    point 
    .3100000000E+000    .9000000000E+000    .1000000000E+001    point 
    .3100000000E+000    .8900000000E+000    .1000000000E+000    point 
    .3100000000E+000    .8800000000E+000    .1000000000E+001    point 
    .3100000000E+000    .8700000000E+000    .1000000000E+001    point 
    .3100000000E+000    .8600000000E+000    .1000000000E+001    point 
    .3100000000E+000    .8500000000E+000    .1111111111E-001    point 
    .3100000000E+000    .8400000000E+000    .2222222222E-001    point 
    .3100000000E+000    .8300000000E+000    .1000000000E+001    point 
    .3100000000E+000    .8200000000E+000    .1000000000E+001    point 
    .3100000000E+000    .8100000000E+000    .1000000000E+001    point 
    .3100000000E+000    .8000000000E+000    .1000000000E+001    point 
    .3100000000E+000    .7900000000E+000    .1000000000E+001    point 
    .3100000000E+000    .7800000000E+000    .1000000000E+001    point 
    .3100000000E+000    .7700000000E+000    .1000000000E+001    point 
    .3100000000E+000    .7600000000E+000    .1000000000E+001    point 
    .3100000000E+000    .7500000000E+000    .1000000000E+001    point 
    .3100000000E+000    .7400000000E+000    .1000000000E+001    point 
    .3100000000E+000    .7300000000E+000    .1000000000E+001    point 
    .3100000000E+000    .7200000000E+000    .1000000000E+001    point 
    .3100000000E+000    .7100000000E+000    .2666666667E+000    point 
    .3100000000E+000    .7000000000E+000    .7777777778E-001    point 
    .3100000000E+000    .6900000000E+000    .5555555556E-001    point 
    .3100000000E+000    .6800000000E+000    .3333333333E-001    point 
    .3100000000E+000    .6700000000E+000    .1111111111E-001    point 
    .3100000000E+000    .6600000000E+000    .1111111111E-001    point 
    .3100000000E+000    .6500000000E+000    .1111111111E-001    point 
    .3100000000E+000    .6400000000E+000    .1111111111E-001    point 
    .3100000000E+000    .6300000000E+000    .1111111111E-001    point 
    .3100000000E+000    .6200000000E+000    .1111111111E-001    point 
    .3100000000E+000    .6100000000E+000    .1111111111E-001    point 
    .3100000000E+000    .6000000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5900000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5800000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5700000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5600000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5500000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5400000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5300000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5200000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5100000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5000000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4900000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4800000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4700000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4600000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4500000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4400000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4300000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4200000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4100000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4000000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3900000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3800000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3700000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3600000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3500000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3400000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3300000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3200000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3100000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3000000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2900000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2800000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2700000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2600000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2500000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2400000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2300000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2200000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2100000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2000000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1900000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1800000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1700000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1600000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1500000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1400000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1300000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1200000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1100000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1000000000E+000    .1111111111E-001    point 
    .3100000000E+000    .9000000000E-001    .1111111111E-001    point 
    .3100000000E+000    .8000000000E-001    .1111111111E-001    point 
    .3100000000E+000    .7000000000E-001    .1111111111E-001    point 
    .3100000000E+000    .6000000000E-001    .1111111111E-001    point 
    .3100000000E+000    .5000000000E-001    .1111111111E-001    point 
    .3100000000E+000    .4000000000E-001    .1111111111E-001    point 
    .3100000000E+000    .3000000000E-001    .1111111111E-001    point 
    .3100000000E+000    .2000000000E-001    .1111111111E-001    point 
    .3100000000E+000    .1000000000E-001    .1111111111E-001    point 
    .3100000000E+000    .0000000000E+000    .1111111111E-001    point 
    .3200000000E+000    .1200000000E+001    .6666666667E-001    point 
    .3200000000E+000    .1190000000E+001    .5555555556E-001    point 
    .3200000000E+000    .1180000000E+001    .4444444444E-001    point 
    .3200000000E+000    .1170000000E+001    .7777777778E-001    point 
    .3200000000E+000    .1160000000E+001    .1222222222E+000    point 
    .3200000000E+000    .1150000000E+001    .5555555556E-001    point 
    .3200000000E+000    .1140000000E+001    .3333333333E-001    point 
    .3200000000E+000    .1130000000E+001    .7777777778E-001    point 
    .3200000000E+000    .1120000000E+001    .6666666667E-001    point 
    .3200000000E+000    .1110000000E+001    .1111111111E-001    point 
    .3200000000E+000    .1100000000E+001    .4444444444E-001    point 
    .3200000000E+000    .1090000000E+001    .2222222222E-001    point 
    .3200000000E+000    .1080000000E+001    .7777777778E-001    point 
    .3200000000E+000    .1070000000E+001    .1000000000E+000    point 
    .3200000000E+000    .1060000000E+001    .4444444444E-001    point 
    .3200000000E+000    .1050000000E+001    .1111111111E-001    point 
    .3200000000E+000    .1040000000E+001    .8888888889E-001    point 
    .3200000000E+000    .1030000000E+001    .6666666667E-001    point 
    .3200000000E+000    .1020000000E+001    .1666666667E+000    point 
    .3200000000E+000    .1010000000E+001    .4444444444E-001    point 
    .3200000000E+000    .1000000000E+001    .3333333333E-001    point 
    .3200000000E+000    .9900000000E+000    .1991442751E-016    point 
    .3200000000E+000    .9800000000E+000    .6666666667E-001    point 
    .3200000000E+000    .9700000000E+000    .5555555556E-001    point 
    .3200000000E+000    .9600000000E+000    .1000000000E+001    point 
    .3200000000E+000    .9500000000E+000    .8888888889E-001    point 
    .3200000000E+000    .9400000000E+000    .1000000000E+001    point 
    .3200000000E+000    .9300000000E+000    .2222222222E-001    point 
    .3200000000E+000    .9200000000E+000    .4444444444E-001    point 
    .3200000000E+000    .9100000000E+000    .7777777778E-001    point 
    .3200000000E+000    .9000000000E+000    .1000000000E+001    point 
    .3200000000E+000    .8900000000E+000    .1777777778E+000    point 
    .3200000000E+000    .8800000000E+000    .1111111111E-001    point 
    .3200000000E+000    .8700000000E+000    .1000000000E+001    point 
    .3200000000E+000    .8600000000E+000    .1000000000E+001    point 
    .3200000000E+000    .8500000000E+000    .6666666667E-001    point 
    .3200000000E+000    .8400000000E+000    .1991442751E-016    point 
    .3200000000E+000    .8300000000E+000    .1000000000E+001    point 
    .3200000000E+000    .8200000000E+000    .1000000000E+001    point 
    .3200000000E+000    .8100000000E+000    .1888888889E+000    point 
    .3200000000E+000    .8000000000E+000    .1888888889E+000    point 
    .3200000000E+000    .7900000000E+000    .2555555556E+000    point 
    .3200000000E+000    .7800000000E+000    .1000000000E+001    point 
    .3200000000E+000    .7700000000E+000    .1000000000E+001    point 
    .3200000000E+000    .7600000000E+000    .1000000000E+001    point 
    .3200000000E+000    .7500000000E+000    .1000000000E+001    point 
    .3200000000E+000    .7400000000E+000    .1000000000E+001    point 
    .3200000000E+000    .7300000000E+000    .1000000000E+001    point 
    .3200000000E+000    .7200000000E+000    .1000000000E+001    point 
    .3200000000E+000    .7100000000E+000    .1000000000E+001    point 
    .3200000000E+000    .7000000000E+000    .1000000000E+001    point 
    .3200000000E+000    .6900000000E+000    .1000000000E+001    point 
    .3200000000E+000    .6800000000E+000    .7777777778E-001    point 
    .3200000000E+000    .6700000000E+000    .4444444444E-001    point 
    .3200000000E+000    .6600000000E+000    .2222222222E-001    point 
    .3200000000E+000    .6500000000E+000    .1991442751E-016    point 
    .3200000000E+000    .6400000000E+000    .1991442751E-016    point 
    .3200000000E+000    .6300000000E+000    .1991442751E-016    point 
    .3200000000E+000    .6200000000E+000    .1991442751E-016    point 
    .3200000000E+000    .6100000000E+000    .1991442751E-016    point 
    .3200000000E+000    .6000000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5900000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5800000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5700000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5600000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5500000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5400000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5300000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5200000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5100000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5000000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4900000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4800000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4700000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4600000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4500000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4400000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4300000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4200000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4100000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4000000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3900000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3800000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3700000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3600000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3500000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3400000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3300000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3200000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3100000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3000000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2900000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2800000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2700000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2600000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2500000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2400000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2300000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2200000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2100000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2000000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1900000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1800000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1700000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1600000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1500000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1400000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1300000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1200000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1100000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1000000000E+000    .1991442751E-016    point 
    .3200000000E+000    .9000000000E-001    .1991442751E-016    point 
    .3200000000E+000    .8000000000E-001    .1991442751E-016    point 
    .3200000000E+000    .7000000000E-001    .1991442751E-016    point 
    .3200000000E+000    .6000000000E-001    .1991442751E-016    point 
    .3200000000E+000    .5000000000E-001    .1991442751E-016    point 
    .3200000000E+000    .4000000000E-001    .1991442751E-016    point 
    .3200000000E+000    .3000000000E-001    .1991442751E-016    point 
    .3200000000E+000    .2000000000E-001    .1991442751E-016    point 
    .3200000000E+000    .1000000000E-001    .1991442751E-016    point 
    .3200000000E+000    .0000000000E+000    .1991442751E-016    point 
    .3300000000E+000    .1200000000E+001    .3333333333E-001    point 
    .3300000000E+000    .1190000000E+001    .6666666667E-001    point 
    .3300000000E+000    .1180000000E+001    .1000000000E+001    point 
    .3300000000E+000    .1170000000E+001    .7777777778E-001    point 
    .3300000000E+000    .1160000000E+001    .1000000000E+001    point 
    .3300000000E+000    .1150000000E+001    .6666666667E-001    point 
    .3300000000E+000    .1140000000E+001    .1880043188E-016    point 
    .3300000000E+000    .1130000000E+001    .5555555556E-001    point 
    .3300000000E+000    .1120000000E+001    .5555555556E-001    point 
    .3300000000E+000    .1110000000E+001    .7777777778E-001    point 
    .3300000000E+000    .1100000000E+001    .1222222222E+000    point 
    .3300000000E+000    .1090000000E+001    .1222222222E+000    point 
    .3300000000E+000    .1080000000E+001    .1333333333E+000    point 
    .3300000000E+000    .1070000000E+001    .8888888889E-001    point 
    .3300000000E+000    .1060000000E+001    .1222222222E+000    point 
    .3300000000E+000    .1050000000E+001    .5555555556E-001    point 
    .3300000000E+000    .1040000000E+001    .1111111111E+000    point 
    .3300000000E+000    .1030000000E+001    .7777777778E-001    point 
    .3300000000E+000    .1020000000E+001    .4444444444E-001    point 
    .3300000000E+000    .1010000000E+001    .1222222222E+000    point 
    .3300000000E+000    .1000000000E+001    .6666666667E-001    point 
    .3300000000E+000    .9900000000E+000    .5555555556E-001    point 
    .3300000000E+000    .9800000000E+000    .1000000000E+001    point 
    .3300000000E+000    .9700000000E+000    .2222222222E-001    point 
    .3300000000E+000    .9600000000E+000    .1777777778E+000    point 
    .3300000000E+000    .9500000000E+000    .6666666667E-001    point 
    .3300000000E+000    .9400000000E+000    .2111111111E+000    point 
    .3300000000E+000    .9300000000E+000    .3333333333E-001    point 
    .3300000000E+000    .9200000000E+000    .4444444444E-001    point 
    .3300000000E+000    .9100000000E+000    .3333333333E-001    point 
    .3300000000E+000    .9000000000E+000    .3333333333E-001    point 
    .3300000000E+000    .8900000000E+000    .5555555556E-001    point 
    .3300000000E+000    .8800000000E+000    .3333333333E-001    point 
    .3300000000E+000    .8700000000E+000    .3333333333E-001    point 
    .3300000000E+000    .8600000000E+000    .2555555556E+000    point 
    .3300000000E+000    .8500000000E+000    .1000000000E+001    point 
    .3300000000E+000    .8400000000E+000    .1111111111E-001    point 
    .3300000000E+000    .8300000000E+000    .1000000000E+001    point 
    .3300000000E+000    .8200000000E+000    .1000000000E+001    point 
    .3300000000E+000    .8100000000E+000    .1555555556E+000    point 
    .3300000000E+000    .8000000000E+000    .1444444444E+000    point 
    .3300000000E+000    .7900000000E+000    .1444444444E+000    point 
    .3300000000E+000    .7800000000E+000    .1444444444E+000    point 
    .3300000000E+000    .7700000000E+000    .1666666667E+000    point 
    .3300000000E+000    .7600000000E+000    .1000000000E+001    point 
    .3300000000E+000    .7500000000E+000    .1000000000E+001    point 
    .3300000000E+000    .7400000000E+000    .1000000000E+001    point 
    .3300000000E+000    .7300000000E+000    .1000000000E+001    point 
    .3300000000E+000    .7200000000E+000    .1000000000E+001    point 
    .3300000000E+000    .7100000000E+000    .1000000000E+001    point 
    .3300000000E+000    .7000000000E+000    .1000000000E+001    point 
    .3300000000E+000    .6900000000E+000    .1000000000E+001    point 
    .3300000000E+000    .6800000000E+000    .2888888889E+000    point 
    .3300000000E+000    .6700000000E+000    .1000000000E+001    point 
    .3300000000E+000    .6600000000E+000    .6666666667E-001    point 
    .3300000000E+000    .6500000000E+000    .3333333333E-001    point 
    .3300000000E+000    .6400000000E+000    .1880043188E-016    point 
    .3300000000E+000    .6300000000E+000    .1880043188E-016    point 
    .3300000000E+000    .6200000000E+000    .1880043188E-016    point 
    .3300000000E+000    .6100000000E+000    .1880043188E-016    point 
    .3300000000E+000    .6000000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5900000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5800000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5700000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5600000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5500000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5400000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5300000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5200000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5100000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5000000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4900000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4800000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4700000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4600000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4500000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4400000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4300000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4200000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4100000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4000000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3900000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3800000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3700000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3600000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3500000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3400000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3300000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3200000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3100000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3000000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2900000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2800000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2700000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2600000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2500000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2400000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2300000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2200000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2100000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2000000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1900000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1800000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1700000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1600000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1500000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1400000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1300000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1200000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1100000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1000000000E+000    .1880043188E-016    point 
    .3300000000E+000    .9000000000E-001    .1880043188E-016    point 
    .3300000000E+000    .8000000000E-001    .1880043188E-016    point 
    .3300000000E+000    .7000000000E-001    .1880043188E-016    point 
    .3300000000E+000    .6000000000E-001    .1880043188E-016    point 
    .3300000000E+000    .5000000000E-001    .1880043188E-016    point 
    .3300000000E+000    .4000000000E-001    .1880043188E-016    point 
    .3300000000E+000    .3000000000E-001    .1880043188E-016    point 
    .3300000000E+000    .2000000000E-001    .1880043188E-016    point 
    .3300000000E+000    .1000000000E-001    .1880043188E-016    point 
    .3300000000E+000    .0000000000E+000    .1880043188E-016    point 
    .3400000000E+000    .1200000000E+001    .5555555556E-001    point 
    .3400000000E+000    .1190000000E+001    .1000000000E+000    point 
    .3400000000E+000    .1180000000E+001    .1000000000E+001    point 
    .3400000000E+000    .1170000000E+001    .1666666667E+000    point 
    .3400000000E+000    .1160000000E+001    .5555555556E-001    point 
    .3400000000E+000    .1150000000E+001    .7777777778E-001    point 
    .3400000000E+000    .1140000000E+001    .7777777778E-001    point 
    .3400000000E+000    .1130000000E+001    .1222222222E+000    point 
    .3400000000E+000    .1120000000E+001    .4444444444E-001    point 
    .3400000000E+000    .1110000000E+001    .7777777778E-001    point 
    .3400000000E+000    .1100000000E+001    .7777777778E-001    point 
    .3400000000E+000    .1090000000E+001    .3333333333E-001    point 
    .3400000000E+000    .1080000000E+001    .5555555556E-001    point 
    .3400000000E+000    .1070000000E+001    .2222222222E-001    point 
    .3400000000E+000    .1060000000E+001    .3333333333E-001    point 
    .3400000000E+000    .1050000000E+001    .1111111111E-001    point 
    .3400000000E+000    .1040000000E+001    .6666666667E-001    point 
    .3400000000E+000    .1030000000E+001    .3333333333E-001    point 
    .3400000000E+000    .1020000000E+001    .3333333333E-001    point 
    .3400000000E+000    .1010000000E+001    .7777777778E-001    point 
    .3400000000E+000    .1000000000E+001    .1111111111E-001    point 
    .3400000000E+000    .9900000000E+000    .6666666667E-001    point 
    .3400000000E+000    .9800000000E+000    .8888888889E-001    point 
    .3400000000E+000    .9700000000E+000    .2222222222E-001    point 
    .3400000000E+000    .9600000000E+000    .4444444444E-001    point 
    .3400000000E+000    .9500000000E+000    .1000000000E+001    point 
    .3400000000E+000    .9400000000E+000    .4444444444E-001    point 
    .3400000000E+000    .9300000000E+000    .6666666667E-001    point 
    .3400000000E+000    .9200000000E+000    .1666666667E+000    point 
    .3400000000E+000    .9100000000E+000    .8888888889E-001    point 
    .3400000000E+000    .9000000000E+000    .1000000000E+001    point 
    .3400000000E+000    .8900000000E+000    .7777777778E-001    point 
    .3400000000E+000    .8800000000E+000    .5555555556E-001    point 
    .3400000000E+000    .8700000000E+000    .5555555556E-001    point 
    .3400000000E+000    .8600000000E+000    .1666666667E+000    point 
    .3400000000E+000    .8500000000E+000    .1000000000E+001    point 
    .3400000000E+000    .8400000000E+000    .1111111111E-001    point 
    .3400000000E+000    .8300000000E+000    .1111111111E-001    point 
    .3400000000E+000    .8200000000E+000    .1000000000E+001    point 
    .3400000000E+000    .8100000000E+000    .2000000000E+000    point 
    .3400000000E+000    .8000000000E+000    .1555555556E+000    point 
    .3400000000E+000    .7900000000E+000    .1555555556E+000    point 
    .3400000000E+000    .7800000000E+000    .1555555556E+000    point 
    .3400000000E+000    .7700000000E+000    .1444444444E+000    point 
    .3400000000E+000    .7600000000E+000    .1444444444E+000    point 
    .3400000000E+000    .7500000000E+000    .2000000000E+000    point 
    .3400000000E+000    .7400000000E+000    .1000000000E+001    point 
    .3400000000E+000    .7300000000E+000    .1000000000E+001    point 
    .3400000000E+000    .7200000000E+000    .1000000000E+001    point 
    .3400000000E+000    .7100000000E+000    .1000000000E+001    point 
    .3400000000E+000    .7000000000E+000    .2000000000E+000    point 
    .3400000000E+000    .6900000000E+000    .1000000000E+001    point 
    .3400000000E+000    .6800000000E+000    .1000000000E+001    point 
    .3400000000E+000    .6700000000E+000    .1000000000E+001    point 
    .3400000000E+000    .6600000000E+000    .1000000000E+001    point 
    .3400000000E+000    .6500000000E+000    .2333333333E+000    point 
    .3400000000E+000    .6400000000E+000    .4444444444E-001    point 
    .3400000000E+000    .6300000000E+000    .1111111111E-001    point 
    .3400000000E+000    .6200000000E+000    .1111111111E-001    point 
    .3400000000E+000    .6100000000E+000    .1111111111E-001    point 
    .3400000000E+000    .6000000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5900000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5800000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5700000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5600000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5500000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5400000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5300000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5200000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5100000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5000000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4900000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4800000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4700000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4600000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4500000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4400000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4300000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4200000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4100000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4000000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3900000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3800000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3700000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3600000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3500000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3400000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3300000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3200000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3100000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3000000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2900000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2800000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2700000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2600000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2500000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2400000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2300000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2200000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2100000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2000000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1900000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1800000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1700000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1600000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1500000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1400000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1300000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1200000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1100000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1000000000E+000    .1111111111E-001    point 
    .3400000000E+000    .9000000000E-001    .1111111111E-001    point 
    .3400000000E+000    .8000000000E-001    .1111111111E-001    point 
    .3400000000E+000    .7000000000E-001    .1111111111E-001    point 
    .3400000000E+000    .6000000000E-001    .1111111111E-001    point 
    .3400000000E+000    .5000000000E-001    .1111111111E-001    point 
    .3400000000E+000    .4000000000E-001    .1111111111E-001    point 
    .3400000000E+000    .3000000000E-001    .1111111111E-001    point 
    .3400000000E+000    .2000000000E-001    .1111111111E-001    point 
    .3400000000E+000    .1000000000E-001    .1111111111E-001    point 
    .3400000000E+000    .0000000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1200000000E+001    .4444444444E-001    point 
    .3500000000E+000    .1190000000E+001    .1000000000E+001    point 
    .3500000000E+000    .1180000000E+001    .2222222222E-001    point 
    .3500000000E+000    .1170000000E+001    .2222222222E-001    point 
    .3500000000E+000    .1160000000E+001    .6666666667E-001    point 
    .3500000000E+000    .1150000000E+001    .1111111111E+000    point 
    .3500000000E+000    .1140000000E+001    .1000000000E+001    point 
    .3500000000E+000    .1130000000E+001    .5555555556E-001    point 
    .3500000000E+000    .1120000000E+001    .7777777778E-001    point 
    .3500000000E+000    .1110000000E+001    .7777777778E-001    point 
    .3500000000E+000    .1100000000E+001    .1000000000E+001    point 
    .3500000000E+000    .1090000000E+001    .1000000000E+001    point 
    .3500000000E+000    .1080000000E+001    .4444444444E-001    point 
    .3500000000E+000    .1070000000E+001    .5555555556E-001    point 
    .3500000000E+000    .1060000000E+001    .6666666667E-001    point 
    .3500000000E+000    .1050000000E+001    .4444444444E-001    point 
    .3500000000E+000    .1040000000E+001    .1222222222E+000    point 
    .3500000000E+000    .1030000000E+001    .7777777778E-001    point 
    .3500000000E+000    .1020000000E+001    .1111111111E+000    point 
    .3500000000E+000    .1010000000E+001    .1222222222E+000    point 
    .3500000000E+000    .1000000000E+001    .3000000000E+000    point 
    .3500000000E+000    .9900000000E+000    .3333333333E-001    point 
    .3500000000E+000    .9800000000E+000    .4444444444E-001    point 
    .3500000000E+000    .9700000000E+000    .2222222222E-001    point 
    .3500000000E+000    .9600000000E+000    .2222222222E-001    point 
    .3500000000E+000    .9500000000E+000    .1444444444E+000    point 
    .3500000000E+000    .9400000000E+000    .5555555556E-001    point 
    .3500000000E+000    .9300000000E+000    .5555555556E-001    point 
    .3500000000E+000    .9200000000E+000    .4444444444E-001    point 
    .3500000000E+000    .9100000000E+000    .8888888889E-001    point 
    .3500000000E+000    .9000000000E+000    .5555555556E-001    point 
    .3500000000E+000    .8900000000E+000    .2222222222E-001    point 
    .3500000000E+000    .8800000000E+000    .4111111111E+000    point 
    .3500000000E+000    .8700000000E+000    .3333333333E-001    point 
    .3500000000E+000    .8600000000E+000    .1000000000E+000    point 
    .3500000000E+000    .8500000000E+000    .1000000000E+001    point 
    .3500000000E+000    .8400000000E+000    .2666666667E+000    point 
    .3500000000E+000    .8300000000E+000    .1111111111E-001    point 
    .3500000000E+000    .8200000000E+000    .2222222222E-001    point 
    .3500000000E+000    .8100000000E+000    .1000000000E+000    point 
    .3500000000E+000    .8000000000E+000    .1222222222E+000    point 
    .3500000000E+000    .7900000000E+000    .1555555556E+000    point 
    .3500000000E+000    .7800000000E+000    .1555555556E+000    point 
    .3500000000E+000    .7700000000E+000    .1777777778E+000    point 
    .3500000000E+000    .7600000000E+000    .2000000000E+000    point 
    .3500000000E+000    .7500000000E+000    .1666666667E+000    point 
    .3500000000E+000    .7400000000E+000    .1555555556E+000    point 
    .3500000000E+000    .7300000000E+000    .1000000000E+001    point 
    .3500000000E+000    .7200000000E+000    .1000000000E+001    point 
    .3500000000E+000    .7100000000E+000    .1000000000E+001    point 
    .3500000000E+000    .7000000000E+000    .2777777778E+000    point 
    .3500000000E+000    .6900000000E+000    .1000000000E+001    point 
    .3500000000E+000    .6800000000E+000    .1444444444E+000    point 
    .3500000000E+000    .6700000000E+000    .1000000000E+001    point 
    .3500000000E+000    .6600000000E+000    .1888888889E+000    point 
    .3500000000E+000    .6500000000E+000    .1555555556E+000    point 
    .3500000000E+000    .6400000000E+000    .1777777778E+000    point 
    .3500000000E+000    .6300000000E+000    .6666666667E-001    point 
    .3500000000E+000    .6200000000E+000    .1111111111E-001    point 
    .3500000000E+000    .6100000000E+000    .1111111111E-001    point 
    .3500000000E+000    .6000000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5900000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5800000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5700000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5600000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5500000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5400000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5300000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5200000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5100000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5000000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4900000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4800000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4700000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4600000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4500000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4400000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4300000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4200000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4100000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4000000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3900000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3800000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3700000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3600000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3500000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3400000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3300000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3200000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3100000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3000000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2900000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2800000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2700000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2600000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2500000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2400000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2300000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2200000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2100000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2000000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1900000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1800000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1700000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1600000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1500000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1400000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1300000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1200000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1100000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1000000000E+000    .1111111111E-001    point 
    .3500000000E+000    .9000000000E-001    .1111111111E-001    point 
    .3500000000E+000    .8000000000E-001    .1111111111E-001    point 
    .3500000000E+000    .7000000000E-001    .1111111111E-001    point 
    .3500000000E+000    .6000000000E-001    .1111111111E-001    point 
    .3500000000E+000    .5000000000E-001    .1111111111E-001    point 
    .3500000000E+000    .4000000000E-001    .1111111111E-001    point 
    .3500000000E+000    .3000000000E-001    .1111111111E-001    point 
    .3500000000E+000    .2000000000E-001    .1111111111E-001    point 
    .3500000000E+000    .1000000000E-001    .1111111111E-001    point 
    .3500000000E+000    .0000000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1200000000E+001    .1000000000E+001    point 
    .3600000000E+000    .1190000000E+001    .7777777778E-001    point 
    .3600000000E+000    .1180000000E+001    .8888888889E-001    point 
    .3600000000E+000    .1170000000E+001    .3333333333E-001    point 
    .3600000000E+000    .1160000000E+001    .3333333333E-001    point 
    .3600000000E+000    .1150000000E+001    .4000000000E+000    point 
    .3600000000E+000    .1140000000E+001    .3333333333E+000    point 
    .3600000000E+000    .1130000000E+001    .4444444444E-001    point 
    .3600000000E+000    .1120000000E+001    .3333333333E-001    point 
    .3600000000E+000    .1110000000E+001    .2222222222E-001    point 
    .3600000000E+000    .1100000000E+001    .1222222222E+000    point 
    .3600000000E+000    .1090000000E+001    .9000000000E+000    point 
    .3600000000E+000    .1080000000E+001    .5000000000E+000    point 
    .3600000000E+000    .1070000000E+001    .3333333333E-001    point 
    .3600000000E+000    .1060000000E+001    .2222222222E-001    point 
    .3600000000E+000    .1050000000E+001    .2222222222E-001    point 
    .3600000000E+000    .1040000000E+001    .1000000000E+000    point 
    .3600000000E+000    .1030000000E+001    .7777777778E-001    point 
    .3600000000E+000    .1020000000E+001    .4444444444E-001    point 
    .3600000000E+000    .1010000000E+001    .7777777778E-001    point 
    .3600000000E+000    .1000000000E+001    .3333333333E-001    point 
    .3600000000E+000    .9900000000E+000    .2222222222E-001    point 
    .3600000000E+000    .9800000000E+000    .1000000000E+001    point 
    .3600000000E+000    .9700000000E+000    .1111111111E-001    point 
    .3600000000E+000    .9600000000E+000    .3333333333E-001    point 
    .3600000000E+000    .9500000000E+000    .3888888889E+000    point 
    .3600000000E+000    .9400000000E+000    .1111111111E-001    point 
    .3600000000E+000    .9300000000E+000    .3333333333E-001    point 
    .3600000000E+000    .9200000000E+000    .9777777778E+000    point 
    .3600000000E+000    .9100000000E+000    .3333333333E-001    point 
    .3600000000E+000    .9000000000E+000    .8888888889E-001    point 
    .3600000000E+000    .8900000000E+000    .3333333333E-001    point 
    .3600000000E+000    .8800000000E+000    .1111111111E-001    point 
    .3600000000E+000    .8700000000E+000    .8888888889E-001    point 
    .3600000000E+000    .8600000000E+000    .1444444444E+000    point 
    .3600000000E+000    .8500000000E+000    .4444444444E-001    point 
    .3600000000E+000    .8400000000E+000    .1000000000E+000    point 
    .3600000000E+000    .8300000000E+000    .1111111111E-001    point 
    .3600000000E+000    .8200000000E+000    .1111111111E-001    point 
    .3600000000E+000    .8100000000E+000    .1000000000E+001    point 
    .3600000000E+000    .8000000000E+000    .1222222222E+000    point 
    .3600000000E+000    .7900000000E+000    .1444444444E+000    point 
    .3600000000E+000    .7800000000E+000    .3333333333E+000    point 
    .3600000000E+000    .7700000000E+000    .2555555556E+000    point 
    .3600000000E+000    .7600000000E+000    .1000000000E+001    point 
    .3600000000E+000    .7500000000E+000    .3111111111E+000    point 
    .3600000000E+000    .7400000000E+000    .1000000000E+001    point 
    .3600000000E+000    .7300000000E+000    .1777777778E+000    point 
    .3600000000E+000    .7200000000E+000    .3444444444E+000    point 
    .3600000000E+000    .7100000000E+000    .1000000000E+001    point 
    .3600000000E+000    .7000000000E+000    .9333333333E+000    point 
    .3600000000E+000    .6900000000E+000    .1666666667E+000    point 
    .3600000000E+000    .6800000000E+000    .1666666667E+000    point 
    .3600000000E+000    .6700000000E+000    .9444444444E+000    point 
    .3600000000E+000    .6600000000E+000    .1000000000E+001    point 
    .3600000000E+000    .6500000000E+000    .1000000000E+001    point 
    .3600000000E+000    .6400000000E+000    .1000000000E+001    point 
    .3600000000E+000    .6300000000E+000    .1555555556E+000    point 
    .3600000000E+000    .6200000000E+000    .1777777778E+000    point 
    .3600000000E+000    .6100000000E+000    .2222222222E-001    point 
    .3600000000E+000    .6000000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5900000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5800000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5700000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5600000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5500000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5400000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5300000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5200000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5100000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5000000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4900000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4800000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4700000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4600000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4500000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4400000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4300000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4200000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4100000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4000000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3900000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3800000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3700000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3600000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3500000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3400000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3300000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3200000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3100000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3000000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2900000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2800000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2700000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2600000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2500000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2400000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2300000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2200000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2100000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2000000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1900000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1800000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1700000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1600000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1500000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1400000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1300000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1200000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1100000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1000000000E+000    .1111111111E-001    point 
    .3600000000E+000    .9000000000E-001    .1111111111E-001    point 
    .3600000000E+000    .8000000000E-001    .1111111111E-001    point 
    .3600000000E+000    .7000000000E-001    .1111111111E-001    point 
    .3600000000E+000    .6000000000E-001    .1111111111E-001    point 
    .3600000000E+000    .5000000000E-001    .1111111111E-001    point 
    .3600000000E+000    .4000000000E-001    .1111111111E-001    point 
    .3600000000E+000    .3000000000E-001    .1111111111E-001    point 
    .3600000000E+000    .2000000000E-001    .1111111111E-001    point 
    .3600000000E+000    .1000000000E-001    .1111111111E-001    point 
    .3600000000E+000    .0000000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1200000000E+001    .2666666667E+000    point 
    .3700000000E+000    .1190000000E+001    .1000000000E+001    point 
    .3700000000E+000    .1180000000E+001    .3333333333E-001    point 
    .3700000000E+000    .1170000000E+001    .5555555556E-001    point 
    .3700000000E+000    .1160000000E+001    .1444444444E+000    point 
    .3700000000E+000    .1150000000E+001    .5555555556E-001    point 
    .3700000000E+000    .1140000000E+001    .1000000000E+001    point 
    .3700000000E+000    .1130000000E+001    .1666666667E+000    point 
    .3700000000E+000    .1120000000E+001    .1111111111E+000    point 
    .3700000000E+000    .1110000000E+001    .2222222222E-001    point 
    .3700000000E+000    .1100000000E+001    .1000000000E+000    point 
    .3700000000E+000    .1090000000E+001    .7333333333E+000    point 
    .3700000000E+000    .1080000000E+001    .1333333333E+000    point 
    .3700000000E+000    .1070000000E+001    .8888888889E-001    point 
    .3700000000E+000    .1060000000E+001    .1888888889E+000    point 
    .3700000000E+000    .1050000000E+001    .4444444444E-001    point 
    .3700000000E+000    .1040000000E+001    .4444444444E-001    point 
    .3700000000E+000    .1030000000E+001    .6666666667E-001    point 
    .3700000000E+000    .1020000000E+001    .7777777778E-001    point 
    .3700000000E+000    .1010000000E+001    .1000000000E+001    point 
    .3700000000E+000    .1000000000E+001    .8888888889E-001    point 
    .3700000000E+000    .9900000000E+000    .2222222222E-001    point 
    .3700000000E+000    .9800000000E+000    .1000000000E+001    point 
    .3700000000E+000    .9700000000E+000    .2222222222E-001    point 
    .3700000000E+000    .9600000000E+000    .4444444444E-001    point 
    .3700000000E+000    .9500000000E+000    .5888888889E+000    point 
    .3700000000E+000    .9400000000E+000    .4444444444E-001    point 
    .3700000000E+000    .9300000000E+000    .1111111111E-001    point 
    .3700000000E+000    .9200000000E+000    .5555555556E-001    point 
    .3700000000E+000    .9100000000E+000    .3333333333E-001    point 
    .3700000000E+000    .9000000000E+000    .5555555556E-001    point 
    .3700000000E+000    .8900000000E+000    .1111111111E-001    point 
    .3700000000E+000    .8800000000E+000    .1111111111E-001    point 
    .3700000000E+000    .8700000000E+000    .1111111111E-001    point 
    .3700000000E+000    .8600000000E+000    .4444444444E-001    point 
    .3700000000E+000    .8500000000E+000    .1222222222E+000    point 
    .3700000000E+000    .8400000000E+000    .6666666667E-001    point 
    .3700000000E+000    .8300000000E+000    .1111111111E-001    point 
    .3700000000E+000    .8200000000E+000    .4444444444E-001    point 
    .3700000000E+000    .8100000000E+000    .6666666667E+000    point 
    .3700000000E+000    .8000000000E+000    .2444444444E+000    point 
    .3700000000E+000    .7900000000E+000    .5555555556E-001    point 
    .3700000000E+000    .7800000000E+000    .7333333333E+000    point 
    .3700000000E+000    .7700000000E+000    .1000000000E+001    point 
    .3700000000E+000    .7600000000E+000    .3444444444E+000    point 
    .3700000000E+000    .7500000000E+000    .2000000000E+000    point 
    .3700000000E+000    .7400000000E+000    .8555555556E+000    point 
    .3700000000E+000    .7300000000E+000    .4555555556E+000    point 
    .3700000000E+000    .7200000000E+000    .2666666667E+000    point 
    .3700000000E+000    .7100000000E+000    .1000000000E+001    point 
    .3700000000E+000    .7000000000E+000    .6111111111E+000    point 
    .3700000000E+000    .6900000000E+000    .1000000000E+001    point 
    .3700000000E+000    .6800000000E+000    .8111111111E+000    point 
    .3700000000E+000    .6700000000E+000    .1222222222E+000    point 
    .3700000000E+000    .6600000000E+000    .3222222222E+000    point 
    .3700000000E+000    .6500000000E+000    .7777777778E-001    point 
    .3700000000E+000    .6400000000E+000    .1111111111E+000    point 
    .3700000000E+000    .6300000000E+000    .1000000000E+001    point 
    .3700000000E+000    .6200000000E+000    .4666666667E+000    point 
    .3700000000E+000    .6100000000E+000    .5111111111E+000    point 
    .3700000000E+000    .6000000000E+000    .2222222222E-001    point 
    .3700000000E+000    .5900000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5800000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5700000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5600000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5500000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5400000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5300000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5200000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5100000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5000000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4900000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4800000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4700000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4600000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4500000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4400000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4300000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4200000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4100000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4000000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3900000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3800000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3700000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3600000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3500000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3400000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3300000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3200000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3100000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3000000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2900000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2800000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2700000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2600000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2500000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2400000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2300000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2200000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2100000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2000000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1900000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1800000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1700000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1600000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1500000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1400000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1300000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1200000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1100000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1000000000E+000    .1111111111E-001    point 
    .3700000000E+000    .9000000000E-001    .1111111111E-001    point 
    .3700000000E+000    .8000000000E-001    .1111111111E-001    point 
    .3700000000E+000    .7000000000E-001    .1111111111E-001    point 
    .3700000000E+000    .6000000000E-001    .1111111111E-001    point 
    .3700000000E+000    .5000000000E-001    .1111111111E-001    point 
    .3700000000E+000    .4000000000E-001    .1111111111E-001    point 
    .3700000000E+000    .3000000000E-001    .1111111111E-001    point 
    .3700000000E+000    .2000000000E-001    .1111111111E-001    point 
    .3700000000E+000    .1000000000E-001    .1111111111E-001    point 
    .3700000000E+000    .0000000000E+000    .1111111111E-001    point 
    .3800000000E+000    .1200000000E+001    .5555555556E-001    point 
    .3800000000E+000    .1190000000E+001    .6666666667E-001    point 
    .3800000000E+000    .1180000000E+001    .3222222222E+000    point 
    .3800000000E+000    .1170000000E+001    .2222222222E+000    point 
    .3800000000E+000    .1160000000E+001    .3333333333E-001    point 
    .3800000000E+000    .1150000000E+001    .6666666667E-001    point 
    .3800000000E+000    .1140000000E+001    .8222222222E+000    point 
    .3800000000E+000    .1130000000E+001    .7777777778E-001    point 
    .3800000000E+000    .1120000000E+001    .2333333333E+000    point 
    .3800000000E+000    .1110000000E+001    .2222222222E-001    point 
    .3800000000E+000    .1100000000E+001    .5111111111E+000    point 
    .3800000000E+000    .1090000000E+001    .2222222222E-001    point 
    .3800000000E+000    .1080000000E+001    .3333333333E-001    point 
    .3800000000E+000    .1070000000E+001    .6555555556E+000    point 
    .3800000000E+000    .1060000000E+001    .3333333333E-001    point 
    .3800000000E+000    .1050000000E+001    .7777777778E-001    point 
    .3800000000E+000    .1040000000E+001    .1000000000E+001    point 
    .3800000000E+000    .1030000000E+001    .1000000000E+001    point 
    .3800000000E+000    .1020000000E+001    .3333333333E-001    point 
    .3800000000E+000    .1010000000E+001    .1409833500E-016    point 
    .3800000000E+000    .1000000000E+001    .8888888889E-001    point 
    .3800000000E+000    .9900000000E+000    .9444444444E+000    point 
    .3800000000E+000    .9800000000E+000    .8888888889E-001    point 
    .3800000000E+000    .9700000000E+000    .4444444444E-001    point 
    .3800000000E+000    .9600000000E+000    .1111111111E+000    point 
    .3800000000E+000    .9500000000E+000    .4444444444E-001    point 
    .3800000000E+000    .9400000000E+000    .3333333333E-001    point 
    .3800000000E+000    .9300000000E+000    .1000000000E+001    point 
    .3800000000E+000    .9200000000E+000    .8888888889E-001    point 
    .3800000000E+000    .9100000000E+000    .5666666667E+000    point 
    .3800000000E+000    .9000000000E+000    .8888888889E-001    point 
    .3800000000E+000    .8900000000E+000    .1111111111E-001    point 
    .3800000000E+000    .8800000000E+000    .2222222222E-001    point 
    .3800000000E+000    .8700000000E+000    .6666666667E-001    point 
    .3800000000E+000    .8600000000E+000    .1000000000E+001    point 
    .3800000000E+000    .8500000000E+000    .2222222222E-001    point 
    .3800000000E+000    .8400000000E+000    .3333333333E-001    point 
    .3800000000E+000    .8300000000E+000    .6888888889E+000    point 
    .3800000000E+000    .8200000000E+000    .8666666667E+000    point 
    .3800000000E+000    .8100000000E+000    .3333333333E-001    point 
    .3800000000E+000    .8000000000E+000    .1000000000E+001    point 
    .3800000000E+000    .7900000000E+000    .1888888889E+000    point 
    .3800000000E+000    .7800000000E+000    .6111111111E+000    point 
    .3800000000E+000    .7700000000E+000    .4777777778E+000    point 
    .3800000000E+000    .7600000000E+000    .2111111111E+000    point 
    .3800000000E+000    .7500000000E+000    .1000000000E+001    point 
    .3800000000E+000    .7400000000E+000    .1000000000E+001    point 
    .3800000000E+000    .7300000000E+000    .5222222222E+000    point 
    .3800000000E+000    .7200000000E+000    .4777777778E+000    point 
    .3800000000E+000    .7100000000E+000    .1777777778E+000    point 
    .3800000000E+000    .7000000000E+000    .2222222222E+000    point 
    .3800000000E+000    .6900000000E+000    .5555555556E+000    point 
    .3800000000E+000    .6800000000E+000    .8777777778E+000    point 
    .3800000000E+000    .6700000000E+000    .3444444444E+000    point 
    .3800000000E+000    .6600000000E+000    .1000000000E+000    point 
    .3800000000E+000    .6500000000E+000    .5444444444E+000    point 
    .3800000000E+000    .6400000000E+000    .5555555556E-001    point 
    .3800000000E+000    .6300000000E+000    .7777777778E-001    point 
    .3800000000E+000    .6200000000E+000    .8777777778E+000    point 
    .3800000000E+000    .6100000000E+000    .9111111111E+000    point 
    .3800000000E+000    .6000000000E+000    .7444444444E+000    point 
    .3800000000E+000    .5900000000E+000    .2222222222E-001    point 
    .3800000000E+000    .5800000000E+000    .1409833500E-016    point 
    .3800000000E+000    .5700000000E+000    .1409833500E-016    point 
    .3800000000E+000    .5600000000E+000    .1409833500E-016    point 
    .3800000000E+000    .5500000000E+000    .1409833500E-016    point 
    .3800000000E+000    .5400000000E+000    .1409833500E-016    point 
    .3800000000E+000    .5300000000E+000    .1409833500E-016    point 
    .3800000000E+000    .5200000000E+000    .1409833500E-016    point 
    .3800000000E+000    .5100000000E+000    .1409833500E-016    point 
    .3800000000E+000    .5000000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4900000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4800000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4700000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4600000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4500000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4400000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4300000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4200000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4100000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4000000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3900000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3800000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3700000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3600000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3500000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3400000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3300000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3200000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3100000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3000000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2900000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2800000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2700000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2600000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2500000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2400000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2300000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2200000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2100000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2000000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1900000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1800000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1700000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1600000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1500000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1400000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1300000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1200000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1100000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1000000000E+000    .1409833500E-016    point 
    .3800000000E+000    .9000000000E-001    .1409833500E-016    point 
    .3800000000E+000    .8000000000E-001    .1409833500E-016    point 
    .3800000000E+000    .7000000000E-001    .1409833500E-016    point 
    .3800000000E+000    .6000000000E-001    .1409833500E-016    point 
    .3800000000E+000    .5000000000E-001    .1409833500E-016    point 
    .3800000000E+000    .4000000000E-001    .1409833500E-016    point 
    .3800000000E+000    .3000000000E-001    .1409833500E-016    point 
    .3800000000E+000    .2000000000E-001    .1409833500E-016    point 
    .3800000000E+000    .1000000000E-001    .1409833500E-016    point 
    .3800000000E+000    .0000000000E+000    .1409833500E-016    point 
    .3900000000E+000    .1200000000E+001    .3555555556E+000    point 
    .3900000000E+000    .1190000000E+001    .6666666667E-001    point 
    .3900000000E+000    .1180000000E+001    .1000000000E+001    point 
    .3900000000E+000    .1170000000E+001    .5000000000E+000    point 
    .3900000000E+000    .1160000000E+001    .6777777778E+000    point 
    .3900000000E+000    .1150000000E+001    .6666666667E-001    point 
    .3900000000E+000    .1140000000E+001    .1000000000E+001    point 
    .3900000000E+000    .1130000000E+001    .7777777778E-001    point 
    .3900000000E+000    .1120000000E+001    .2222222222E-001    point 
    .3900000000E+000    .1110000000E+001    .5555555556E-001    point 
    .3900000000E+000    .1100000000E+001    .8888888889E-001    point 
    .3900000000E+000    .1090000000E+001    .4333333333E+000    point 
    .3900000000E+000    .1080000000E+001    .3333333333E-001    point 
    .3900000000E+000    .1070000000E+001    .2222222222E-001    point 
    .3900000000E+000    .1060000000E+001    .6666666667E-001    point 
    .3900000000E+000    .1050000000E+001    .1000000000E+001    point 
    .3900000000E+000    .1040000000E+001    .2222222222E-001    point 
    .3900000000E+000    .1030000000E+001    .2222222222E-001    point 
    .3900000000E+000    .1020000000E+001    .4666666667E+000    point 
    .3900000000E+000    .1010000000E+001    .1000000000E+001    point 
    .3900000000E+000    .1000000000E+001    .2333333333E+000    point 
    .3900000000E+000    .9900000000E+000    .1000000000E+001    point 
    .3900000000E+000    .9800000000E+000    .2222222222E-001    point 
    .3900000000E+000    .9700000000E+000    .1000000000E+001    point 
    .3900000000E+000    .9600000000E+000    .4444444444E-001    point 
    .3900000000E+000    .9500000000E+000    .2222222222E-001    point 
    .3900000000E+000    .9400000000E+000    .1000000000E+001    point 
    .3900000000E+000    .9300000000E+000    .4444444444E-001    point 
    .3900000000E+000    .9200000000E+000    .4444444444E-001    point 
    .3900000000E+000    .9100000000E+000    .1111111111E-001    point 
    .3900000000E+000    .9000000000E+000    .2222222222E-001    point 
    .3900000000E+000    .8900000000E+000    .1000000000E+001    point 
    .3900000000E+000    .8800000000E+000    .1444444444E+000    point 
    .3900000000E+000    .8700000000E+000    .2222222222E-001    point 
    .3900000000E+000    .8600000000E+000    .6666666667E-001    point 
    .3900000000E+000    .8500000000E+000    .1888888889E+000    point 
    .3900000000E+000    .8400000000E+000    .1111111111E-001    point 
    .3900000000E+000    .8300000000E+000    .6000000000E+000    point 
    .3900000000E+000    .8200000000E+000    .7777777778E+000    point 
    .3900000000E+000    .8100000000E+000    .6111111111E+000    point 
    .3900000000E+000    .8000000000E+000    .1000000000E+001    point 
    .3900000000E+000    .7900000000E+000    .3111111111E+000    point 
    .3900000000E+000    .7800000000E+000    .4444444444E-001    point 
    .3900000000E+000    .7700000000E+000    .5333333333E+000    point 
    .3900000000E+000    .7600000000E+000    .8222222222E+000    point 
    .3900000000E+000    .7500000000E+000    .1888888889E+000    point 
    .3900000000E+000    .7400000000E+000    .7777777778E+000    point 
    .3900000000E+000    .7300000000E+000    .1000000000E+001    point 
    .3900000000E+000    .7200000000E+000    .1000000000E+001    point 
    .3900000000E+000    .7100000000E+000    .1000000000E+001    point 
    .3900000000E+000    .7000000000E+000    .2222222222E+000    point 
    .3900000000E+000    .6900000000E+000    .1000000000E+001    point 
    .3900000000E+000    .6800000000E+000    .1000000000E+001    point 
    .3900000000E+000    .6700000000E+000    .2555555556E+000    point 
    .3900000000E+000    .6600000000E+000    .1111111111E+000    point 
    .3900000000E+000    .6500000000E+000    .1777777778E+000    point 
    .3900000000E+000    .6400000000E+000    .4666666667E+000    point 
    .3900000000E+000    .6300000000E+000    .9222222222E+000    point 
    .3900000000E+000    .6200000000E+000    .6222222222E+000    point 
    .3900000000E+000    .6100000000E+000    .7222222222E+000    point 
    .3900000000E+000    .6000000000E+000    .5222222222E+000    point 
    .3900000000E+000    .5900000000E+000    .1000000000E+001    point 
    .3900000000E+000    .5800000000E+000    .1111111111E-001    point 
    .3900000000E+000    .5700000000E+000    .2661937299E-016    point 
    .3900000000E+000    .5600000000E+000    .2661937299E-016    point 
    .3900000000E+000    .5500000000E+000    .2661937299E-016    point 
    .3900000000E+000    .5400000000E+000    .2661937299E-016    point 
    .3900000000E+000    .5300000000E+000    .2661937299E-016    point 
    .3900000000E+000    .5200000000E+000    .2661937299E-016    point 
    .3900000000E+000    .5100000000E+000    .2661937299E-016    point 
    .3900000000E+000    .5000000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4900000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4800000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4700000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4600000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4500000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4400000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4300000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4200000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4100000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4000000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3900000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3800000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3700000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3600000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3500000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3400000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3300000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3200000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3100000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3000000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2900000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2800000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2700000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2600000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2500000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2400000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2300000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2200000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2100000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2000000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1900000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1800000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1700000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1600000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1500000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1400000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1300000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1200000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1100000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1000000000E+000    .2661937299E-016    point 
    .3900000000E+000    .9000000000E-001    .2661937299E-016    point 
    .3900000000E+000    .8000000000E-001    .2661937299E-016    point 
    .3900000000E+000    .7000000000E-001    .2661937299E-016    point 
    .3900000000E+000    .6000000000E-001    .2661937299E-016    point 
    .3900000000E+000    .5000000000E-001    .2661937299E-016    point 
    .3900000000E+000    .4000000000E-001    .2661937299E-016    point 
    .3900000000E+000    .3000000000E-001    .2661937299E-016    point 
    .3900000000E+000    .2000000000E-001    .2661937299E-016    point 
    .3900000000E+000    .1000000000E-001    .2661937299E-016    point 
    .3900000000E+000    .0000000000E+000    .2661937299E-016    point 
    .4000000000E+000    .1200000000E+001    .2444444444E+000    point 
    .4000000000E+000    .1190000000E+001    .1000000000E+001    point 
    .4000000000E+000    .1180000000E+001    .1888888889E+000    point 
    .4000000000E+000    .1170000000E+001    .7222222222E+000    point 
    .4000000000E+000    .1160000000E+001    .1000000000E+001    point 
    .4000000000E+000    .1150000000E+001    .5555555556E-001    point 
    .4000000000E+000    .1140000000E+001    .4444444444E-001    point 
    .4000000000E+000    .1130000000E+001    .1000000000E+001    point 
    .4000000000E+000    .1120000000E+001    .8888888889E-001    point 
    .4000000000E+000    .1110000000E+001    .2111111111E+000    point 
    .4000000000E+000    .1100000000E+001    .2666666667E+000    point 
    .4000000000E+000    .1090000000E+001    .1000000000E+000    point 
    .4000000000E+000    .1080000000E+001    .1000000000E+001    point 
    .4000000000E+000    .1070000000E+001    .1111111111E-001    point 
    .4000000000E+000    .1060000000E+001    .1000000000E+001    point 
    .4000000000E+000    .1050000000E+001    .7777777778E-001    point 
    .4000000000E+000    .1040000000E+001    .1111111111E-001    point 
    .4000000000E+000    .1030000000E+001    .2333333333E+000    point 
    .4000000000E+000    .1020000000E+001    .3333333333E-001    point 
    .4000000000E+000    .1010000000E+001    .1111111111E-001    point 
    .4000000000E+000    .1000000000E+001    .2222222222E-001    point 
    .4000000000E+000    .9900000000E+000    .1000000000E+001    point 
    .4000000000E+000    .9800000000E+000    .4444444444E-001    point 
    .4000000000E+000    .9700000000E+000    .9777777778E+000    point 
    .4000000000E+000    .9600000000E+000    .2444444444E+000    point 
    .4000000000E+000    .9500000000E+000    .5555555556E-001    point 
    .4000000000E+000    .9400000000E+000    .1000000000E+001    point 
    .4000000000E+000    .9300000000E+000    .8888888889E-001    point 
    .4000000000E+000    .9200000000E+000    .8888888889E-001    point 
    .4000000000E+000    .9100000000E+000    .1222222222E+000    point 
    .4000000000E+000    .9000000000E+000    .1111111111E-001    point 
    .4000000000E+000    .8900000000E+000    .1000000000E+001    point 
    .4000000000E+000    .8800000000E+000    .8333333333E+000    point 
    .4000000000E+000    .8700000000E+000    .2111111111E+000    point 
    .4000000000E+000    .8600000000E+000    .2222222222E-001    point 
    .4000000000E+000    .8500000000E+000    .1444444444E+000    point 
    .4000000000E+000    .8400000000E+000    .2000000000E+000    point 
    .4000000000E+000    .8300000000E+000    .4444444444E+000    point 
    .4000000000E+000    .8200000000E+000    .2222222222E-001    point 
    .4000000000E+000    .8100000000E+000    .1111111111E-001    point 
    .4000000000E+000    .8000000000E+000    .3333333333E-001    point 
    .4000000000E+000    .7900000000E+000    .1000000000E+001    point 
    .4000000000E+000    .7800000000E+000    .8444444444E+000    point 
    .4000000000E+000    .7700000000E+000    .2222222222E-001    point 
    .4000000000E+000    .7600000000E+000    .3555555556E+000    point 
    .4000000000E+000    .7500000000E+000    .1000000000E+001    point 
    .4000000000E+000    .7400000000E+000    .6000000000E+000    point 
    .4000000000E+000    .7300000000E+000    .1444444444E+000    point 
    .4000000000E+000    .7200000000E+000    .1333333333E+000    point 
    .4000000000E+000    .7100000000E+000    .7000000000E+000    point 
    .4000000000E+000    .7000000000E+000    .1000000000E+001    point 
    .4000000000E+000    .6900000000E+000    .3333333333E+000    point 
    .4000000000E+000    .6800000000E+000    .2777777778E+000    point 
    .4000000000E+000    .6700000000E+000    .1888888889E+000    point 
    .4000000000E+000    .6600000000E+000    .8222222222E+000    point 
    .4000000000E+000    .6500000000E+000    .7777777778E-001    point 
    .4000000000E+000    .6400000000E+000    .2666666667E+000    point 
    .4000000000E+000    .6300000000E+000    .1000000000E+001    point 
    .4000000000E+000    .6200000000E+000    .8555555556E+000    point 
    .4000000000E+000    .6100000000E+000    .7777777778E-001    point 
    .4000000000E+000    .6000000000E+000    .6666666667E-001    point 
    .4000000000E+000    .5900000000E+000    .1000000000E+001    point 
    .4000000000E+000    .5800000000E+000    .1000000000E+001    point 
    .4000000000E+000    .5700000000E+000    .1111111111E-001    point 
    .4000000000E+000    .5600000000E+000    .1111111111E-001    point 
    .4000000000E+000    .5500000000E+000    .1111111111E-001    point 
    .4000000000E+000    .5400000000E+000    .1111111111E-001    point 
    .4000000000E+000    .5300000000E+000    .1111111111E-001    point 
    .4000000000E+000    .5200000000E+000    .1111111111E-001    point 
    .4000000000E+000    .5100000000E+000    .1111111111E-001    point 
    .4000000000E+000    .5000000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4900000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4800000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4700000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4600000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4500000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4400000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4300000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4200000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4100000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4000000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3900000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3800000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3700000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3600000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3500000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3400000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3300000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3200000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3100000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3000000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2900000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2800000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2700000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2600000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2500000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2400000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2300000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2200000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2100000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2000000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1900000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1800000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1700000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1600000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1500000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1400000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1300000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1200000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1100000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1000000000E+000    .1111111111E-001    point 
    .4000000000E+000    .9000000000E-001    .1111111111E-001    point 
    .4000000000E+000    .8000000000E-001    .1111111111E-001    point 
    .4000000000E+000    .7000000000E-001    .1111111111E-001    point 
    .4000000000E+000    .6000000000E-001    .1111111111E-001    point 
    .4000000000E+000    .5000000000E-001    .1111111111E-001    point 
    .4000000000E+000    .4000000000E-001    .1111111111E-001    point 
    .4000000000E+000    .3000000000E-001    .1111111111E-001    point 
    .4000000000E+000    .2000000000E-001    .1111111111E-001    point 
    .4000000000E+000    .1000000000E-001    .1111111111E-001    point 
    .4000000000E+000    .0000000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1200000000E+001    .5555555556E-001    point 
    .4100000000E+000    .1190000000E+001    .1000000000E+001    point 
    .4100000000E+000    .1180000000E+001    .1111111111E+000    point 
    .4100000000E+000    .1170000000E+001    .2222222222E-001    point 
    .4100000000E+000    .1160000000E+001    .6666666667E-001    point 
    .4100000000E+000    .1150000000E+001    .3333333333E-001    point 
    .4100000000E+000    .1140000000E+001    .1000000000E+001    point 
    .4100000000E+000    .1130000000E+001    .1000000000E+001    point 
    .4100000000E+000    .1120000000E+001    .1000000000E+001    point 
    .4100000000E+000    .1110000000E+001    .1333333333E+000    point 
    .4100000000E+000    .1100000000E+001    .4000000000E+000    point 
    .4100000000E+000    .1090000000E+001    .7000000000E+000    point 
    .4100000000E+000    .1080000000E+001    .2222222222E+000    point 
    .4100000000E+000    .1070000000E+001    .5777777778E+000    point 
    .4100000000E+000    .1060000000E+001    .1000000000E+001    point 
    .4100000000E+000    .1050000000E+001    .1111111111E-001    point 
    .4100000000E+000    .1040000000E+001    .3333333333E-001    point 
    .4100000000E+000    .1030000000E+001    .3111111111E+000    point 
    .4100000000E+000    .1020000000E+001    .3555555556E+000    point 
    .4100000000E+000    .1010000000E+001    .1777777778E+000    point 
    .4100000000E+000    .1000000000E+001    .2444444444E+000    point 
    .4100000000E+000    .9900000000E+000    .4444444444E-001    point 
    .4100000000E+000    .9800000000E+000    .4777777778E+000    point 
    .4100000000E+000    .9700000000E+000    .5555555556E-001    point 
    .4100000000E+000    .9600000000E+000    .1111111111E-001    point 
    .4100000000E+000    .9500000000E+000    .4333333333E+000    point 
    .4100000000E+000    .9400000000E+000    .4444444444E-001    point 
    .4100000000E+000    .9300000000E+000    .1111111111E-001    point 
    .4100000000E+000    .9200000000E+000    .5555555556E-001    point 
    .4100000000E+000    .9100000000E+000    .1444444444E+000    point 
    .4100000000E+000    .9000000000E+000    .5555555556E-001    point 
    .4100000000E+000    .8900000000E+000    .1000000000E+001    point 
    .4100000000E+000    .8800000000E+000    .1111111111E-001    point 
    .4100000000E+000    .8700000000E+000    .5222222222E+000    point 
    .4100000000E+000    .8600000000E+000    .1000000000E+001    point 
    .4100000000E+000    .8500000000E+000    .4444444444E-001    point 
    .4100000000E+000    .8400000000E+000    .1000000000E+000    point 
    .4100000000E+000    .8300000000E+000    .1000000000E+001    point 
    .4100000000E+000    .8200000000E+000    .1000000000E+001    point 
    .4100000000E+000    .8100000000E+000    .1555555556E+000    point 
    .4100000000E+000    .8000000000E+000    .2222222222E-001    point 
    .4100000000E+000    .7900000000E+000    .1000000000E+001    point 
    .4100000000E+000    .7800000000E+000    .2222222222E+000    point 
    .4100000000E+000    .7700000000E+000    .2222222222E-001    point 
    .4100000000E+000    .7600000000E+000    .2222222222E-001    point 
    .4100000000E+000    .7500000000E+000    .3777777778E+000    point 
    .4100000000E+000    .7400000000E+000    .5111111111E+000    point 
    .4100000000E+000    .7300000000E+000    .2222222222E+000    point 
    .4100000000E+000    .7200000000E+000    .8555555556E+000    point 
    .4100000000E+000    .7100000000E+000    .1000000000E+001    point 
    .4100000000E+000    .7000000000E+000    .4444444444E+000    point 
    .4100000000E+000    .6900000000E+000    .5888888889E+000    point 
    .4100000000E+000    .6800000000E+000    .1555555556E+000    point 
    .4100000000E+000    .6700000000E+000    .1000000000E+001    point 
    .4100000000E+000    .6600000000E+000    .1000000000E+001    point 
    .4100000000E+000    .6500000000E+000    .3333333333E+000    point 
    .4100000000E+000    .6400000000E+000    .7222222222E+000    point 
    .4100000000E+000    .6300000000E+000    .2444444444E+000    point 
    .4100000000E+000    .6200000000E+000    .4444444444E-001    point 
    .4100000000E+000    .6100000000E+000    .8444444444E+000    point 
    .4100000000E+000    .6000000000E+000    .1111111111E+000    point 
    .4100000000E+000    .5900000000E+000    .4111111111E+000    point 
    .4100000000E+000    .5800000000E+000    .1888888889E+000    point 
    .4100000000E+000    .5700000000E+000    .1444444444E+000    point 
    .4100000000E+000    .5600000000E+000    .1111111111E-001    point 
    .4100000000E+000    .5500000000E+000    .1111111111E-001    point 
    .4100000000E+000    .5400000000E+000    .1111111111E-001    point 
    .4100000000E+000    .5300000000E+000    .1111111111E-001    point 
    .4100000000E+000    .5200000000E+000    .1111111111E-001    point 
    .4100000000E+000    .5100000000E+000    .1111111111E-001    point 
    .4100000000E+000    .5000000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4900000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4800000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4700000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4600000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4500000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4400000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4300000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4200000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4100000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4000000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3900000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3800000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3700000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3600000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3500000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3400000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3300000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3200000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3100000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3000000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2900000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2800000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2700000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2600000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2500000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2400000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2300000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2200000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2100000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2000000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1900000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1800000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1700000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1600000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1500000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1400000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1300000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1200000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1100000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1000000000E+000    .1111111111E-001    point 
    .4100000000E+000    .9000000000E-001    .1111111111E-001    point 
    .4100000000E+000    .8000000000E-001    .1111111111E-001    point 
    .4100000000E+000    .7000000000E-001    .1111111111E-001    point 
    .4100000000E+000    .6000000000E-001    .1111111111E-001    point 
    .4100000000E+000    .5000000000E-001    .1111111111E-001    point 
    .4100000000E+000    .4000000000E-001    .1111111111E-001    point 
    .4100000000E+000    .3000000000E-001    .1111111111E-001    point 
    .4100000000E+000    .2000000000E-001    .1111111111E-001    point 
    .4100000000E+000    .1000000000E-001    .1111111111E-001    point 
    .4100000000E+000    .0000000000E+000    .1111111111E-001    point 
    .4200000000E+000    .1200000000E+001    .7777777778E-001    point 
    .4200000000E+000    .1190000000E+001    .6333333333E+000    point 
    .4200000000E+000    .1180000000E+001    .7777777778E-001    point 
    .4200000000E+000    .1170000000E+001    .1000000000E+001    point 
    .4200000000E+000    .1160000000E+001    .4444444444E-001    point 
    .4200000000E+000    .1150000000E+001    .1000000000E+001    point 
    .4200000000E+000    .1140000000E+001    .1888888889E+000    point 
    .4200000000E+000    .1130000000E+001    .4444444444E-001    point 
    .4200000000E+000    .1120000000E+001    .4444444444E-001    point 
    .4200000000E+000    .1110000000E+001    .3333333333E-001    point 
    .4200000000E+000    .1100000000E+001    .1222222222E+000    point 
    .4200000000E+000    .1090000000E+001    .6333333333E+000    point 
    .4200000000E+000    .1080000000E+001    .6444444444E+000    point 
    .4200000000E+000    .1070000000E+001    .3333333333E-001    point 
    .4200000000E+000    .1060000000E+001    .6444444444E+000    point 
    .4200000000E+000    .1050000000E+001    .5777777778E+000    point 
    .4200000000E+000    .1040000000E+001    .5555555556E-001    point 
    .4200000000E+000    .1030000000E+001    .1000000000E+001    point 
    .4200000000E+000    .1020000000E+001    .6666666667E-001    point 
    .4200000000E+000    .1010000000E+001    .3333333333E-001    point 
    .4200000000E+000    .1000000000E+001    .6666666667E-001    point 
    .4200000000E+000    .9900000000E+000    .1111111111E-001    point 
    .4200000000E+000    .9800000000E+000    .1000000000E+000    point 
    .4200000000E+000    .9700000000E+000    .6666666667E-001    point 
    .4200000000E+000    .9600000000E+000    .1111111111E+000    point 
    .4200000000E+000    .9500000000E+000    .1000000000E+001    point 
    .4200000000E+000    .9400000000E+000    .2444444444E+000    point 
    .4200000000E+000    .9300000000E+000    .1111111111E-001    point 
    .4200000000E+000    .9200000000E+000    .5444444444E+000    point 
    .4200000000E+000    .9100000000E+000    .1000000000E+001    point 
    .4200000000E+000    .9000000000E+000    .1000000000E+001    point 
    .4200000000E+000    .8900000000E+000    .1777777778E+000    point 
    .4200000000E+000    .8800000000E+000    .1000000000E+001    point 
    .4200000000E+000    .8700000000E+000    .8111111111E+000    point 
    .4200000000E+000    .8600000000E+000    .2888888889E+000    point 
    .4200000000E+000    .8500000000E+000    .5555555556E-001    point 
    .4200000000E+000    .8400000000E+000    .6222222222E+000    point 
    .4200000000E+000    .8300000000E+000    .9111111111E+000    point 
    .4200000000E+000    .8200000000E+000    .1000000000E+001    point 
    .4200000000E+000    .8100000000E+000    .2239741111E-016    point 
    .4200000000E+000    .8000000000E+000    .4888888889E+000    point 
    .4200000000E+000    .7900000000E+000    .1000000000E+001    point 
    .4200000000E+000    .7800000000E+000    .3000000000E+000    point 
    .4200000000E+000    .7700000000E+000    .2111111111E+000    point 
    .4200000000E+000    .7600000000E+000    .1000000000E+001    point 
    .4200000000E+000    .7500000000E+000    .1000000000E+001    point 
    .4200000000E+000    .7400000000E+000    .1000000000E+001    point 
    .4200000000E+000    .7300000000E+000    .1000000000E+001    point 
    .4200000000E+000    .7200000000E+000    .1000000000E+001    point 
    .4200000000E+000    .7100000000E+000    .2444444444E+000    point 
    .4200000000E+000    .7000000000E+000    .5888888889E+000    point 
    .4200000000E+000    .6900000000E+000    .7777777778E-001    point 
    .4200000000E+000    .6800000000E+000    .1000000000E+001    point 
    .4200000000E+000    .6700000000E+000    .3000000000E+000    point 
    .4200000000E+000    .6600000000E+000    .1000000000E+001    point 
    .4200000000E+000    .6500000000E+000    .8666666667E+000    point 
    .4200000000E+000    .6400000000E+000    .1888888889E+000    point 
    .4200000000E+000    .6300000000E+000    .4444444444E-001    point 
    .4200000000E+000    .6200000000E+000    .5555555556E+000    point 
    .4200000000E+000    .6100000000E+000    .4444444444E-001    point 
    .4200000000E+000    .6000000000E+000    .3555555556E+000    point 
    .4200000000E+000    .5900000000E+000    .4444444444E-001    point 
    .4200000000E+000    .5800000000E+000    .7000000000E+000    point 
    .4200000000E+000    .5700000000E+000    .1222222222E+000    point 
    .4200000000E+000    .5600000000E+000    .1111111111E-001    point 
    .4200000000E+000    .5500000000E+000    .2239741111E-016    point 
    .4200000000E+000    .5400000000E+000    .2239741111E-016    point 
    .4200000000E+000    .5300000000E+000    .2239741111E-016    point 
    .4200000000E+000    .5200000000E+000    .2239741111E-016    point 
    .4200000000E+000    .5100000000E+000    .2239741111E-016    point 
    .4200000000E+000    .5000000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4900000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4800000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4700000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4600000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4500000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4400000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4300000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4200000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4100000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4000000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3900000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3800000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3700000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3600000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3500000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3400000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3300000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3200000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3100000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3000000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2900000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2800000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2700000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2600000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2500000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2400000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2300000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2200000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2100000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2000000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1900000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1800000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1700000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1600000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1500000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1400000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1300000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1200000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1100000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1000000000E+000    .2239741111E-016    point 
    .4200000000E+000    .9000000000E-001    .2239741111E-016    point 
    .4200000000E+000    .8000000000E-001    .2239741111E-016    point 
    .4200000000E+000    .7000000000E-001    .2239741111E-016    point 
    .4200000000E+000    .6000000000E-001    .2239741111E-016    point 
    .4200000000E+000    .5000000000E-001    .2239741111E-016    point 
    .4200000000E+000    .4000000000E-001    .2239741111E-016    point 
    .4200000000E+000    .3000000000E-001    .2239741111E-016    point 
    .4200000000E+000    .2000000000E-001    .2239741111E-016    point 
    .4200000000E+000    .1000000000E-001    .2239741111E-016    point 
    .4200000000E+000    .0000000000E+000    .2239741111E-016    point 
    .4300000000E+000    .1200000000E+001    .1666666667E+000    point 
    .4300000000E+000    .1190000000E+001    .1000000000E+001    point 
    .4300000000E+000    .1180000000E+001    .1000000000E+001    point 
    .4300000000E+000    .1170000000E+001    .1000000000E+001    point 
    .4300000000E+000    .1160000000E+001    .1000000000E+001    point 
    .4300000000E+000    .1150000000E+001    .6666666667E-001    point 
    .4300000000E+000    .1140000000E+001    .4444444444E-001    point 
    .4300000000E+000    .1130000000E+001    .7222222222E+000    point 
    .4300000000E+000    .1120000000E+001    .3333333333E-001    point 
    .4300000000E+000    .1110000000E+001    .1000000000E+001    point 
    .4300000000E+000    .1100000000E+001    .1000000000E+001    point 
    .4300000000E+000    .1090000000E+001    .3333333333E-001    point 
    .4300000000E+000    .1080000000E+001    .4777777778E+000    point 
    .4300000000E+000    .1070000000E+001    .5555555556E-001    point 
    .4300000000E+000    .1060000000E+001    .1000000000E+001    point 
    .4300000000E+000    .1050000000E+001    .1000000000E+001    point 
    .4300000000E+000    .1040000000E+001    .1111111111E-001    point 
    .4300000000E+000    .1030000000E+001    .3333333333E-001    point 
    .4300000000E+000    .1020000000E+001    .1000000000E+001    point 
    .4300000000E+000    .1010000000E+001    .4777777778E+000    point 
    .4300000000E+000    .1000000000E+001    .6666666667E-001    point 
    .4300000000E+000    .9900000000E+000    .1000000000E+000    point 
    .4300000000E+000    .9800000000E+000    .6666666667E-001    point 
    .4300000000E+000    .9700000000E+000    .1000000000E+001    point 
    .4300000000E+000    .9600000000E+000    .1666666667E+000    point 
    .4300000000E+000    .9500000000E+000    .6666666667E-001    point 
    .4300000000E+000    .9400000000E+000    .1000000000E+001    point 
    .4300000000E+000    .9300000000E+000    .3333333333E-001    point 
    .4300000000E+000    .9200000000E+000    .5777777778E+000    point 
    .4300000000E+000    .9100000000E+000    .1000000000E+001    point 
    .4300000000E+000    .9000000000E+000    .1000000000E+001    point 
    .4300000000E+000    .8900000000E+000    .1000000000E+001    point 
    .4300000000E+000    .8800000000E+000    .6666666667E-001    point 
    .4300000000E+000    .8700000000E+000    .1111111111E-001    point 
    .4300000000E+000    .8600000000E+000    .2333333333E+000    point 
    .4300000000E+000    .8500000000E+000    .1111111111E-001    point 
    .4300000000E+000    .8400000000E+000    .1111111111E-001    point 
    .4300000000E+000    .8300000000E+000    .1222222222E+000    point 
    .4300000000E+000    .8200000000E+000    .1111111111E+000    point 
    .4300000000E+000    .8100000000E+000    .3777777778E+000    point 
    .4300000000E+000    .8000000000E+000    .1888888889E+000    point 
    .4300000000E+000    .7900000000E+000    .6666666667E+000    point 
    .4300000000E+000    .7800000000E+000    .7000000000E+000    point 
    .4300000000E+000    .7700000000E+000    .8111111111E+000    point 
    .4300000000E+000    .7600000000E+000    .1111111111E-001    point 
    .4300000000E+000    .7500000000E+000    .1111111111E-001    point 
    .4300000000E+000    .7400000000E+000    .1000000000E+001    point 
    .4300000000E+000    .7300000000E+000    .9444444444E+000    point 
    .4300000000E+000    .7200000000E+000    .1000000000E+001    point 
    .4300000000E+000    .7100000000E+000    .1444444444E+000    point 
    .4300000000E+000    .7000000000E+000    .1000000000E+001    point 
    .4300000000E+000    .6900000000E+000    .5777777778E+000    point 
    .4300000000E+000    .6800000000E+000    .1000000000E+001    point 
    .4300000000E+000    .6700000000E+000    .2777777778E+000    point 
    .4300000000E+000    .6600000000E+000    .1000000000E+001    point 
    .4300000000E+000    .6500000000E+000    .1777777778E+000    point 
    .4300000000E+000    .6400000000E+000    .4444444444E-001    point 
    .4300000000E+000    .6300000000E+000    .1000000000E+001    point 
    .4300000000E+000    .6200000000E+000    .1000000000E+001    point 
    .4300000000E+000    .6100000000E+000    .8555555556E+000    point 
    .4300000000E+000    .6000000000E+000    .5555555556E-001    point 
    .4300000000E+000    .5900000000E+000    .3666666667E+000    point 
    .4300000000E+000    .5800000000E+000    .8888888889E-001    point 
    .4300000000E+000    .5700000000E+000    .3555555556E+000    point 
    .4300000000E+000    .5600000000E+000    .1000000000E+001    point 
    .4300000000E+000    .5500000000E+000    .1111111111E-001    point 
    .4300000000E+000    .5400000000E+000    .1111111111E-001    point 
    .4300000000E+000    .5300000000E+000    .1111111111E-001    point 
    .4300000000E+000    .5200000000E+000    .1111111111E-001    point 
    .4300000000E+000    .5100000000E+000    .1111111111E-001    point 
    .4300000000E+000    .5000000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4900000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4800000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4700000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4600000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4500000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4400000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4300000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4200000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4100000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4000000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3900000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3800000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3700000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3600000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3500000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3400000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3300000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3200000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3100000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3000000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2900000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2800000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2700000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2600000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2500000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2400000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2300000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2200000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2100000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2000000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1900000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1800000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1700000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1600000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1500000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1400000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1300000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1200000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1100000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1000000000E+000    .1111111111E-001    point 
    .4300000000E+000    .9000000000E-001    .1111111111E-001    point 
    .4300000000E+000    .8000000000E-001    .1111111111E-001    point 
    .4300000000E+000    .7000000000E-001    .1111111111E-001    point 
    .4300000000E+000    .6000000000E-001    .1111111111E-001    point 
    .4300000000E+000    .5000000000E-001    .1111111111E-001    point 
    .4300000000E+000    .4000000000E-001    .1111111111E-001    point 
    .4300000000E+000    .3000000000E-001    .1111111111E-001    point 
    .4300000000E+000    .2000000000E-001    .1111111111E-001    point 
    .4300000000E+000    .1000000000E-001    .1111111111E-001    point 
    .4300000000E+000    .0000000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1200000000E+001    .2222222222E+000    point 
    .4400000000E+000    .1190000000E+001    .1000000000E+001    point 
    .4400000000E+000    .1180000000E+001    .3333333333E+000    point 
    .4400000000E+000    .1170000000E+001    .7888888889E+000    point 
    .4400000000E+000    .1160000000E+001    .4666666667E+000    point 
    .4400000000E+000    .1150000000E+001    .1000000000E+001    point 
    .4400000000E+000    .1140000000E+001    .8777777778E+000    point 
    .4400000000E+000    .1130000000E+001    .3333333333E-001    point 
    .4400000000E+000    .1120000000E+001    .4444444444E-001    point 
    .4400000000E+000    .1110000000E+001    .3333333333E+000    point 
    .4400000000E+000    .1100000000E+001    .2444444444E+000    point 
    .4400000000E+000    .1090000000E+001    .2222222222E-001    point 
    .4400000000E+000    .1080000000E+001    .7777777778E-001    point 
    .4400000000E+000    .1070000000E+001    .7777777778E+000    point 
    .4400000000E+000    .1060000000E+001    .1111111111E-001    point 
    .4400000000E+000    .1050000000E+001    .1000000000E+001    point 
    .4400000000E+000    .1040000000E+001    .7888888889E+000    point 
    .4400000000E+000    .1030000000E+001    .5555555556E-001    point 
    .4400000000E+000    .1020000000E+001    .3333333333E-001    point 
    .4400000000E+000    .1010000000E+001    .8666666667E+000    point 
    .4400000000E+000    .1000000000E+001    .1555555556E+000    point 
    .4400000000E+000    .9900000000E+000    .1000000000E+001    point 
    .4400000000E+000    .9800000000E+000    .2111111111E+000    point 
    .4400000000E+000    .9700000000E+000    .6666666667E-001    point 
    .4400000000E+000    .9600000000E+000    .1000000000E+001    point 
    .4400000000E+000    .9500000000E+000    .2222222222E-001    point 
    .4400000000E+000    .9400000000E+000    .1000000000E+001    point 
    .4400000000E+000    .9300000000E+000    .1000000000E+001    point 
    .4400000000E+000    .9200000000E+000    .1000000000E+001    point 
    .4400000000E+000    .9100000000E+000    .1111111111E-001    point 
    .4400000000E+000    .9000000000E+000    .3333333333E-001    point 
    .4400000000E+000    .8900000000E+000    .1000000000E+001    point 
    .4400000000E+000    .8800000000E+000    .5888888889E+000    point 
    .4400000000E+000    .8700000000E+000    .1000000000E+001    point 
    .4400000000E+000    .8600000000E+000    .1111111111E-001    point 
    .4400000000E+000    .8500000000E+000    .1111111111E-001    point 
    .4400000000E+000    .8400000000E+000    .7777777778E-001    point 
    .4400000000E+000    .8300000000E+000    .2222222222E-001    point 
    .4400000000E+000    .8200000000E+000    .1000000000E+001    point 
    .4400000000E+000    .8100000000E+000    .1111111111E-001    point 
    .4400000000E+000    .8000000000E+000    .7444444444E+000    point 
    .4400000000E+000    .7900000000E+000    .1111111111E-001    point 
    .4400000000E+000    .7800000000E+000    .5777777778E+000    point 
    .4400000000E+000    .7700000000E+000    .1111111111E-001    point 
    .4400000000E+000    .7600000000E+000    .1000000000E+001    point 
    .4400000000E+000    .7500000000E+000    .1000000000E+001    point 
    .4400000000E+000    .7400000000E+000    .6666666667E-001    point 
    .4400000000E+000    .7300000000E+000    .2333333333E+000    point 
    .4400000000E+000    .7200000000E+000    .1000000000E+001    point 
    .4400000000E+000    .7100000000E+000    .1000000000E+001    point 
    .4400000000E+000    .7000000000E+000    .1000000000E+001    point 
    .4400000000E+000    .6900000000E+000    .6000000000E+000    point 
    .4400000000E+000    .6800000000E+000    .7888888889E+000    point 
    .4400000000E+000    .6700000000E+000    .4333333333E+000    point 
    .4400000000E+000    .6600000000E+000    .6111111111E+000    point 
    .4400000000E+000    .6500000000E+000    .4222222222E+000    point 
    .4400000000E+000    .6400000000E+000    .3000000000E+000    point 
    .4400000000E+000    .6300000000E+000    .1000000000E+001    point 
    .4400000000E+000    .6200000000E+000    .3333333333E-001    point 
    .4400000000E+000    .6100000000E+000    .2222222222E-001    point 
    .4400000000E+000    .6000000000E+000    .1000000000E+001    point 
    .4400000000E+000    .5900000000E+000    .7000000000E+000    point 
    .4400000000E+000    .5800000000E+000    .4444444444E-001    point 
    .4400000000E+000    .5700000000E+000    .5555555556E-001    point 
    .4400000000E+000    .5600000000E+000    .5444444444E+000    point 
    .4400000000E+000    .5500000000E+000    .1000000000E+001    point 
    .4400000000E+000    .5400000000E+000    .1111111111E-001    point 
    .4400000000E+000    .5300000000E+000    .1111111111E-001    point 
    .4400000000E+000    .5200000000E+000    .1111111111E-001    point 
    .4400000000E+000    .5100000000E+000    .1111111111E-001    point 
    .4400000000E+000    .5000000000E+000    .1111111111E-001    point 
    .4400000000E+000    .4900000000E+000    .1111111111E-001    point 
    .4400000000E+000    .4800000000E+000    .1111111111E-001    point 
    .4400000000E+000    .4700000000E+000    .1111111111E-001    point 
    .4400000000E+000    .4600000000E+000    .1111111111E-001    point 
    .4400000000E+000    .4500000000E+000    .1111111111E-001    point 
    .4400000000E+000    .4400000000E+000    .1111111111E-001    point 
    .4400000000E+000    .4300000000E+000    .5555555556E-001    point 
    .4400000000E+000    .4200000000E+000    .1000000000E+001    point 
    .4400000000E+000    .4100000000E+000    .5555555556E-001    point 
    .4400000000E+000    .4000000000E+000    .2222222222E-001    point 
    .4400000000E+000    .3900000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3800000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3700000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3600000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3500000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3400000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3300000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3200000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3100000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3000000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2900000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2800000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2700000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2600000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2500000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2400000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2300000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2200000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2100000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2000000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1900000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1800000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1700000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1600000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1500000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1400000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1300000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1200000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1100000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1000000000E+000    .1111111111E-001    point 
    .4400000000E+000    .9000000000E-001    .1111111111E-001    point 
    .4400000000E+000    .8000000000E-001    .1111111111E-001    point 
    .4400000000E+000    .7000000000E-001    .1111111111E-001    point 
    .4400000000E+000    .6000000000E-001    .1111111111E-001    point 
    .4400000000E+000    .5000000000E-001    .1111111111E-001    point 
    .4400000000E+000    .4000000000E-001    .1111111111E-001    point 
    .4400000000E+000    .3000000000E-001    .1111111111E-001    point 
    .4400000000E+000    .2000000000E-001    .1111111111E-001    point 
    .4400000000E+000    .1000000000E-001    .1111111111E-001    point 
    .4400000000E+000    .0000000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1200000000E+001    .1000000000E+001    point 
    .4500000000E+000    .1190000000E+001    .1333333333E+000    point 
    .4500000000E+000    .1180000000E+001    .1000000000E+001    point 
    .4500000000E+000    .1170000000E+001    .1000000000E+001    point 
    .4500000000E+000    .1160000000E+001    .1000000000E+001    point 
    .4500000000E+000    .1150000000E+001    .1000000000E+001    point 
    .4500000000E+000    .1140000000E+001    .2555555556E+000    point 
    .4500000000E+000    .1130000000E+001    .1111111111E+000    point 
    .4500000000E+000    .1120000000E+001    .1000000000E+001    point 
    .4500000000E+000    .1110000000E+001    .1000000000E+001    point 
    .4500000000E+000    .1100000000E+001    .1000000000E+001    point 
    .4500000000E+000    .1090000000E+001    .2222222222E+000    point 
    .4500000000E+000    .1080000000E+001    .9000000000E+000    point 
    .4500000000E+000    .1070000000E+001    .7666666667E+000    point 
    .4500000000E+000    .1060000000E+001    .1000000000E+001    point 
    .4500000000E+000    .1050000000E+001    .1000000000E+001    point 
    .4500000000E+000    .1040000000E+001    .3333333333E-001    point 
    .4500000000E+000    .1030000000E+001    .3333333333E-001    point 
    .4500000000E+000    .1020000000E+001    .2222222222E-001    point 
    .4500000000E+000    .1010000000E+001    .1000000000E+001    point 
    .4500000000E+000    .1000000000E+001    .4777777778E+000    point 
    .4500000000E+000    .9900000000E+000    .1000000000E+001    point 
    .4500000000E+000    .9800000000E+000    .5666666667E+000    point 
    .4500000000E+000    .9700000000E+000    .1000000000E+001    point 
    .4500000000E+000    .9600000000E+000    .1000000000E+001    point 
    .4500000000E+000    .9500000000E+000    .1000000000E+001    point 
    .4500000000E+000    .9400000000E+000    .1000000000E+001    point 
    .4500000000E+000    .9300000000E+000    .1000000000E+001    point 
    .4500000000E+000    .9200000000E+000    .1000000000E+001    point 
    .4500000000E+000    .9100000000E+000    .2333333333E+000    point 
    .4500000000E+000    .9000000000E+000    .1000000000E+001    point 
    .4500000000E+000    .8900000000E+000    .1000000000E+001    point 
    .4500000000E+000    .8800000000E+000    .7777777778E+000    point 
    .4500000000E+000    .8700000000E+000    .1000000000E+001    point 
    .4500000000E+000    .8600000000E+000    .1000000000E+001    point 
    .4500000000E+000    .8500000000E+000    .4000000000E+000    point 
    .4500000000E+000    .8400000000E+000    .1000000000E+001    point 
    .4500000000E+000    .8300000000E+000    .2555555556E+000    point 
    .4500000000E+000    .8200000000E+000    .1000000000E+001    point 
    .4500000000E+000    .8100000000E+000    .1000000000E+001    point 
    .4500000000E+000    .8000000000E+000    .2666666667E+000    point 
    .4500000000E+000    .7900000000E+000    .1000000000E+001    point 
    .4500000000E+000    .7800000000E+000    .6555555556E+000    point 
    .4500000000E+000    .7700000000E+000    .1000000000E+001    point 
    .4500000000E+000    .7600000000E+000    .1000000000E+001    point 
    .4500000000E+000    .7500000000E+000    .1111111111E-001    point 
    .4500000000E+000    .7400000000E+000    .1000000000E+001    point 
    .4500000000E+000    .7300000000E+000    .1000000000E+001    point 
    .4500000000E+000    .7200000000E+000    .1666666667E+000    point 
    .4500000000E+000    .7100000000E+000    .3333333333E+000    point 
    .4500000000E+000    .7000000000E+000    .1000000000E+001    point 
    .4500000000E+000    .6900000000E+000    .1000000000E+001    point 
    .4500000000E+000    .6800000000E+000    .1000000000E+001    point 
    .4500000000E+000    .6700000000E+000    .3333333333E-001    point 
    .4500000000E+000    .6600000000E+000    .4555555556E+000    point 
    .4500000000E+000    .6500000000E+000    .1000000000E+001    point 
    .4500000000E+000    .6400000000E+000    .2222222222E-001    point 
    .4500000000E+000    .6300000000E+000    .3333333333E-001    point 
    .4500000000E+000    .6200000000E+000    .1444444444E+000    point 
    .4500000000E+000    .6100000000E+000    .1000000000E+000    point 
    .4500000000E+000    .6000000000E+000    .2000000000E+000    point 
    .4500000000E+000    .5900000000E+000    .8000000000E+000    point 
    .4500000000E+000    .5800000000E+000    .1000000000E+001    point 
    .4500000000E+000    .5700000000E+000    .2222222222E+000    point 
    .4500000000E+000    .5600000000E+000    .3888888889E+000    point 
    .4500000000E+000    .5500000000E+000    .4666666667E+000    point 
    .4500000000E+000    .5400000000E+000    .1111111111E-001    point 
    .4500000000E+000    .5300000000E+000    .1111111111E-001    point 
    .4500000000E+000    .5200000000E+000    .1111111111E-001    point 
    .4500000000E+000    .5100000000E+000    .1111111111E-001    point 
    .4500000000E+000    .5000000000E+000    .1111111111E-001    point 
    .4500000000E+000    .4900000000E+000    .1111111111E-001    point 
    .4500000000E+000    .4800000000E+000    .1111111111E-001    point 
    .4500000000E+000    .4700000000E+000    .1111111111E-001    point 
    .4500000000E+000    .4600000000E+000    .1111111111E-001    point 
    .4500000000E+000    .4500000000E+000    .3333333333E-001    point 
    .4500000000E+000    .4400000000E+000    .3888888889E+000    point 
    .4500000000E+000    .4300000000E+000    .1000000000E+001    point 
    .4500000000E+000    .4200000000E+000    .1000000000E+001    point 
    .4500000000E+000    .4100000000E+000    .1000000000E+000    point 
    .4500000000E+000    .4000000000E+000    .6555555556E+000    point 
    .4500000000E+000    .3900000000E+000    .5111111111E+000    point 
    .4500000000E+000    .3800000000E+000    .1000000000E+001    point 
    .4500000000E+000    .3700000000E+000    .2222222222E-001    point 
    .4500000000E+000    .3600000000E+000    .1111111111E-001    point 
    .4500000000E+000    .3500000000E+000    .1111111111E-001    point 
    .4500000000E+000    .3400000000E+000    .1111111111E-001    point 
    .4500000000E+000    .3300000000E+000    .1111111111E-001    point 
    .4500000000E+000    .3200000000E+000    .1111111111E-001    point 
    .4500000000E+000    .3100000000E+000    .1111111111E-001    point 
    .4500000000E+000    .3000000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2900000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2800000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2700000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2600000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2500000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2400000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2300000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2200000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2100000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2000000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1900000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1800000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1700000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1600000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1500000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1400000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1300000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1200000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1100000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1000000000E+000    .1111111111E-001    point 
    .4500000000E+000    .9000000000E-001    .1111111111E-001    point 
    .4500000000E+000    .8000000000E-001    .1111111111E-001    point 
    .4500000000E+000    .7000000000E-001    .1111111111E-001    point 
    .4500000000E+000    .6000000000E-001    .1111111111E-001    point 
    .4500000000E+000    .5000000000E-001    .1111111111E-001    point 
    .4500000000E+000    .4000000000E-001    .1111111111E-001    point 
    .4500000000E+000    .3000000000E-001    .1111111111E-001    point 
    .4500000000E+000    .2000000000E-001    .1111111111E-001    point 
    .4500000000E+000    .1000000000E-001    .1111111111E-001    point 
    .4500000000E+000    .0000000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1200000000E+001    .8777777778E+000    point 
    .4600000000E+000    .1190000000E+001    .1888888889E+000    point 
    .4600000000E+000    .1180000000E+001    .1000000000E+001    point 
    .4600000000E+000    .1170000000E+001    .1777777778E+000    point 
    .4600000000E+000    .1160000000E+001    .1000000000E+001    point 
    .4600000000E+000    .1150000000E+001    .3333333333E-001    point 
    .4600000000E+000    .1140000000E+001    .5555555556E-001    point 
    .4600000000E+000    .1130000000E+001    .6666666667E+000    point 
    .4600000000E+000    .1120000000E+001    .5555555556E-001    point 
    .4600000000E+000    .1110000000E+001    .1000000000E+001    point 
    .4600000000E+000    .1100000000E+001    .1000000000E+001    point 
    .4600000000E+000    .1090000000E+001    .1000000000E+001    point 
    .4600000000E+000    .1080000000E+001    .7777777778E+000    point 
    .4600000000E+000    .1070000000E+001    .1000000000E+001    point 
    .4600000000E+000    .1060000000E+001    .4666666667E+000    point 
    .4600000000E+000    .1050000000E+001    .4444444444E-001    point 
    .4600000000E+000    .1040000000E+001    .1000000000E+001    point 
    .4600000000E+000    .1030000000E+001    .3333333333E-001    point 
    .4600000000E+000    .1020000000E+001    .1000000000E+001    point 
    .4600000000E+000    .1010000000E+001    .1000000000E+001    point 
    .4600000000E+000    .1000000000E+001    .1666666667E+000    point 
    .4600000000E+000    .9900000000E+000    .1000000000E+001    point 
    .4600000000E+000    .9800000000E+000    .1222222222E+000    point 
    .4600000000E+000    .9700000000E+000    .1000000000E+001    point 
    .4600000000E+000    .9600000000E+000    .1000000000E+001    point 
    .4600000000E+000    .9500000000E+000    .8444444444E+000    point 
    .4600000000E+000    .9400000000E+000    .2555555556E+000    point 
    .4600000000E+000    .9300000000E+000    .4444444444E+000    point 
    .4600000000E+000    .9200000000E+000    .1333333333E+000    point 
    .4600000000E+000    .9100000000E+000    .1000000000E+001    point 
    .4600000000E+000    .9000000000E+000    .1000000000E+001    point 
    .4600000000E+000    .8900000000E+000    .6888888889E+000    point 
    .4600000000E+000    .8800000000E+000    .1222222222E+000    point 
    .4600000000E+000    .8700000000E+000    .1111111111E-001    point 
    .4600000000E+000    .8600000000E+000    .1000000000E+001    point 
    .4600000000E+000    .8500000000E+000    .7555555556E+000    point 
    .4600000000E+000    .8400000000E+000    .1444444444E+000    point 
    .4600000000E+000    .8300000000E+000    .1000000000E+001    point 
    .4600000000E+000    .8200000000E+000    .1000000000E+001    point 
    .4600000000E+000    .8100000000E+000    .1444444444E+000    point 
    .4600000000E+000    .8000000000E+000    .2222222222E-001    point 
    .4600000000E+000    .7900000000E+000    .1000000000E+001    point 
    .4600000000E+000    .7800000000E+000    .1000000000E+001    point 
    .4600000000E+000    .7700000000E+000    .4777777778E+000    point 
    .4600000000E+000    .7600000000E+000    .2777777778E+000    point 
    .4600000000E+000    .7500000000E+000    .4888888889E+000    point 
    .4600000000E+000    .7400000000E+000    .7000000000E+000    point 
    .4600000000E+000    .7300000000E+000    .2222222222E-001    point 
    .4600000000E+000    .7200000000E+000    .8222222222E+000    point 
    .4600000000E+000    .7100000000E+000    .8000000000E+000    point 
    .4600000000E+000    .7000000000E+000    .1111111111E+000    point 
    .4600000000E+000    .6900000000E+000    .1000000000E+001    point 
    .4600000000E+000    .6800000000E+000    .6222222222E+000    point 
    .4600000000E+000    .6700000000E+000    .4444444444E-001    point 
    .4600000000E+000    .6600000000E+000    .2222222222E-001    point 
    .4600000000E+000    .6500000000E+000    .1000000000E+001    point 
    .4600000000E+000    .6400000000E+000    .2555555556E+000    point 
    .4600000000E+000    .6300000000E+000    .1000000000E+001    point 
    .4600000000E+000    .6200000000E+000    .1000000000E+001    point 
    .4600000000E+000    .6100000000E+000    .1555555556E+000    point 
    .4600000000E+000    .6000000000E+000    .3000000000E+000    point 
    .4600000000E+000    .5900000000E+000    .3333333333E-001    point 
    .4600000000E+000    .5800000000E+000    .8666666667E+000    point 
    .4600000000E+000    .5700000000E+000    .5000000000E+000    point 
    .4600000000E+000    .5600000000E+000    .8666666667E+000    point 
    .4600000000E+000    .5500000000E+000    .1000000000E+001    point 
    .4600000000E+000    .5400000000E+000    .1111111111E-001    point 
    .4600000000E+000    .5300000000E+000    .1111111111E-001    point 
    .4600000000E+000    .5200000000E+000    .1111111111E-001    point 
    .4600000000E+000    .5100000000E+000    .1111111111E-001    point 
    .4600000000E+000    .5000000000E+000    .1111111111E-001    point 
    .4600000000E+000    .4900000000E+000    .1111111111E-001    point 
    .4600000000E+000    .4800000000E+000    .1111111111E-001    point 
    .4600000000E+000    .4700000000E+000    .1111111111E-001    point 
    .4600000000E+000    .4600000000E+000    .1111111111E-001    point 
    .4600000000E+000    .4500000000E+000    .1888888889E+000    point 
    .4600000000E+000    .4400000000E+000    .2111111111E+000    point 
    .4600000000E+000    .4300000000E+000    .7777777778E-001    point 
    .4600000000E+000    .4200000000E+000    .1000000000E+000    point 
    .4600000000E+000    .4100000000E+000    .4111111111E+000    point 
    .4600000000E+000    .4000000000E+000    .1000000000E+001    point 
    .4600000000E+000    .3900000000E+000    .7777777778E-001    point 
    .4600000000E+000    .3800000000E+000    .1666666667E+000    point 
    .4600000000E+000    .3700000000E+000    .1000000000E+001    point 
    .4600000000E+000    .3600000000E+000    .6444444444E+000    point 
    .4600000000E+000    .3500000000E+000    .4444444444E-001    point 
    .4600000000E+000    .3400000000E+000    .1111111111E-001    point 
    .4600000000E+000    .3300000000E+000    .1111111111E-001    point 
    .4600000000E+000    .3200000000E+000    .1111111111E-001    point 
    .4600000000E+000    .3100000000E+000    .1111111111E-001    point 
    .4600000000E+000    .3000000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2900000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2800000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2700000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2600000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2500000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2400000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2300000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2200000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2100000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2000000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1900000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1800000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1700000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1600000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1500000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1400000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1300000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1200000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1100000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1000000000E+000    .1111111111E-001    point 
    .4600000000E+000    .9000000000E-001    .1111111111E-001    point 
    .4600000000E+000    .8000000000E-001    .1111111111E-001    point 
    .4600000000E+000    .7000000000E-001    .1111111111E-001    point 
    .4600000000E+000    .6000000000E-001    .1111111111E-001    point 
    .4600000000E+000    .5000000000E-001    .1111111111E-001    point 
    .4600000000E+000    .4000000000E-001    .1111111111E-001    point 
    .4600000000E+000    .3000000000E-001    .1111111111E-001    point 
    .4600000000E+000    .2000000000E-001    .1111111111E-001    point 
    .4600000000E+000    .1000000000E-001    .1111111111E-001    point 
    .4600000000E+000    .0000000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1200000000E+001    .1000000000E+001    point 
    .4700000000E+000    .1190000000E+001    .4111111111E+000    point 
    .4700000000E+000    .1180000000E+001    .4666666667E+000    point 
    .4700000000E+000    .1170000000E+001    .4222222222E+000    point 
    .4700000000E+000    .1160000000E+001    .8000000000E+000    point 
    .4700000000E+000    .1150000000E+001    .1000000000E+001    point 
    .4700000000E+000    .1140000000E+001    .2666666667E+000    point 
    .4700000000E+000    .1130000000E+001    .4444444444E+000    point 
    .4700000000E+000    .1120000000E+001    .8444444444E+000    point 
    .4700000000E+000    .1110000000E+001    .7777777778E-001    point 
    .4700000000E+000    .1100000000E+001    .1000000000E+001    point 
    .4700000000E+000    .1090000000E+001    .5888888889E+000    point 
    .4700000000E+000    .1080000000E+001    .4555555556E+000    point 
    .4700000000E+000    .1070000000E+001    .4333333333E+000    point 
    .4700000000E+000    .1060000000E+001    .1111111111E-001    point 
    .4700000000E+000    .1050000000E+001    .1000000000E+001    point 
    .4700000000E+000    .1040000000E+001    .8444444444E+000    point 
    .4700000000E+000    .1030000000E+001    .1000000000E+001    point 
    .4700000000E+000    .1020000000E+001    .3666666667E+000    point 
    .4700000000E+000    .1010000000E+001    .1000000000E+001    point 
    .4700000000E+000    .1000000000E+001    .4888888889E+000    point 
    .4700000000E+000    .9900000000E+000    .2000000000E+000    point 
    .4700000000E+000    .9800000000E+000    .2222222222E-001    point 
    .4700000000E+000    .9700000000E+000    .1000000000E+001    point 
    .4700000000E+000    .9600000000E+000    .1000000000E+001    point 
    .4700000000E+000    .9500000000E+000    .3333333333E-001    point 
    .4700000000E+000    .9400000000E+000    .1111111111E-001    point 
    .4700000000E+000    .9300000000E+000    .1000000000E+001    point 
    .4700000000E+000    .9200000000E+000    .1000000000E+001    point 
    .4700000000E+000    .9100000000E+000    .6888888889E+000    point 
    .4700000000E+000    .9000000000E+000    .4444444444E+000    point 
    .4700000000E+000    .8900000000E+000    .1777777778E+000    point 
    .4700000000E+000    .8800000000E+000    .1000000000E+001    point 
    .4700000000E+000    .8700000000E+000    .6111111111E+000    point 
    .4700000000E+000    .8600000000E+000    .1111111111E+000    point 
    .4700000000E+000    .8500000000E+000    .8444444444E+000    point 
    .4700000000E+000    .8400000000E+000    .5555555556E+000    point 
    .4700000000E+000    .8300000000E+000    .5555555556E+000    point 
    .4700000000E+000    .8200000000E+000    .1000000000E+001    point 
    .4700000000E+000    .8100000000E+000    .7000000000E+000    point 
    .4700000000E+000    .8000000000E+000    .9333333333E+000    point 
    .4700000000E+000    .7900000000E+000    .1000000000E+001    point 
    .4700000000E+000    .7800000000E+000    .1000000000E+001    point 
    .4700000000E+000    .7700000000E+000    .1000000000E+001    point 
    .4700000000E+000    .7600000000E+000    .1000000000E+001    point 
    .4700000000E+000    .7500000000E+000    .1444444444E+000    point 
    .4700000000E+000    .7400000000E+000    .7444444444E+000    point 
    .4700000000E+000    .7300000000E+000    .4000000000E+000    point 
    .4700000000E+000    .7200000000E+000    .1000000000E+001    point 
    .4700000000E+000    .7100000000E+000    .2222222222E-001    point 
    .4700000000E+000    .7000000000E+000    .2222222222E-001    point 
    .4700000000E+000    .6900000000E+000    .6666666667E+000    point 
    .4700000000E+000    .6800000000E+000    .8888888889E-001    point 
    .4700000000E+000    .6700000000E+000    .9444444444E+000    point 
    .4700000000E+000    .6600000000E+000    .7666666667E+000    point 
    .4700000000E+000    .6500000000E+000    .3222222222E+000    point 
    .4700000000E+000    .6400000000E+000    .4000000000E+000    point 
    .4700000000E+000    .6300000000E+000    .2222222222E-001    point 
    .4700000000E+000    .6200000000E+000    .1000000000E+001    point 
    .4700000000E+000    .6100000000E+000    .1000000000E+001    point 
    .4700000000E+000    .6000000000E+000    .8888888889E-001    point 
    .4700000000E+000    .5900000000E+000    .8111111111E+000    point 
    .4700000000E+000    .5800000000E+000    .3555555556E+000    point 
    .4700000000E+000    .5700000000E+000    .5777777778E+000    point 
    .4700000000E+000    .5600000000E+000    .1444444444E+000    point 
    .4700000000E+000    .5500000000E+000    .8555555556E+000    point 
    .4700000000E+000    .5400000000E+000    .3555555556E+000    point 
    .4700000000E+000    .5300000000E+000    .1111111111E-001    point 
    .4700000000E+000    .5200000000E+000    .1111111111E-001    point 
    .4700000000E+000    .5100000000E+000    .1111111111E-001    point 
    .4700000000E+000    .5000000000E+000    .1111111111E-001    point 
    .4700000000E+000    .4900000000E+000    .1111111111E-001    point 
    .4700000000E+000    .4800000000E+000    .1111111111E-001    point 
    .4700000000E+000    .4700000000E+000    .1111111111E-001    point 
    .4700000000E+000    .4600000000E+000    .1111111111E-001    point 
    .4700000000E+000    .4500000000E+000    .8888888889E-001    point 
    .4700000000E+000    .4400000000E+000    .5555555556E-001    point 
    .4700000000E+000    .4300000000E+000    .1000000000E+001    point 
    .4700000000E+000    .4200000000E+000    .9000000000E+000    point 
    .4700000000E+000    .4100000000E+000    .1000000000E+001    point 
    .4700000000E+000    .4000000000E+000    .1888888889E+000    point 
    .4700000000E+000    .3900000000E+000    .2888888889E+000    point 
    .4700000000E+000    .3800000000E+000    .6666666667E-001    point 
    .4700000000E+000    .3700000000E+000    .1000000000E+001    point 
    .4700000000E+000    .3600000000E+000    .1000000000E+001    point 
    .4700000000E+000    .3500000000E+000    .1666666667E+000    point 
    .4700000000E+000    .3400000000E+000    .1111111111E+000    point 
    .4700000000E+000    .3300000000E+000    .2222222222E-001    point 
    .4700000000E+000    .3200000000E+000    .1111111111E-001    point 
    .4700000000E+000    .3100000000E+000    .1111111111E-001    point 
    .4700000000E+000    .3000000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2900000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2800000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2700000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2600000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2500000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2400000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2300000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2200000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2100000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2000000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1900000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1800000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1700000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1600000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1500000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1400000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1300000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1200000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1100000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1000000000E+000    .1111111111E-001    point 
    .4700000000E+000    .9000000000E-001    .1111111111E-001    point 
    .4700000000E+000    .8000000000E-001    .1111111111E-001    point 
    .4700000000E+000    .7000000000E-001    .1111111111E-001    point 
    .4700000000E+000    .6000000000E-001    .1111111111E-001    point 
    .4700000000E+000    .5000000000E-001    .1111111111E-001    point 
    .4700000000E+000    .4000000000E-001    .1111111111E-001    point 
    .4700000000E+000    .3000000000E-001    .1111111111E-001    point 
    .4700000000E+000    .2000000000E-001    .1111111111E-001    point 
    .4700000000E+000    .1000000000E-001    .1111111111E-001    point 
    .4700000000E+000    .0000000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1200000000E+001    .1000000000E+001    point 
    .4800000000E+000    .1190000000E+001    .5222222222E+000    point 
    .4800000000E+000    .1180000000E+001    .4333333333E+000    point 
    .4800000000E+000    .1170000000E+001    .1000000000E+001    point 
    .4800000000E+000    .1160000000E+001    .2222222222E+000    point 
    .4800000000E+000    .1150000000E+001    .7888888889E+000    point 
    .4800000000E+000    .1140000000E+001    .1000000000E+001    point 
    .4800000000E+000    .1130000000E+001    .3222222222E+000    point 
    .4800000000E+000    .1120000000E+001    .1000000000E+001    point 
    .4800000000E+000    .1110000000E+001    .4000000000E+000    point 
    .4800000000E+000    .1100000000E+001    .2888888889E+000    point 
    .4800000000E+000    .1090000000E+001    .1000000000E+001    point 
    .4800000000E+000    .1080000000E+001    .1000000000E+001    point 
    .4800000000E+000    .1070000000E+001    .1000000000E+001    point 
    .4800000000E+000    .1060000000E+001    .1222222222E+000    point 
    .4800000000E+000    .1050000000E+001    .1000000000E+001    point 
    .4800000000E+000    .1040000000E+001    .5555555556E-001    point 
    .4800000000E+000    .1030000000E+001    .1000000000E+000    point 
    .4800000000E+000    .1020000000E+001    .9666666667E+000    point 
    .4800000000E+000    .1010000000E+001    .5888888889E+000    point 
    .4800000000E+000    .1000000000E+001    .1000000000E+001    point 
    .4800000000E+000    .9900000000E+000    .1111111111E-001    point 
    .4800000000E+000    .9800000000E+000    .5888888889E+000    point 
    .4800000000E+000    .9700000000E+000    .1000000000E+001    point 
    .4800000000E+000    .9600000000E+000    .6777777778E+000    point 
    .4800000000E+000    .9500000000E+000    .3666666667E+000    point 
    .4800000000E+000    .9400000000E+000    .8222222222E+000    point 
    .4800000000E+000    .9300000000E+000    .1000000000E+001    point 
    .4800000000E+000    .9200000000E+000    .1222222222E+000    point 
    .4800000000E+000    .9100000000E+000    .3666666667E+000    point 
    .4800000000E+000    .9000000000E+000    .1000000000E+001    point 
    .4800000000E+000    .8900000000E+000    .2666666667E+000    point 
    .4800000000E+000    .8800000000E+000    .1000000000E+001    point 
    .4800000000E+000    .8700000000E+000    .1011111111E+001    point 
    .4800000000E+000    .8600000000E+000    .1000000000E+001    point 
    .4800000000E+000    .8500000000E+000    .4444444444E+000    point 
    .4800000000E+000    .8400000000E+000    .1111111111E-001    point 
    .4800000000E+000    .8300000000E+000    .1111111111E-001    point 
    .4800000000E+000    .8200000000E+000    .1000000000E+001    point 
    .4800000000E+000    .8100000000E+000    .3111111111E+000    point 
    .4800000000E+000    .8000000000E+000    .1000000000E+001    point 
    .4800000000E+000    .7900000000E+000    .1000000000E+001    point 
    .4800000000E+000    .7800000000E+000    .8222222222E+000    point 
    .4800000000E+000    .7700000000E+000    .2666666667E+000    point 
    .4800000000E+000    .7600000000E+000    .1111111111E-001    point 
    .4800000000E+000    .7500000000E+000    .5444444444E+000    point 
    .4800000000E+000    .7400000000E+000    .1000000000E+001    point 
    .4800000000E+000    .7300000000E+000    .3333333333E-001    point 
    .4800000000E+000    .7200000000E+000    .1000000000E+001    point 
    .4800000000E+000    .7100000000E+000    .1666666667E+000    point 
    .4800000000E+000    .7000000000E+000    .4333333333E+000    point 
    .4800000000E+000    .6900000000E+000    .3333333333E-001    point 
    .4800000000E+000    .6800000000E+000    .3888888889E+000    point 
    .4800000000E+000    .6700000000E+000    .2000000000E+000    point 
    .4800000000E+000    .6600000000E+000    .7888888889E+000    point 
    .4800000000E+000    .6500000000E+000    .7666666667E+000    point 
    .4800000000E+000    .6400000000E+000    .1000000000E+000    point 
    .4800000000E+000    .6300000000E+000    .1111111111E+000    point 
    .4800000000E+000    .6200000000E+000    .1000000000E+001    point 
    .4800000000E+000    .6100000000E+000    .1777777778E+000    point 
    .4800000000E+000    .6000000000E+000    .1111111111E-001    point 
    .4800000000E+000    .5900000000E+000    .1000000000E+001    point 
    .4800000000E+000    .5800000000E+000    .1666666667E+000    point 
    .4800000000E+000    .5700000000E+000    .6666666667E+000    point 
    .4800000000E+000    .5600000000E+000    .1555555556E+000    point 
    .4800000000E+000    .5500000000E+000    .2666666667E+000    point 
    .4800000000E+000    .5400000000E+000    .1000000000E+001    point 
    .4800000000E+000    .5300000000E+000    .1111111111E-001    point 
    .4800000000E+000    .5200000000E+000    .1111111111E-001    point 
    .4800000000E+000    .5100000000E+000    .1111111111E-001    point 
    .4800000000E+000    .5000000000E+000    .1111111111E-001    point 
    .4800000000E+000    .4900000000E+000    .1111111111E-001    point 
    .4800000000E+000    .4800000000E+000    .1111111111E-001    point 
    .4800000000E+000    .4700000000E+000    .1111111111E-001    point 
    .4800000000E+000    .4600000000E+000    .7888888889E+000    point 
    .4800000000E+000    .4500000000E+000    .1888888889E+000    point 
    .4800000000E+000    .4400000000E+000    .1555555556E+000    point 
    .4800000000E+000    .4300000000E+000    .7000000000E+000    point 
    .4800000000E+000    .4200000000E+000    .1000000000E+001    point 
    .4800000000E+000    .4100000000E+000    .5555555556E-001    point 
    .4800000000E+000    .4000000000E+000    .5666666667E+000    point 
    .4800000000E+000    .3900000000E+000    .6444444444E+000    point 
    .4800000000E+000    .3800000000E+000    .4444444444E+000    point 
    .4800000000E+000    .3700000000E+000    .1555555556E+000    point 
    .4800000000E+000    .3600000000E+000    .5555555556E-001    point 
    .4800000000E+000    .3500000000E+000    .4222222222E+000    point 
    .4800000000E+000    .3400000000E+000    .5000000000E+000    point 
    .4800000000E+000    .3300000000E+000    .5555555556E-001    point 
    .4800000000E+000    .3200000000E+000    .8333333333E+000    point 
    .4800000000E+000    .3100000000E+000    .1111111111E-001    point 
    .4800000000E+000    .3000000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2900000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2800000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2700000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2600000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2500000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2400000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2300000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2200000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2100000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2000000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1900000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1800000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1700000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1600000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1500000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1400000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1300000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1200000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1100000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1000000000E+000    .1111111111E-001    point 
    .4800000000E+000    .9000000000E-001    .1111111111E-001    point 
    .4800000000E+000    .8000000000E-001    .1111111111E-001    point 
    .4800000000E+000    .7000000000E-001    .1111111111E-001    point 
    .4800000000E+000    .6000000000E-001    .1111111111E-001    point 
    .4800000000E+000    .5000000000E-001    .1111111111E-001    point 
    .4800000000E+000    .4000000000E-001    .1111111111E-001    point 
    .4800000000E+000    .3000000000E-001    .1111111111E-001    point 
    .4800000000E+000    .2000000000E-001    .1111111111E-001    point 
    .4800000000E+000    .1000000000E-001    .1111111111E-001    point 
    .4800000000E+000    .0000000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1200000000E+001    .1222222222E+000    point 
    .4900000000E+000    .1190000000E+001    .5000000000E+000    point 
    .4900000000E+000    .1180000000E+001    .2555555556E+000    point 
    .4900000000E+000    .1170000000E+001    .3333333333E+000    point 
    .4900000000E+000    .1160000000E+001    .1000000000E+001    point 
    .4900000000E+000    .1150000000E+001    .1000000000E+001    point 
    .4900000000E+000    .1140000000E+001    .1000000000E+001    point 
    .4900000000E+000    .1130000000E+001    .7666666667E+000    point 
    .4900000000E+000    .1120000000E+001    .4444444444E-001    point 
    .4900000000E+000    .1110000000E+001    .3222222222E+000    point 
    .4900000000E+000    .1100000000E+001    .8111111111E+000    point 
    .4900000000E+000    .1090000000E+001    .9111111111E+000    point 
    .4900000000E+000    .1080000000E+001    .1000000000E+001    point 
    .4900000000E+000    .1070000000E+001    .4888888889E+000    point 
    .4900000000E+000    .1060000000E+001    .8333333333E+000    point 
    .4900000000E+000    .1050000000E+001    .4222222222E+000    point 
    .4900000000E+000    .1040000000E+001    .6666666667E-001    point 
    .4900000000E+000    .1030000000E+001    .3444444444E+000    point 
    .4900000000E+000    .1020000000E+001    .1000000000E+001    point 
    .4900000000E+000    .1010000000E+001    .1000000000E+001    point 
    .4900000000E+000    .1000000000E+001    .5888888889E+000    point 
    .4900000000E+000    .9900000000E+000    .1666666667E+000    point 
    .4900000000E+000    .9800000000E+000    .4444444444E-001    point 
    .4900000000E+000    .9700000000E+000    .1666666667E+000    point 
    .4900000000E+000    .9600000000E+000    .7888888889E+000    point 
    .4900000000E+000    .9500000000E+000    .1444444444E+000    point 
    .4900000000E+000    .9400000000E+000    .2222222222E-001    point 
    .4900000000E+000    .9300000000E+000    .1555555556E+000    point 
    .4900000000E+000    .9200000000E+000    .1000000000E+001    point 
    .4900000000E+000    .9100000000E+000    .2888888889E+000    point 
    .4900000000E+000    .9000000000E+000    .3777777778E+000    point 
    .4900000000E+000    .8900000000E+000    .8555555556E+000    point 
    .4900000000E+000    .8800000000E+000    .1000000000E+001    point 
    .4900000000E+000    .8700000000E+000    .8000000000E+000    point 
    .4900000000E+000    .8600000000E+000    .1111111111E-001    point 
    .4900000000E+000    .8500000000E+000    .6666666667E-001    point 
    .4900000000E+000    .8400000000E+000    .4000000000E+000    point 
    .4900000000E+000    .8300000000E+000    .3333333333E-001    point 
    .4900000000E+000    .8200000000E+000    .3888888889E+000    point 
    .4900000000E+000    .8100000000E+000    .2222222222E-001    point 
    .4900000000E+000    .8000000000E+000    .7777777778E-001    point 
    .4900000000E+000    .7900000000E+000    .3444444444E+000    point 
    .4900000000E+000    .7800000000E+000    .5777777778E+000    point 
    .4900000000E+000    .7700000000E+000    .4555555556E+000    point 
    .4900000000E+000    .7600000000E+000    .1000000000E+001    point 
    .4900000000E+000    .7500000000E+000    .1000000000E+001    point 
    .4900000000E+000    .7400000000E+000    .5444444444E+000    point 
    .4900000000E+000    .7300000000E+000    .4666666667E+000    point 
    .4900000000E+000    .7200000000E+000    .2222222222E-001    point 
    .4900000000E+000    .7100000000E+000    .2333333333E+000    point 
    .4900000000E+000    .7000000000E+000    .1000000000E+000    point 
    .4900000000E+000    .6900000000E+000    .2222222222E-001    point 
    .4900000000E+000    .6800000000E+000    .1000000000E+000    point 
    .4900000000E+000    .6700000000E+000    .1222222222E+000    point 
    .4900000000E+000    .6600000000E+000    .7666666667E+000    point 
    .4900000000E+000    .6500000000E+000    .1000000000E+001    point 
    .4900000000E+000    .6400000000E+000    .1000000000E+001    point 
    .4900000000E+000    .6300000000E+000    .6555555556E+000    point 
    .4900000000E+000    .6200000000E+000    .2222222222E-001    point 
    .4900000000E+000    .6100000000E+000    .1000000000E+001    point 
    .4900000000E+000    .6000000000E+000    .1111111111E-001    point 
    .4900000000E+000    .5900000000E+000    .1000000000E+001    point 
    .4900000000E+000    .5800000000E+000    .1000000000E+001    point 
    .4900000000E+000    .5700000000E+000    .3333333333E-001    point 
    .4900000000E+000    .5600000000E+000    .4444444444E-001    point 
    .4900000000E+000    .5500000000E+000    .9777777778E+000    point 
    .4900000000E+000    .5400000000E+000    .5222222222E+000    point 
    .4900000000E+000    .5300000000E+000    .1000000000E+001    point 
    .4900000000E+000    .5200000000E+000    .1111111111E-001    point 
    .4900000000E+000    .5100000000E+000    .1111111111E-001    point 
    .4900000000E+000    .5000000000E+000    .1111111111E-001    point 
    .4900000000E+000    .4900000000E+000    .1111111111E-001    point 
    .4900000000E+000    .4800000000E+000    .1111111111E-001    point 
    .4900000000E+000    .4700000000E+000    .1111111111E-001    point 
    .4900000000E+000    .4600000000E+000    .1000000000E+001    point 
    .4900000000E+000    .4500000000E+000    .2444444444E+000    point 
    .4900000000E+000    .4400000000E+000    .7777777778E+000    point 
    .4900000000E+000    .4300000000E+000    .1000000000E+001    point 
    .4900000000E+000    .4200000000E+000    .1000000000E+001    point 
    .4900000000E+000    .4100000000E+000    .1000000000E+001    point 
    .4900000000E+000    .4000000000E+000    .6555555556E+000    point 
    .4900000000E+000    .3900000000E+000    .7777777778E+000    point 
    .4900000000E+000    .3800000000E+000    .9111111111E+000    point 
    .4900000000E+000    .3700000000E+000    .5444444444E+000    point 
    .4900000000E+000    .3600000000E+000    .7777777778E-001    point 
    .4900000000E+000    .3500000000E+000    .1000000000E+001    point 
    .4900000000E+000    .3400000000E+000    .4777777778E+000    point 
    .4900000000E+000    .3300000000E+000    .7777777778E-001    point 
    .4900000000E+000    .3200000000E+000    .6666666667E-001    point 
    .4900000000E+000    .3100000000E+000    .1000000000E+000    point 
    .4900000000E+000    .3000000000E+000    .1444444444E+000    point 
    .4900000000E+000    .2900000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2800000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2700000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2600000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2500000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2400000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2300000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2200000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2100000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2000000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1900000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1800000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1700000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1600000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1500000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1400000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1300000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1200000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1100000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1000000000E+000    .1111111111E-001    point 
    .4900000000E+000    .9000000000E-001    .1111111111E-001    point 
    .4900000000E+000    .8000000000E-001    .1111111111E-001    point 
    .4900000000E+000    .7000000000E-001    .1111111111E-001    point 
    .4900000000E+000    .6000000000E-001    .1111111111E-001    point 
    .4900000000E+000    .5000000000E-001    .1111111111E-001    point 
    .4900000000E+000    .4000000000E-001    .1111111111E-001    point 
    .4900000000E+000    .3000000000E-001    .1111111111E-001    point 
    .4900000000E+000    .2000000000E-001    .1111111111E-001    point 
    .4900000000E+000    .1000000000E-001    .1111111111E-001    point 
    .4900000000E+000    .0000000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1200000000E+001    .1000000000E+001    point 
    .5000000000E+000    .1190000000E+001    .5333333333E+000    point 
    .5000000000E+000    .1180000000E+001    .1000000000E+001    point 
    .5000000000E+000    .1170000000E+001    .6000000000E+000    point 
    .5000000000E+000    .1160000000E+001    .1000000000E+001    point 
    .5000000000E+000    .1150000000E+001    .3666666667E+000    point 
    .5000000000E+000    .1140000000E+001    .4222222222E+000    point 
    .5000000000E+000    .1130000000E+001    .3666666667E+000    point 
    .5000000000E+000    .1120000000E+001    .6555555556E+000    point 
    .5000000000E+000    .1110000000E+001    .9444444444E+000    point 
    .5000000000E+000    .1100000000E+001    .5555555556E-001    point 
    .5000000000E+000    .1090000000E+001    .1000000000E+001    point 
    .5000000000E+000    .1080000000E+001    .2222222222E+000    point 
    .5000000000E+000    .1070000000E+001    .1000000000E+001    point 
    .5000000000E+000    .1060000000E+001    .8111111111E+000    point 
    .5000000000E+000    .1050000000E+001    .4888888889E+000    point 
    .5000000000E+000    .1040000000E+001    .1000000000E+001    point 
    .5000000000E+000    .1030000000E+001    .7777777778E+000    point 
    .5000000000E+000    .1020000000E+001    .1000000000E+001    point 
    .5000000000E+000    .1010000000E+001    .4222222222E+000    point 
    .5000000000E+000    .1000000000E+001    .1000000000E+001    point 
    .5000000000E+000    .9900000000E+000    .4666666667E+000    point 
    .5000000000E+000    .9800000000E+000    .1111111111E-001    point 
    .5000000000E+000    .9700000000E+000    .7444444444E+000    point 
    .5000000000E+000    .9600000000E+000    .1000000000E+001    point 
    .5000000000E+000    .9500000000E+000    .1111111111E+000    point 
    .5000000000E+000    .9400000000E+000    .3555555556E+000    point 
    .5000000000E+000    .9300000000E+000    .8222222222E+000    point 
    .5000000000E+000    .9200000000E+000    .1000000000E+000    point 
    .5000000000E+000    .9100000000E+000    .1000000000E+001    point 
    .5000000000E+000    .9000000000E+000    .4888888889E+000    point 
    .5000000000E+000    .8900000000E+000    .1000000000E+001    point 
    .5000000000E+000    .8800000000E+000    .1000000000E+001    point 
    .5000000000E+000    .8700000000E+000    .9111111111E+000    point 
    .5000000000E+000    .8600000000E+000    .1777777778E+000    point 
    .5000000000E+000    .8500000000E+000    .1000000000E+001    point 
    .5000000000E+000    .8400000000E+000    .2222222222E-001    point 
    .5000000000E+000    .8300000000E+000    .7444444444E+000    point 
    .5000000000E+000    .8200000000E+000    .1000000000E+001    point 
    .5000000000E+000    .8100000000E+000    .2666666667E+000    point 
    .5000000000E+000    .8000000000E+000    .1111111111E-001    point 
    .5000000000E+000    .7900000000E+000    .1000000000E+001    point 
    .5000000000E+000    .7800000000E+000    .1666666667E+000    point 
    .5000000000E+000    .7700000000E+000    .2000000000E+000    point 
    .5000000000E+000    .7600000000E+000    .1111111111E-001    point 
    .5000000000E+000    .7500000000E+000    .6222222222E+000    point 
    .5000000000E+000    .7400000000E+000    .1777777778E+000    point 
    .5000000000E+000    .7300000000E+000    .1666666667E+000    point 
    .5000000000E+000    .7200000000E+000    .1000000000E+001    point 
    .5000000000E+000    .7100000000E+000    .1222222222E+000    point 
    .5000000000E+000    .7000000000E+000    .1011111111E+001    point 
    .5000000000E+000    .6900000000E+000    .4888888889E+000    point 
    .5000000000E+000    .6800000000E+000    .2111111111E+000    point 
    .5000000000E+000    .6700000000E+000    .6333333333E+000    point 
    .5000000000E+000    .6600000000E+000    .1000000000E+001    point 
    .5000000000E+000    .6500000000E+000    .1000000000E+001    point 
    .5000000000E+000    .6400000000E+000    .8000000000E+000    point 
    .5000000000E+000    .6300000000E+000    .2777777778E+000    point 
    .5000000000E+000    .6200000000E+000    .9444444444E+000    point 
    .5000000000E+000    .6100000000E+000    .2222222222E-001    point 
    .5000000000E+000    .6000000000E+000    .2000000000E+000    point 
    .5000000000E+000    .5900000000E+000    .3888888889E+000    point 
    .5000000000E+000    .5800000000E+000    .1555555556E+000    point 
    .5000000000E+000    .5700000000E+000    .1000000000E+000    point 
    .5000000000E+000    .5600000000E+000    .4222222222E+000    point 
    .5000000000E+000    .5500000000E+000    .3333333333E+000    point 
    .5000000000E+000    .5400000000E+000    .1111111111E-001    point 
    .5000000000E+000    .5300000000E+000    .1000000000E+001    point 
    .5000000000E+000    .5200000000E+000    .1111111111E-001    point 
    .5000000000E+000    .5100000000E+000    .1111111111E-001    point 
    .5000000000E+000    .5000000000E+000    .1111111111E-001    point 
    .5000000000E+000    .4900000000E+000    .1111111111E-001    point 
    .5000000000E+000    .4800000000E+000    .1111111111E-001    point 
    .5000000000E+000    .4700000000E+000    .1000000000E+001    point 
    .5000000000E+000    .4600000000E+000    .7777777778E-001    point 
    .5000000000E+000    .4500000000E+000    .1000000000E+001    point 
    .5000000000E+000    .4400000000E+000    .1666666667E+000    point 
    .5000000000E+000    .4300000000E+000    .1000000000E+001    point 
    .5000000000E+000    .4200000000E+000    .1000000000E+001    point 
    .5000000000E+000    .4100000000E+000    .4777777778E+000    point 
    .5000000000E+000    .4000000000E+000    .9666666667E+000    point 
    .5000000000E+000    .3900000000E+000    .1000000000E+001    point 
    .5000000000E+000    .3800000000E+000    .6666666667E-001    point 
    .5000000000E+000    .3700000000E+000    .1777777778E+000    point 
    .5000000000E+000    .3600000000E+000    .1000000000E+001    point 
    .5000000000E+000    .3500000000E+000    .1000000000E+001    point 
    .5000000000E+000    .3400000000E+000    .1000000000E+001    point 
    .5000000000E+000    .3300000000E+000    .1000000000E+001    point 
    .5000000000E+000    .3200000000E+000    .5555555556E-001    point 
    .5000000000E+000    .3100000000E+000    .1000000000E+001    point 
    .5000000000E+000    .3000000000E+000    .1000000000E+001    point 
    .5000000000E+000    .2900000000E+000    .3777777778E+000    point 
    .5000000000E+000    .2800000000E+000    .1111111111E-001    point 
    .5000000000E+000    .2700000000E+000    .1111111111E-001    point 
    .5000000000E+000    .2600000000E+000    .1111111111E-001    point 
    .5000000000E+000    .2500000000E+000    .1111111111E-001    point 
    .5000000000E+000    .2400000000E+000    .1111111111E-001    point 
    .5000000000E+000    .2300000000E+000    .1111111111E-001    point 
    .5000000000E+000    .2200000000E+000    .1111111111E-001    point 
    .5000000000E+000    .2100000000E+000    .1111111111E-001    point 
    .5000000000E+000    .2000000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1900000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1800000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1700000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1600000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1500000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1400000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1300000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1200000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1100000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1000000000E+000    .1111111111E-001    point 
    .5000000000E+000    .9000000000E-001    .1111111111E-001    point 
    .5000000000E+000    .8000000000E-001    .1111111111E-001    point 
    .5000000000E+000    .7000000000E-001    .1111111111E-001    point 
    .5000000000E+000    .6000000000E-001    .1111111111E-001    point 
    .5000000000E+000    .5000000000E-001    .1111111111E-001    point 
    .5000000000E+000    .4000000000E-001    .1111111111E-001    point 
    .5000000000E+000    .3000000000E-001    .1111111111E-001    point 
    .5000000000E+000    .2000000000E-001    .1111111111E-001    point 
    .5000000000E+000    .1000000000E-001    .1111111111E-001    point 
    .5000000000E+000    .0000000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1200000000E+001    .1000000000E+001    point 
    .5100000000E+000    .1190000000E+001    .1888888889E+000    point 
    .5100000000E+000    .1180000000E+001    .1444444444E+000    point 
    .5100000000E+000    .1170000000E+001    .7777777778E-001    point 
    .5100000000E+000    .1160000000E+001    .2333333333E+000    point 
    .5100000000E+000    .1150000000E+001    .4555555556E+000    point 
    .5100000000E+000    .1140000000E+001    .1000000000E+001    point 
    .5100000000E+000    .1130000000E+001    .3333333333E+000    point 
    .5100000000E+000    .1120000000E+001    .1000000000E+001    point 
    .5100000000E+000    .1110000000E+001    .3333333333E-001    point 
    .5100000000E+000    .1100000000E+001    .1000000000E+001    point 
    .5100000000E+000    .1090000000E+001    .6666666667E-001    point 
    .5100000000E+000    .1080000000E+001    .3888888889E+000    point 
    .5100000000E+000    .1070000000E+001    .4444444444E-001    point 
    .5100000000E+000    .1060000000E+001    .4888888889E+000    point 
    .5100000000E+000    .1050000000E+001    .1000000000E+001    point 
    .5100000000E+000    .1040000000E+001    .1333333333E+000    point 
    .5100000000E+000    .1030000000E+001    .5777777778E+000    point 
    .5100000000E+000    .1020000000E+001    .1000000000E+001    point 
    .5100000000E+000    .1010000000E+001    .3000000000E+000    point 
    .5100000000E+000    .1000000000E+001    .3333333333E-001    point 
    .5100000000E+000    .9900000000E+000    .2222222222E-001    point 
    .5100000000E+000    .9800000000E+000    .2000000000E+000    point 
    .5100000000E+000    .9700000000E+000    .5555555556E-001    point 
    .5100000000E+000    .9600000000E+000    .1000000000E+001    point 
    .5100000000E+000    .9500000000E+000    .1000000000E+001    point 
    .5100000000E+000    .9400000000E+000    .8555555556E+000    point 
    .5100000000E+000    .9300000000E+000    .8000000000E+000    point 
    .5100000000E+000    .9200000000E+000    .3888888889E+000    point 
    .5100000000E+000    .9100000000E+000    .3333333333E+000    point 
    .5100000000E+000    .9000000000E+000    .1000000000E+001    point 
    .5100000000E+000    .8900000000E+000    .1222222222E+000    point 
    .5100000000E+000    .8800000000E+000    .1111111111E+000    point 
    .5100000000E+000    .8700000000E+000    .7222222222E+000    point 
    .5100000000E+000    .8600000000E+000    .1000000000E+001    point 
    .5100000000E+000    .8500000000E+000    .4444444444E-001    point 
    .5100000000E+000    .8400000000E+000    .1000000000E+001    point 
    .5100000000E+000    .8300000000E+000    .5444444444E+000    point 
    .5100000000E+000    .8200000000E+000    .2111111111E+000    point 
    .5100000000E+000    .8100000000E+000    .1444444444E+000    point 
    .5100000000E+000    .8000000000E+000    .2666666667E+000    point 
    .5100000000E+000    .7900000000E+000    .3666666667E+000    point 
    .5100000000E+000    .7800000000E+000    .9777777778E+000    point 
    .5100000000E+000    .7700000000E+000    .1000000000E+001    point 
    .5100000000E+000    .7600000000E+000    .1666666667E+000    point 
    .5100000000E+000    .7500000000E+000    .7222222222E+000    point 
    .5100000000E+000    .7400000000E+000    .8888888889E-001    point 
    .5100000000E+000    .7300000000E+000    .1000000000E+001    point 
    .5100000000E+000    .7200000000E+000    .4555555556E+000    point 
    .5100000000E+000    .7100000000E+000    .1222222222E+000    point 
    .5100000000E+000    .7000000000E+000    .5444444444E+000    point 
    .5100000000E+000    .6900000000E+000    .4444444444E-001    point 
    .5100000000E+000    .6800000000E+000    .5111111111E+000    point 
    .5100000000E+000    .6700000000E+000    .1111111111E-001    point 
    .5100000000E+000    .6600000000E+000    .1000000000E+001    point 
    .5100000000E+000    .6500000000E+000    .1000000000E+001    point 
    .5100000000E+000    .6400000000E+000    .1000000000E+001    point 
    .5100000000E+000    .6300000000E+000    .1000000000E+001    point 
    .5100000000E+000    .6200000000E+000    .1000000000E+001    point 
    .5100000000E+000    .6100000000E+000    .1111111111E+000    point 
    .5100000000E+000    .6000000000E+000    .6555555556E+000    point 
    .5100000000E+000    .5900000000E+000    .1000000000E+001    point 
    .5100000000E+000    .5800000000E+000    .6666666667E+000    point 
    .5100000000E+000    .5700000000E+000    .1666666667E+000    point 
    .5100000000E+000    .5600000000E+000    .1000000000E+001    point 
    .5100000000E+000    .5500000000E+000    .4666666667E+000    point 
    .5100000000E+000    .5400000000E+000    .2111111111E+000    point 
    .5100000000E+000    .5300000000E+000    .1000000000E+000    point 
    .5100000000E+000    .5200000000E+000    .1000000000E+001    point 
    .5100000000E+000    .5100000000E+000    .5222222222E+000    point 
    .5100000000E+000    .5000000000E+000    .1222222222E+000    point 
    .5100000000E+000    .4900000000E+000    .1111111111E-001    point 
    .5100000000E+000    .4800000000E+000    .1111111111E-001    point 
    .5100000000E+000    .4700000000E+000    .4000000000E+000    point 
    .5100000000E+000    .4600000000E+000    .4666666667E+000    point 
    .5100000000E+000    .4500000000E+000    .2666666667E+000    point 
    .5100000000E+000    .4400000000E+000    .7777777778E-001    point 
    .5100000000E+000    .4300000000E+000    .3333333333E+000    point 
    .5100000000E+000    .4200000000E+000    .1000000000E+001    point 
    .5100000000E+000    .4100000000E+000    .2222222222E+000    point 
    .5100000000E+000    .4000000000E+000    .9222222222E+000    point 
    .5100000000E+000    .3900000000E+000    .1000000000E+001    point 
    .5100000000E+000    .3800000000E+000    .1000000000E+001    point 
    .5100000000E+000    .3700000000E+000    .9555555556E+000    point 
    .5100000000E+000    .3600000000E+000    .6777777778E+000    point 
    .5100000000E+000    .3500000000E+000    .8777777778E+000    point 
    .5100000000E+000    .3400000000E+000    .1000000000E+001    point 
    .5100000000E+000    .3300000000E+000    .7333333333E+000    point 
    .5100000000E+000    .3200000000E+000    .1000000000E+001    point 
    .5100000000E+000    .3100000000E+000    .3333333333E+000    point 
    .5100000000E+000    .3000000000E+000    .1777777778E+000    point 
    .5100000000E+000    .2900000000E+000    .1000000000E+000    point 
    .5100000000E+000    .2800000000E+000    .7777777778E-001    point 
    .5100000000E+000    .2700000000E+000    .1111111111E-001    point 
    .5100000000E+000    .2600000000E+000    .1111111111E-001    point 
    .5100000000E+000    .2500000000E+000    .1111111111E-001    point 
    .5100000000E+000    .2400000000E+000    .1111111111E-001    point 
    .5100000000E+000    .2300000000E+000    .1111111111E-001    point 
    .5100000000E+000    .2200000000E+000    .1111111111E-001    point 
    .5100000000E+000    .2100000000E+000    .1111111111E-001    point 
    .5100000000E+000    .2000000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1900000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1800000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1700000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1600000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1500000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1400000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1300000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1200000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1100000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1000000000E+000    .1111111111E-001    point 
    .5100000000E+000    .9000000000E-001    .1111111111E-001    point 
    .5100000000E+000    .8000000000E-001    .1111111111E-001    point 
    .5100000000E+000    .7000000000E-001    .1111111111E-001    point 
    .5100000000E+000    .6000000000E-001    .1111111111E-001    point 
    .5100000000E+000    .5000000000E-001    .1111111111E-001    point 
    .5100000000E+000    .4000000000E-001    .1111111111E-001    point 
    .5100000000E+000    .3000000000E-001    .1111111111E-001    point 
    .5100000000E+000    .2000000000E-001    .1111111111E-001    point 
    .5100000000E+000    .1000000000E-001    .1111111111E-001    point 
    .5100000000E+000    .0000000000E+000    .1111111111E-001    point 
    .5200000000E+000    .1200000000E+001    .6666666667E-001    point 
    .5200000000E+000    .1190000000E+001    .1000000000E+001    point 
    .5200000000E+000    .1180000000E+001    .4111111111E+000    point 
    .5200000000E+000    .1170000000E+001    .1000000000E+001    point 
    .5200000000E+000    .1160000000E+001    .1000000000E+001    point 
    .5200000000E+000    .1150000000E+001    .2777777778E+000    point 
    .5200000000E+000    .1140000000E+001    .1000000000E+001    point 
    .5200000000E+000    .1130000000E+001    .4666666667E+000    point 
    .5200000000E+000    .1120000000E+001    .1000000000E+001    point 
    .5200000000E+000    .1110000000E+001    .1000000000E+001    point 
    .5200000000E+000    .1100000000E+001    .1000000000E+001    point 
    .5200000000E+000    .1090000000E+001    .3000000000E+000    point 
    .5200000000E+000    .1080000000E+001    .1000000000E+001    point 
    .5200000000E+000    .1070000000E+001    .7888888889E+000    point 
    .5200000000E+000    .1060000000E+001    .1000000000E+000    point 
    .5200000000E+000    .1050000000E+001    .1000000000E+001    point 
    .5200000000E+000    .1040000000E+001    .5000000000E+000    point 
    .5200000000E+000    .1030000000E+001    .2222222222E-001    point 
    .5200000000E+000    .1020000000E+001    .5555555556E+000    point 
    .5200000000E+000    .1010000000E+001    .8888888889E+000    point 
    .5200000000E+000    .1000000000E+001    .1000000000E+001    point 
    .5200000000E+000    .9900000000E+000    .1777777778E+000    point 
    .5200000000E+000    .9800000000E+000    .2555555556E+000    point 
    .5200000000E+000    .9700000000E+000    .8888888889E+000    point 
    .5200000000E+000    .9600000000E+000    .4555555556E+000    point 
    .5200000000E+000    .9500000000E+000    .7444444444E+000    point 
    .5200000000E+000    .9400000000E+000    .6666666667E-001    point 
    .5200000000E+000    .9300000000E+000    .4222222222E+000    point 
    .5200000000E+000    .9200000000E+000    .1000000000E+001    point 
    .5200000000E+000    .9100000000E+000    .1000000000E+001    point 
    .5200000000E+000    .9000000000E+000    .1000000000E+001    point 
    .5200000000E+000    .8900000000E+000    .2222222222E+000    point 
    .5200000000E+000    .8800000000E+000    .1000000000E+001    point 
    .5200000000E+000    .8700000000E+000    .1000000000E+001    point 
    .5200000000E+000    .8600000000E+000    .1000000000E+001    point 
    .5200000000E+000    .8500000000E+000    .1000000000E+001    point 
    .5200000000E+000    .8400000000E+000    .4555555556E+000    point 
    .5200000000E+000    .8300000000E+000    .3333333333E-001    point 
    .5200000000E+000    .8200000000E+000    .9555555556E+000    point 
    .5200000000E+000    .8100000000E+000    .6666666667E+000    point 
    .5200000000E+000    .8000000000E+000    .1000000000E+001    point 
    .5200000000E+000    .7900000000E+000    .1333333333E+000    point 
    .5200000000E+000    .7800000000E+000    .2444444444E+000    point 
    .5200000000E+000    .7700000000E+000    .1000000000E+001    point 
    .5200000000E+000    .7600000000E+000    .9222222222E+000    point 
    .5200000000E+000    .7500000000E+000    .1000000000E+001    point 
    .5200000000E+000    .7400000000E+000    .1000000000E+001    point 
    .5200000000E+000    .7300000000E+000    .1000000000E+001    point 
    .5200000000E+000    .7200000000E+000    .8111111111E+000    point 
    .5200000000E+000    .7100000000E+000    .1000000000E+001    point 
    .5200000000E+000    .7000000000E+000    .1000000000E+001    point 
    .5200000000E+000    .6900000000E+000    .2111111111E+000    point 
    .5200000000E+000    .6800000000E+000    .4111111111E+000    point 
    .5200000000E+000    .6700000000E+000    .5000000000E+000    point 
    .5200000000E+000    .6600000000E+000    .3111111111E+000    point 
    .5200000000E+000    .6500000000E+000    .1222222222E+000    point 
    .5200000000E+000    .6400000000E+000    .1000000000E+001    point 
    .5200000000E+000    .6300000000E+000    .4333333333E+000    point 
    .5200000000E+000    .6200000000E+000    .5333333333E+000    point 
    .5200000000E+000    .6100000000E+000    .1777777778E+000    point 
    .5200000000E+000    .6000000000E+000    .1222222222E+000    point 
    .5200000000E+000    .5900000000E+000    .2444444444E+000    point 
    .5200000000E+000    .5800000000E+000    .1259498984E-016    point 
    .5200000000E+000    .5700000000E+000    .1000000000E+001    point 
    .5200000000E+000    .5600000000E+000    .1000000000E+001    point 
    .5200000000E+000    .5500000000E+000    .5222222222E+000    point 
    .5200000000E+000    .5400000000E+000    .2666666667E+000    point 
    .5200000000E+000    .5300000000E+000    .7444444444E+000    point 
    .5200000000E+000    .5200000000E+000    .1259498984E-016    point 
    .5200000000E+000    .5100000000E+000    .1000000000E+001    point 
    .5200000000E+000    .5000000000E+000    .4111111111E+000    point 
    .5200000000E+000    .4900000000E+000    .1111111111E+000    point 
    .5200000000E+000    .4800000000E+000    .1259498984E-016    point 
    .5200000000E+000    .4700000000E+000    .9000000000E+000    point 
    .5200000000E+000    .4600000000E+000    .1000000000E+001    point 
    .5200000000E+000    .4500000000E+000    .1000000000E+001    point 
    .5200000000E+000    .4400000000E+000    .1000000000E+001    point 
    .5200000000E+000    .4300000000E+000    .5444444444E+000    point 
    .5200000000E+000    .4200000000E+000    .1000000000E+001    point 
    .5200000000E+000    .4100000000E+000    .3444444444E+000    point 
    .5200000000E+000    .4000000000E+000    .1222222222E+000    point 
    .5200000000E+000    .3900000000E+000    .6000000000E+000    point 
    .5200000000E+000    .3800000000E+000    .1000000000E+001    point 
    .5200000000E+000    .3700000000E+000    .1000000000E+001    point 
    .5200000000E+000    .3600000000E+000    .6888888889E+000    point 
    .5200000000E+000    .3500000000E+000    .6111111111E+000    point 
    .5200000000E+000    .3400000000E+000    .6000000000E+000    point 
    .5200000000E+000    .3300000000E+000    .9555555556E+000    point 
    .5200000000E+000    .3200000000E+000    .1000000000E+001    point 
    .5200000000E+000    .3100000000E+000    .2000000000E+000    point 
    .5200000000E+000    .3000000000E+000    .8888888889E-001    point 
    .5200000000E+000    .2900000000E+000    .2777777778E+000    point 
    .5200000000E+000    .2800000000E+000    .1000000000E+001    point 
    .5200000000E+000    .2700000000E+000    .1000000000E+001    point 
    .5200000000E+000    .2600000000E+000    .1222222222E+000    point 
    .5200000000E+000    .2500000000E+000    .1259498984E-016    point 
    .5200000000E+000    .2400000000E+000    .1259498984E-016    point 
    .5200000000E+000    .2300000000E+000    .1259498984E-016    point 
    .5200000000E+000    .2200000000E+000    .1259498984E-016    point 
    .5200000000E+000    .2100000000E+000    .1259498984E-016    point 
    .5200000000E+000    .2000000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1900000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1800000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1700000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1600000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1500000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1400000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1300000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1200000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1100000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1000000000E+000    .1259498984E-016    point 
    .5200000000E+000    .9000000000E-001    .1259498984E-016    point 
    .5200000000E+000    .8000000000E-001    .1259498984E-016    point 
    .5200000000E+000    .7000000000E-001    .1259498984E-016    point 
    .5200000000E+000    .6000000000E-001    .1259498984E-016    point 
    .5200000000E+000    .5000000000E-001    .1259498984E-016    point 
    .5200000000E+000    .4000000000E-001    .1259498984E-016    point 
    .5200000000E+000    .3000000000E-001    .1259498984E-016    point 
    .5200000000E+000    .2000000000E-001    .1259498984E-016    point 
    .5200000000E+000    .1000000000E-001    .1259498984E-016    point 
    .5200000000E+000    .0000000000E+000    .1259498984E-016    point 
    .5300000000E+000    .1200000000E+001    .1000000000E+001    point 
    .5300000000E+000    .1190000000E+001    .1000000000E+001    point 
    .5300000000E+000    .1180000000E+001    .7444444444E+000    point 
    .5300000000E+000    .1170000000E+001    .1000000000E+001    point 
    .5300000000E+000    .1160000000E+001    .6111111111E+000    point 
    .5300000000E+000    .1150000000E+001    .5777777778E+000    point 
    .5300000000E+000    .1140000000E+001    .1777777778E+000    point 
    .5300000000E+000    .1130000000E+001    .5444444444E+000    point 
    .5300000000E+000    .1120000000E+001    .1000000000E+001    point 
    .5300000000E+000    .1110000000E+001    .4444444444E-001    point 
    .5300000000E+000    .1100000000E+001    .1000000000E+000    point 
    .5300000000E+000    .1090000000E+001    .1000000000E+001    point 
    .5300000000E+000    .1080000000E+001    .5555555556E-001    point 
    .5300000000E+000    .1070000000E+001    .9888888889E+000    point 
    .5300000000E+000    .1060000000E+001    .4000000000E+000    point 
    .5300000000E+000    .1050000000E+001    .8888888889E+000    point 
    .5300000000E+000    .1040000000E+001    .5111111111E+000    point 
    .5300000000E+000    .1030000000E+001    .1111111111E+000    point 
    .5300000000E+000    .1020000000E+001    .6444444444E+000    point 
    .5300000000E+000    .1010000000E+001    .9888888889E+000    point 
    .5300000000E+000    .1000000000E+001    .1000000000E+001    point 
    .5300000000E+000    .9900000000E+000    .1000000000E+001    point 
    .5300000000E+000    .9800000000E+000    .3111111111E+000    point 
    .5300000000E+000    .9700000000E+000    .7888888889E+000    point 
    .5300000000E+000    .9600000000E+000    .1000000000E+001    point 
    .5300000000E+000    .9500000000E+000    .4555555556E+000    point 
    .5300000000E+000    .9400000000E+000    .8888888889E+000    point 
    .5300000000E+000    .9300000000E+000    .8666666667E+000    point 
    .5300000000E+000    .9200000000E+000    .6888888889E+000    point 
    .5300000000E+000    .9100000000E+000    .1222222222E+000    point 
    .5300000000E+000    .9000000000E+000    .3666666667E+000    point 
    .5300000000E+000    .8900000000E+000    .3555555556E+000    point 
    .5300000000E+000    .8800000000E+000    .4555555556E+000    point 
    .5300000000E+000    .8700000000E+000    .1000000000E+001    point 
    .5300000000E+000    .8600000000E+000    .9222222222E+000    point 
    .5300000000E+000    .8500000000E+000    .5333333333E+000    point 
    .5300000000E+000    .8400000000E+000    .5444444444E+000    point 
    .5300000000E+000    .8300000000E+000    .1000000000E+001    point 
    .5300000000E+000    .8200000000E+000    .1000000000E+001    point 
    .5300000000E+000    .8100000000E+000    .1333333333E+000    point 
    .5300000000E+000    .8000000000E+000    .2222222222E+000    point 
    .5300000000E+000    .7900000000E+000    .1000000000E+001    point 
    .5300000000E+000    .7800000000E+000    .1000000000E+001    point 
    .5300000000E+000    .7700000000E+000    .1333333333E+000    point 
    .5300000000E+000    .7600000000E+000    .5888888889E+000    point 
    .5300000000E+000    .7500000000E+000    .1000000000E+001    point 
    .5300000000E+000    .7400000000E+000    .1333333333E+000    point 
    .5300000000E+000    .7300000000E+000    .7000000000E+000    point 
    .5300000000E+000    .7200000000E+000    .1111111111E-001    point 
    .5300000000E+000    .7100000000E+000    .8888888889E-001    point 
    .5300000000E+000    .7000000000E+000    .1000000000E+001    point 
    .5300000000E+000    .6900000000E+000    .4444444444E+000    point 
    .5300000000E+000    .6800000000E+000    .1000000000E+001    point 
    .5300000000E+000    .6700000000E+000    .9222222222E+000    point 
    .5300000000E+000    .6600000000E+000    .3444444444E+000    point 
    .5300000000E+000    .6500000000E+000    .1000000000E+001    point 
    .5300000000E+000    .6400000000E+000    .1000000000E+001    point 
    .5300000000E+000    .6300000000E+000    .1000000000E+001    point 
    .5300000000E+000    .6200000000E+000    .8222222222E+000    point 
    .5300000000E+000    .6100000000E+000    .3111111111E+000    point 
    .5300000000E+000    .6000000000E+000    .1111111111E-001    point 
    .5300000000E+000    .5900000000E+000    .1000000000E+001    point 
    .5300000000E+000    .5800000000E+000    .1000000000E+001    point 
    .5300000000E+000    .5700000000E+000    .7222222222E+000    point 
    .5300000000E+000    .5600000000E+000    .1333333333E+000    point 
    .5300000000E+000    .5500000000E+000    .4222222222E+000    point 
    .5300000000E+000    .5400000000E+000    .5555555556E-001    point 
    .5300000000E+000    .5300000000E+000    .1000000000E+001    point 
    .5300000000E+000    .5200000000E+000    .9444444444E+000    point 
    .5300000000E+000    .5100000000E+000    .4666666667E+000    point 
    .5300000000E+000    .5000000000E+000    .3111111111E+000    point 
    .5300000000E+000    .4900000000E+000    .1000000000E+001    point 
    .5300000000E+000    .4800000000E+000    .1111111111E-001    point 
    .5300000000E+000    .4700000000E+000    .5111111111E+000    point 
    .5300000000E+000    .4600000000E+000    .1000000000E+001    point 
    .5300000000E+000    .4500000000E+000    .1000000000E+001    point 
    .5300000000E+000    .4400000000E+000    .4444444444E-001    point 
    .5300000000E+000    .4300000000E+000    .8888888889E+000    point 
    .5300000000E+000    .4200000000E+000    .3666666667E+000    point 
    .5300000000E+000    .4100000000E+000    .1000000000E+001    point 
    .5300000000E+000    .4000000000E+000    .1000000000E+001    point 
    .5300000000E+000    .3900000000E+000    .7666666667E+000    point 
    .5300000000E+000    .3800000000E+000    .3555555556E+000    point 
    .5300000000E+000    .3700000000E+000    .1000000000E+001    point 
    .5300000000E+000    .3600000000E+000    .8888888889E+000    point 
    .5300000000E+000    .3500000000E+000    .3000000000E+000    point 
    .5300000000E+000    .3400000000E+000    .4888888889E+000    point 
    .5300000000E+000    .3300000000E+000    .1000000000E+001    point 
    .5300000000E+000    .3200000000E+000    .6666666667E-001    point 
    .5300000000E+000    .3100000000E+000    .1000000000E+001    point 
    .5300000000E+000    .3000000000E+000    .5555555556E+000    point 
    .5300000000E+000    .2900000000E+000    .5555555556E-001    point 
    .5300000000E+000    .2800000000E+000    .3888888889E+000    point 
    .5300000000E+000    .2700000000E+000    .3333333333E+000    point 
    .5300000000E+000    .2600000000E+000    .3333333333E+000    point 
    .5300000000E+000    .2500000000E+000    .1000000000E+001    point 
    .5300000000E+000    .2400000000E+000    .1111111111E-001    point 
    .5300000000E+000    .2300000000E+000    .1111111111E-001    point 
    .5300000000E+000    .2200000000E+000    .1111111111E-001    point 
    .5300000000E+000    .2100000000E+000    .1111111111E-001    point 
    .5300000000E+000    .2000000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1900000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1800000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1700000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1600000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1500000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1400000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1300000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1200000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1100000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1000000000E+000    .1111111111E-001    point 
    .5300000000E+000    .9000000000E-001    .1111111111E-001    point 
    .5300000000E+000    .8000000000E-001    .1111111111E-001    point 
    .5300000000E+000    .7000000000E-001    .1111111111E-001    point 
    .5300000000E+000    .6000000000E-001    .1111111111E-001    point 
    .5300000000E+000    .5000000000E-001    .1111111111E-001    point 
    .5300000000E+000    .4000000000E-001    .1111111111E-001    point 
    .5300000000E+000    .3000000000E-001    .1111111111E-001    point 
    .5300000000E+000    .2000000000E-001    .1111111111E-001    point 
    .5300000000E+000    .1000000000E-001    .1111111111E-001    point 
    .5300000000E+000    .0000000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1200000000E+001    .1000000000E+001    point 
    .5400000000E+000    .1190000000E+001    .1000000000E+001    point 
    .5400000000E+000    .1180000000E+001    .1000000000E+001    point 
    .5400000000E+000    .1170000000E+001    .2888888889E+000    point 
    .5400000000E+000    .1160000000E+001    .1000000000E+001    point 
    .5400000000E+000    .1150000000E+001    .6555555556E+000    point 
    .5400000000E+000    .1140000000E+001    .8222222222E+000    point 
    .5400000000E+000    .1130000000E+001    .1000000000E+001    point 
    .5400000000E+000    .1120000000E+001    .1000000000E+001    point 
    .5400000000E+000    .1110000000E+001    .1000000000E+001    point 
    .5400000000E+000    .1100000000E+001    .3111111111E+000    point 
    .5400000000E+000    .1090000000E+001    .2222222222E+000    point 
    .5400000000E+000    .1080000000E+001    .1000000000E+001    point 
    .5400000000E+000    .1070000000E+001    .4222222222E+000    point 
    .5400000000E+000    .1060000000E+001    .1000000000E+001    point 
    .5400000000E+000    .1050000000E+001    .4000000000E+000    point 
    .5400000000E+000    .1040000000E+001    .3777777778E+000    point 
    .5400000000E+000    .1030000000E+001    .1000000000E+001    point 
    .5400000000E+000    .1020000000E+001    .1000000000E+001    point 
    .5400000000E+000    .1010000000E+001    .1000000000E+001    point 
    .5400000000E+000    .1000000000E+001    .1000000000E+001    point 
    .5400000000E+000    .9900000000E+000    .1000000000E+001    point 
    .5400000000E+000    .9800000000E+000    .4444444444E-001    point 
    .5400000000E+000    .9700000000E+000    .2555555556E+000    point 
    .5400000000E+000    .9600000000E+000    .1000000000E+001    point 
    .5400000000E+000    .9500000000E+000    .3333333333E-001    point 
    .5400000000E+000    .9400000000E+000    .1222222222E+000    point 
    .5400000000E+000    .9300000000E+000    .1000000000E+001    point 
    .5400000000E+000    .9200000000E+000    .1000000000E+001    point 
    .5400000000E+000    .9100000000E+000    .1000000000E+001    point 
    .5400000000E+000    .9000000000E+000    .2000000000E+000    point 
    .5400000000E+000    .8900000000E+000    .5333333333E+000    point 
    .5400000000E+000    .8800000000E+000    .1000000000E+001    point 
    .5400000000E+000    .8700000000E+000    .6777777778E+000    point 
    .5400000000E+000    .8600000000E+000    .6777777778E+000    point 
    .5400000000E+000    .8500000000E+000    .3222222222E+000    point 
    .5400000000E+000    .8400000000E+000    .1000000000E+001    point 
    .5400000000E+000    .8300000000E+000    .5666666667E+000    point 
    .5400000000E+000    .8200000000E+000    .2222222222E-001    point 
    .5400000000E+000    .8100000000E+000    .1333333333E+000    point 
    .5400000000E+000    .8000000000E+000    .1000000000E+001    point 
    .5400000000E+000    .7900000000E+000    .1000000000E+001    point 
    .5400000000E+000    .7800000000E+000    .1222222222E+000    point 
    .5400000000E+000    .7700000000E+000    .7333333333E+000    point 
    .5400000000E+000    .7600000000E+000    .1222222222E+000    point 
    .5400000000E+000    .7500000000E+000    .8666666667E+000    point 
    .5400000000E+000    .7400000000E+000    .1555555556E+000    point 
    .5400000000E+000    .7300000000E+000    .5777777778E+000    point 
    .5400000000E+000    .7200000000E+000    .1111111111E-001    point 
    .5400000000E+000    .7100000000E+000    .4222222222E+000    point 
    .5400000000E+000    .7000000000E+000    .1888888889E+000    point 
    .5400000000E+000    .6900000000E+000    .7000000000E+000    point 
    .5400000000E+000    .6800000000E+000    .5333333333E+000    point 
    .5400000000E+000    .6700000000E+000    .1111111111E+000    point 
    .5400000000E+000    .6600000000E+000    .3333333333E+000    point 
    .5400000000E+000    .6500000000E+000    .1000000000E+001    point 
    .5400000000E+000    .6400000000E+000    .1000000000E+001    point 
    .5400000000E+000    .6300000000E+000    .6888888889E+000    point 
    .5400000000E+000    .6200000000E+000    .6666666667E-001    point 
    .5400000000E+000    .6100000000E+000    .1000000000E+001    point 
    .5400000000E+000    .6000000000E+000    .6555555556E+000    point 
    .5400000000E+000    .5900000000E+000    .6666666667E+000    point 
    .5400000000E+000    .5800000000E+000    .1000000000E+001    point 
    .5400000000E+000    .5700000000E+000    .4555555556E+000    point 
    .5400000000E+000    .5600000000E+000    .1000000000E+001    point 
    .5400000000E+000    .5500000000E+000    .1000000000E+001    point 
    .5400000000E+000    .5400000000E+000    .5777777778E+000    point 
    .5400000000E+000    .5300000000E+000    .1000000000E+001    point 
    .5400000000E+000    .5200000000E+000    .3444444444E+000    point 
    .5400000000E+000    .5100000000E+000    .4333333333E+000    point 
    .5400000000E+000    .5000000000E+000    .9888888889E+000    point 
    .5400000000E+000    .4900000000E+000    .7111111111E+000    point 
    .5400000000E+000    .4800000000E+000    .5777777778E+000    point 
    .5400000000E+000    .4700000000E+000    .6666666667E+000    point 
    .5400000000E+000    .4600000000E+000    .6666666667E-001    point 
    .5400000000E+000    .4500000000E+000    .1222222222E+000    point 
    .5400000000E+000    .4400000000E+000    .1000000000E+001    point 
    .5400000000E+000    .4300000000E+000    .1000000000E+001    point 
    .5400000000E+000    .4200000000E+000    .1000000000E+001    point 
    .5400000000E+000    .4100000000E+000    .1000000000E+001    point 
    .5400000000E+000    .4000000000E+000    .1000000000E+001    point 
    .5400000000E+000    .3900000000E+000    .8111111111E+000    point 
    .5400000000E+000    .3800000000E+000    .9222222222E+000    point 
    .5400000000E+000    .3700000000E+000    .4444444444E-001    point 
    .5400000000E+000    .3600000000E+000    .1000000000E+001    point 
    .5400000000E+000    .3500000000E+000    .1000000000E+001    point 
    .5400000000E+000    .3400000000E+000    .1000000000E+001    point 
    .5400000000E+000    .3300000000E+000    .2000000000E+000    point 
    .5400000000E+000    .3200000000E+000    .5777777778E+000    point 
    .5400000000E+000    .3100000000E+000    .5555555556E-001    point 
    .5400000000E+000    .3000000000E+000    .4111111111E+000    point 
    .5400000000E+000    .2900000000E+000    .1000000000E+001    point 
    .5400000000E+000    .2800000000E+000    .1111111111E+000    point 
    .5400000000E+000    .2700000000E+000    .1000000000E+001    point 
    .5400000000E+000    .2600000000E+000    .1000000000E+001    point 
    .5400000000E+000    .2500000000E+000    .6666666667E+000    point 
    .5400000000E+000    .2400000000E+000    .1000000000E+001    point 
    .5400000000E+000    .2300000000E+000    .1111111111E-001    point 
    .5400000000E+000    .2200000000E+000    .1111111111E-001    point 
    .5400000000E+000    .2100000000E+000    .1111111111E-001    point 
    .5400000000E+000    .2000000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1900000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1800000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1700000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1600000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1500000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1400000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1300000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1200000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1100000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1000000000E+000    .1111111111E-001    point 
    .5400000000E+000    .9000000000E-001    .1111111111E-001    point 
    .5400000000E+000    .8000000000E-001    .1111111111E-001    point 
    .5400000000E+000    .7000000000E-001    .1111111111E-001    point 
    .5400000000E+000    .6000000000E-001    .1111111111E-001    point 
    .5400000000E+000    .5000000000E-001    .1111111111E-001    point 
    .5400000000E+000    .4000000000E-001    .1111111111E-001    point 
    .5400000000E+000    .3000000000E-001    .1111111111E-001    point 
    .5400000000E+000    .2000000000E-001    .1111111111E-001    point 
    .5400000000E+000    .1000000000E-001    .1111111111E-001    point 
    .5400000000E+000    .0000000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1200000000E+001    .2333333333E+000    point 
    .5500000000E+000    .1190000000E+001    .1000000000E+001    point 
    .5500000000E+000    .1180000000E+001    .6555555556E+000    point 
    .5500000000E+000    .1170000000E+001    .1000000000E+001    point 
    .5500000000E+000    .1160000000E+001    .1000000000E+001    point 
    .5500000000E+000    .1150000000E+001    .7555555556E+000    point 
    .5500000000E+000    .1140000000E+001    .1000000000E+001    point 
    .5500000000E+000    .1130000000E+001    .1000000000E+001    point 
    .5500000000E+000    .1120000000E+001    .3888888889E+000    point 
    .5500000000E+000    .1110000000E+001    .7888888889E+000    point 
    .5500000000E+000    .1100000000E+001    .1000000000E+001    point 
    .5500000000E+000    .1090000000E+001    .1000000000E+001    point 
    .5500000000E+000    .1080000000E+001    .2444444444E+000    point 
    .5500000000E+000    .1070000000E+001    .1000000000E+001    point 
    .5500000000E+000    .1060000000E+001    .1000000000E+001    point 
    .5500000000E+000    .1050000000E+001    .1000000000E+001    point 
    .5500000000E+000    .1040000000E+001    .5222222222E+000    point 
    .5500000000E+000    .1030000000E+001    .1000000000E+001    point 
    .5500000000E+000    .1020000000E+001    .1000000000E+001    point 
    .5500000000E+000    .1010000000E+001    .8777777778E+000    point 
    .5500000000E+000    .1000000000E+001    .3666666667E+000    point 
    .5500000000E+000    .9900000000E+000    .4888888889E+000    point 
    .5500000000E+000    .9800000000E+000    .1444444444E+000    point 
    .5500000000E+000    .9700000000E+000    .3777777778E+000    point 
    .5500000000E+000    .9600000000E+000    .4666666667E+000    point 
    .5500000000E+000    .9500000000E+000    .3333333333E-001    point 
    .5500000000E+000    .9400000000E+000    .1000000000E+001    point 
    .5500000000E+000    .9300000000E+000    .1777777778E+000    point 
    .5500000000E+000    .9200000000E+000    .1000000000E+001    point 
    .5500000000E+000    .9100000000E+000    .1000000000E+001    point 
    .5500000000E+000    .9000000000E+000    .8222222222E+000    point 
    .5500000000E+000    .8900000000E+000    .9444444444E+000    point 
    .5500000000E+000    .8800000000E+000    .1000000000E+001    point 
    .5500000000E+000    .8700000000E+000    .2222222222E-001    point 
    .5500000000E+000    .8600000000E+000    .8111111111E+000    point 
    .5500000000E+000    .8500000000E+000    .2888888889E+000    point 
    .5500000000E+000    .8400000000E+000    .7222222222E+000    point 
    .5500000000E+000    .8300000000E+000    .3777777778E+000    point 
    .5500000000E+000    .8200000000E+000    .2666666667E+000    point 
    .5500000000E+000    .8100000000E+000    .4000000000E+000    point 
    .5500000000E+000    .8000000000E+000    .1111111111E-001    point 
    .5500000000E+000    .7900000000E+000    .1000000000E+001    point 
    .5500000000E+000    .7800000000E+000    .1000000000E+001    point 
    .5500000000E+000    .7700000000E+000    .6666666667E-001    point 
    .5500000000E+000    .7600000000E+000    .1000000000E+001    point 
    .5500000000E+000    .7500000000E+000    .1000000000E+001    point 
    .5500000000E+000    .7400000000E+000    .1000000000E+001    point 
    .5500000000E+000    .7300000000E+000    .2000000000E+000    point 
    .5500000000E+000    .7200000000E+000    .1000000000E+001    point 
    .5500000000E+000    .7100000000E+000    .1000000000E+001    point 
    .5500000000E+000    .7000000000E+000    .4888888889E+000    point 
    .5500000000E+000    .6900000000E+000    .1000000000E+001    point 
    .5500000000E+000    .6800000000E+000    .1000000000E+001    point 
    .5500000000E+000    .6700000000E+000    .2222222222E+000    point 
    .5500000000E+000    .6600000000E+000    .3777777778E+000    point 
    .5500000000E+000    .6500000000E+000    .4444444444E+000    point 
    .5500000000E+000    .6400000000E+000    .6666666667E+000    point 
    .5500000000E+000    .6300000000E+000    .3888888889E+000    point 
    .5500000000E+000    .6200000000E+000    .1888888889E+000    point 
    .5500000000E+000    .6100000000E+000    .6666666667E-001    point 
    .5500000000E+000    .6000000000E+000    .1000000000E+001    point 
    .5500000000E+000    .5900000000E+000    .1000000000E+001    point 
    .5500000000E+000    .5800000000E+000    .1000000000E+001    point 
    .5500000000E+000    .5700000000E+000    .1000000000E+001    point 
    .5500000000E+000    .5600000000E+000    .3333333333E-001    point 
    .5500000000E+000    .5500000000E+000    .9444444444E+000    point 
    .5500000000E+000    .5400000000E+000    .2222222222E-001    point 
    .5500000000E+000    .5300000000E+000    .1000000000E+001    point 
    .5500000000E+000    .5200000000E+000    .4000000000E+000    point 
    .5500000000E+000    .5100000000E+000    .9555555556E+000    point 
    .5500000000E+000    .5000000000E+000    .1000000000E+001    point 
    .5500000000E+000    .4900000000E+000    .9000000000E+000    point 
    .5500000000E+000    .4800000000E+000    .9444444444E+000    point 
    .5500000000E+000    .4700000000E+000    .1000000000E+001    point 
    .5500000000E+000    .4600000000E+000    .5000000000E+000    point 
    .5500000000E+000    .4500000000E+000    .1000000000E+001    point 
    .5500000000E+000    .4400000000E+000    .7888888889E+000    point 
    .5500000000E+000    .4300000000E+000    .1000000000E+001    point 
    .5500000000E+000    .4200000000E+000    .3555555556E+000    point 
    .5500000000E+000    .4100000000E+000    .1000000000E+001    point 
    .5500000000E+000    .4000000000E+000    .4555555556E+000    point 
    .5500000000E+000    .3900000000E+000    .1000000000E+001    point 
    .5500000000E+000    .3800000000E+000    .1000000000E+001    point 
    .5500000000E+000    .3700000000E+000    .1000000000E+001    point 
    .5500000000E+000    .3600000000E+000    .1000000000E+001    point 
    .5500000000E+000    .3500000000E+000    .1000000000E+001    point 
    .5500000000E+000    .3400000000E+000    .5666666667E+000    point 
    .5500000000E+000    .3300000000E+000    .1000000000E+001    point 
    .5500000000E+000    .3200000000E+000    .6111111111E+000    point 
    .5500000000E+000    .3100000000E+000    .6111111111E+000    point 
    .5500000000E+000    .3000000000E+000    .6666666667E-001    point 
    .5500000000E+000    .2900000000E+000    .1000000000E+001    point 
    .5500000000E+000    .2800000000E+000    .7111111111E+000    point 
    .5500000000E+000    .2700000000E+000    .9555555556E+000    point 
    .5500000000E+000    .2600000000E+000    .7222222222E+000    point 
    .5500000000E+000    .2500000000E+000    .1000000000E+001    point 
    .5500000000E+000    .2400000000E+000    .5333333333E+000    point 
    .5500000000E+000    .2300000000E+000    .8777777778E+000    point 
    .5500000000E+000    .2200000000E+000    .1111111111E-001    point 
    .5500000000E+000    .2100000000E+000    .1111111111E-001    point 
    .5500000000E+000    .2000000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1900000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1800000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1700000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1600000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1500000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1400000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1300000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1200000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1100000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1000000000E+000    .1111111111E-001    point 
    .5500000000E+000    .9000000000E-001    .1111111111E-001    point 
    .5500000000E+000    .8000000000E-001    .1111111111E-001    point 
    .5500000000E+000    .7000000000E-001    .1111111111E-001    point 
    .5500000000E+000    .6000000000E-001    .1111111111E-001    point 
    .5500000000E+000    .5000000000E-001    .1111111111E-001    point 
    .5500000000E+000    .4000000000E-001    .1111111111E-001    point 
    .5500000000E+000    .3000000000E-001    .1111111111E-001    point 
    .5500000000E+000    .2000000000E-001    .1111111111E-001    point 
    .5500000000E+000    .1000000000E-001    .1111111111E-001    point 
    .5500000000E+000    .0000000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1200000000E+001    .5555555556E+000    point 
    .5600000000E+000    .1190000000E+001    .2666666667E+000    point 
    .5600000000E+000    .1180000000E+001    .2444444444E+000    point 
    .5600000000E+000    .1170000000E+001    .1000000000E+001    point 
    .5600000000E+000    .1160000000E+001    .6888888889E+000    point 
    .5600000000E+000    .1150000000E+001    .9333333333E+000    point 
    .5600000000E+000    .1140000000E+001    .1777777778E+000    point 
    .5600000000E+000    .1130000000E+001    .1000000000E+001    point 
    .5600000000E+000    .1120000000E+001    .2000000000E+000    point 
    .5600000000E+000    .1110000000E+001    .1000000000E+001    point 
    .5600000000E+000    .1100000000E+001    .1111111111E+000    point 
    .5600000000E+000    .1090000000E+001    .6888888889E+000    point 
    .5600000000E+000    .1080000000E+001    .1000000000E+001    point 
    .5600000000E+000    .1070000000E+001    .2000000000E+000    point 
    .5600000000E+000    .1060000000E+001    .1000000000E+001    point 
    .5600000000E+000    .1050000000E+001    .3444444444E+000    point 
    .5600000000E+000    .1040000000E+001    .1000000000E+001    point 
    .5600000000E+000    .1030000000E+001    .3333333333E-001    point 
    .5600000000E+000    .1020000000E+001    .2000000000E+000    point 
    .5600000000E+000    .1010000000E+001    .5666666667E+000    point 
    .5600000000E+000    .1000000000E+001    .1000000000E+001    point 
    .5600000000E+000    .9900000000E+000    .1000000000E+001    point 
    .5600000000E+000    .9800000000E+000    .5333333333E+000    point 
    .5600000000E+000    .9700000000E+000    .1000000000E+001    point 
    .5600000000E+000    .9600000000E+000    .4444444444E+000    point 
    .5600000000E+000    .9500000000E+000    .3000000000E+000    point 
    .5600000000E+000    .9400000000E+000    .7777777778E+000    point 
    .5600000000E+000    .9300000000E+000    .9666666667E+000    point 
    .5600000000E+000    .9200000000E+000    .1000000000E+001    point 
    .5600000000E+000    .9100000000E+000    .1777777778E+000    point 
    .5600000000E+000    .9000000000E+000    .1000000000E+001    point 
    .5600000000E+000    .8900000000E+000    .1000000000E+001    point 
    .5600000000E+000    .8800000000E+000    .7777777778E-001    point 
    .5600000000E+000    .8700000000E+000    .1000000000E+001    point 
    .5600000000E+000    .8600000000E+000    .6666666667E+000    point 
    .5600000000E+000    .8500000000E+000    .1000000000E+001    point 
    .5600000000E+000    .8400000000E+000    .1000000000E+001    point 
    .5600000000E+000    .8300000000E+000    .1444444444E+000    point 
    .5600000000E+000    .8200000000E+000    .1000000000E+001    point 
    .5600000000E+000    .8100000000E+000    .2777777778E+000    point 
    .5600000000E+000    .8000000000E+000    .2222222222E-001    point 
    .5600000000E+000    .7900000000E+000    .3222222222E+000    point 
    .5600000000E+000    .7800000000E+000    .2888888889E+000    point 
    .5600000000E+000    .7700000000E+000    .1111111111E-001    point 
    .5600000000E+000    .7600000000E+000    .1000000000E+000    point 
    .5600000000E+000    .7500000000E+000    .1000000000E+001    point 
    .5600000000E+000    .7400000000E+000    .4444444444E+000    point 
    .5600000000E+000    .7300000000E+000    .1000000000E+001    point 
    .5600000000E+000    .7200000000E+000    .5222222222E+000    point 
    .5600000000E+000    .7100000000E+000    .1333333333E+000    point 
    .5600000000E+000    .7000000000E+000    .5666666667E+000    point 
    .5600000000E+000    .6900000000E+000    .1000000000E+001    point 
    .5600000000E+000    .6800000000E+000    .1000000000E+001    point 
    .5600000000E+000    .6700000000E+000    .4444444444E-001    point 
    .5600000000E+000    .6600000000E+000    .1000000000E+001    point 
    .5600000000E+000    .6500000000E+000    .7888888889E+000    point 
    .5600000000E+000    .6400000000E+000    .3444444444E+000    point 
    .5600000000E+000    .6300000000E+000    .5555555556E-001    point 
    .5600000000E+000    .6200000000E+000    .7000000000E+000    point 
    .5600000000E+000    .6100000000E+000    .1000000000E+001    point 
    .5600000000E+000    .6000000000E+000    .4000000000E+000    point 
    .5600000000E+000    .5900000000E+000    .2777777778E+000    point 
    .5600000000E+000    .5800000000E+000    .2444444444E+000    point 
    .5600000000E+000    .5700000000E+000    .1000000000E+001    point 
    .5600000000E+000    .5600000000E+000    .5333333333E+000    point 
    .5600000000E+000    .5500000000E+000    .1000000000E+001    point 
    .5600000000E+000    .5400000000E+000    .1000000000E+001    point 
    .5600000000E+000    .5300000000E+000    .1000000000E+001    point 
    .5600000000E+000    .5200000000E+000    .3333333333E-001    point 
    .5600000000E+000    .5100000000E+000    .1000000000E+001    point 
    .5600000000E+000    .5000000000E+000    .2666666667E+000    point 
    .5600000000E+000    .4900000000E+000    .1000000000E+001    point 
    .5600000000E+000    .4800000000E+000    .1000000000E+001    point 
    .5600000000E+000    .4700000000E+000    .2111111111E+000    point 
    .5600000000E+000    .4600000000E+000    .2000000000E+000    point 
    .5600000000E+000    .4500000000E+000    .9000000000E+000    point 
    .5600000000E+000    .4400000000E+000    .1000000000E+001    point 
    .5600000000E+000    .4300000000E+000    .1000000000E+001    point 
    .5600000000E+000    .4200000000E+000    .1000000000E+001    point 
    .5600000000E+000    .4100000000E+000    .6666666667E-001    point 
    .5600000000E+000    .4000000000E+000    .1000000000E+001    point 
    .5600000000E+000    .3900000000E+000    .1000000000E+000    point 
    .5600000000E+000    .3800000000E+000    .5222222222E+000    point 
    .5600000000E+000    .3700000000E+000    .1000000000E+001    point 
    .5600000000E+000    .3600000000E+000    .9333333333E+000    point 
    .5600000000E+000    .3500000000E+000    .1000000000E+001    point 
    .5600000000E+000    .3400000000E+000    .3777777778E+000    point 
    .5600000000E+000    .3300000000E+000    .6888888889E+000    point 
    .5600000000E+000    .3200000000E+000    .1000000000E+001    point 
    .5600000000E+000    .3100000000E+000    .6555555556E+000    point 
    .5600000000E+000    .3000000000E+000    .1000000000E+001    point 
    .5600000000E+000    .2900000000E+000    .7777777778E+000    point 
    .5600000000E+000    .2800000000E+000    .4888888889E+000    point 
    .5600000000E+000    .2700000000E+000    .5777777778E+000    point 
    .5600000000E+000    .2600000000E+000    .4444444444E-001    point 
    .5600000000E+000    .2500000000E+000    .1000000000E+001    point 
    .5600000000E+000    .2400000000E+000    .1000000000E+001    point 
    .5600000000E+000    .2300000000E+000    .2444444444E+000    point 
    .5600000000E+000    .2200000000E+000    .1000000000E+001    point 
    .5600000000E+000    .2100000000E+000    .1111111111E-001    point 
    .5600000000E+000    .2000000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1900000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1800000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1700000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1600000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1500000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1400000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1300000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1200000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1100000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1000000000E+000    .1111111111E-001    point 
    .5600000000E+000    .9000000000E-001    .1111111111E-001    point 
    .5600000000E+000    .8000000000E-001    .1111111111E-001    point 
    .5600000000E+000    .7000000000E-001    .1111111111E-001    point 
    .5600000000E+000    .6000000000E-001    .1111111111E-001    point 
    .5600000000E+000    .5000000000E-001    .1111111111E-001    point 
    .5600000000E+000    .4000000000E-001    .1111111111E-001    point 
    .5600000000E+000    .3000000000E-001    .1111111111E-001    point 
    .5600000000E+000    .2000000000E-001    .1111111111E-001    point 
    .5600000000E+000    .1000000000E-001    .1111111111E-001    point 
    .5600000000E+000    .0000000000E+000    .1111111111E-001    point 
    .5700000000E+000    .1200000000E+001    .1000000000E+001    point 
    .5700000000E+000    .1190000000E+001    .1222222222E+000    point 
    .5700000000E+000    .1180000000E+001    .1111111111E+000    point 
    .5700000000E+000    .1170000000E+001    .2222222222E-001    point 
    .5700000000E+000    .1160000000E+001    .7777777778E+000    point 
    .5700000000E+000    .1150000000E+001    .1000000000E+001    point 
    .5700000000E+000    .1140000000E+001    .1011111111E+001    point 
    .5700000000E+000    .1130000000E+001    .1555555556E+000    point 
    .5700000000E+000    .1120000000E+001    .2222222222E+000    point 
    .5700000000E+000    .1110000000E+001    .1000000000E+001    point 
    .5700000000E+000    .1100000000E+001    .8000000000E+000    point 
    .5700000000E+000    .1090000000E+001    .5111111111E+000    point 
    .5700000000E+000    .1080000000E+001    .2222222222E+000    point 
    .5700000000E+000    .1070000000E+001    .2222222222E-001    point 
    .5700000000E+000    .1060000000E+001    .1000000000E+001    point 
    .5700000000E+000    .1050000000E+001    .9555555556E+000    point 
    .5700000000E+000    .1040000000E+001    .1777777778E+000    point 
    .5700000000E+000    .1030000000E+001    .4222222222E+000    point 
    .5700000000E+000    .1020000000E+001    .2222222222E-001    point 
    .5700000000E+000    .1010000000E+001    .3444444444E+000    point 
    .5700000000E+000    .1000000000E+001    .5666666667E+000    point 
    .5700000000E+000    .9900000000E+000    .2333333333E+000    point 
    .5700000000E+000    .9800000000E+000    .1000000000E+001    point 
    .5700000000E+000    .9700000000E+000    .9888888889E+000    point 
    .5700000000E+000    .9600000000E+000    .1000000000E+001    point 
    .5700000000E+000    .9500000000E+000    .8888888889E-001    point 
    .5700000000E+000    .9400000000E+000    .1888888889E+000    point 
    .5700000000E+000    .9300000000E+000    .1000000000E+001    point 
    .5700000000E+000    .9200000000E+000    .9555555556E+000    point 
    .5700000000E+000    .9100000000E+000    .7333333333E+000    point 
    .5700000000E+000    .9000000000E+000    .1000000000E+001    point 
    .5700000000E+000    .8900000000E+000    .1000000000E+001    point 
    .5700000000E+000    .8800000000E+000    .1000000000E+001    point 
    .5700000000E+000    .8700000000E+000    .1000000000E+001    point 
    .5700000000E+000    .8600000000E+000    .5666666667E+000    point 
    .5700000000E+000    .8500000000E+000    .6666666667E+000    point 
    .5700000000E+000    .8400000000E+000    .1000000000E+001    point 
    .5700000000E+000    .8300000000E+000    .1000000000E+001    point 
    .5700000000E+000    .8200000000E+000    .6666666667E-001    point 
    .5700000000E+000    .8100000000E+000    .1000000000E+001    point 
    .5700000000E+000    .8000000000E+000    .2666666667E+000    point 
    .5700000000E+000    .7900000000E+000    .3333333333E+000    point 
    .5700000000E+000    .7800000000E+000    .3555555556E+000    point 
    .5700000000E+000    .7700000000E+000    .2444444444E+000    point 
    .5700000000E+000    .7600000000E+000    .1000000000E+001    point 
    .5700000000E+000    .7500000000E+000    .2777777778E+000    point 
    .5700000000E+000    .7400000000E+000    .7777777778E+000    point 
    .5700000000E+000    .7300000000E+000    .1000000000E+001    point 
    .5700000000E+000    .7200000000E+000    .1000000000E+001    point 
    .5700000000E+000    .7100000000E+000    .6666666667E-001    point 
    .5700000000E+000    .7000000000E+000    .1000000000E+001    point 
    .5700000000E+000    .6900000000E+000    .1000000000E+001    point 
    .5700000000E+000    .6800000000E+000    .1000000000E+001    point 
    .5700000000E+000    .6700000000E+000    .1444444444E+000    point 
    .5700000000E+000    .6600000000E+000    .1000000000E+001    point 
    .5700000000E+000    .6500000000E+000    .5000000000E+000    point 
    .5700000000E+000    .6400000000E+000    .1222222222E+000    point 
    .5700000000E+000    .6300000000E+000    .1000000000E+001    point 
    .5700000000E+000    .6200000000E+000    .1000000000E+001    point 
    .5700000000E+000    .6100000000E+000    .1000000000E+000    point 
    .5700000000E+000    .6000000000E+000    .5444444444E+000    point 
    .5700000000E+000    .5900000000E+000    .1000000000E+001    point 
    .5700000000E+000    .5800000000E+000    .1000000000E+001    point 
    .5700000000E+000    .5700000000E+000    .4000000000E+000    point 
    .5700000000E+000    .5600000000E+000    .1000000000E+001    point 
    .5700000000E+000    .5500000000E+000    .5777777778E+000    point 
    .5700000000E+000    .5400000000E+000    .5111111111E+000    point 
    .5700000000E+000    .5300000000E+000    .3888888889E+000    point 
    .5700000000E+000    .5200000000E+000    .1000000000E+001    point 
    .5700000000E+000    .5100000000E+000    .1000000000E+001    point 
    .5700000000E+000    .5000000000E+000    .1000000000E+001    point 
    .5700000000E+000    .4900000000E+000    .9000000000E+000    point 
    .5700000000E+000    .4800000000E+000    .1000000000E+001    point 
    .5700000000E+000    .4700000000E+000    .3111111111E+000    point 
    .5700000000E+000    .4600000000E+000    .1000000000E+001    point 
    .5700000000E+000    .4500000000E+000    .3111111111E+000    point 
    .5700000000E+000    .4400000000E+000    .1000000000E+001    point 
    .5700000000E+000    .4300000000E+000    .1000000000E+001    point 
    .5700000000E+000    .4200000000E+000    .1000000000E+001    point 
    .5700000000E+000    .4100000000E+000    .6111111111E+000    point 
    .5700000000E+000    .4000000000E+000    .1000000000E+001    point 
    .5700000000E+000    .3900000000E+000    .1000000000E+001    point 
    .5700000000E+000    .3800000000E+000    .1000000000E+001    point 
    .5700000000E+000    .3700000000E+000    .6222222222E+000    point 
    .5700000000E+000    .3600000000E+000    .1000000000E+001    point 
    .5700000000E+000    .3500000000E+000    .1000000000E+001    point 
    .5700000000E+000    .3400000000E+000    .1000000000E+001    point 
    .5700000000E+000    .3300000000E+000    .8111111111E+000    point 
    .5700000000E+000    .3200000000E+000    .1000000000E+001    point 
    .5700000000E+000    .3100000000E+000    .1000000000E+001    point 
    .5700000000E+000    .3000000000E+000    .1000000000E+001    point 
    .5700000000E+000    .2900000000E+000    .5777777778E+000    point 
    .5700000000E+000    .2800000000E+000    .1222222222E+000    point 
    .5700000000E+000    .2700000000E+000    .1000000000E+001    point 
    .5700000000E+000    .2600000000E+000    .1000000000E+001    point 
    .5700000000E+000    .2500000000E+000    .1000000000E+001    point 
    .5700000000E+000    .2400000000E+000    .1000000000E+001    point 
    .5700000000E+000    .2300000000E+000    .1000000000E+001    point 
    .5700000000E+000    .2200000000E+000    .1000000000E+001    point 
    .5700000000E+000    .2100000000E+000    .6666666667E-001    point 
    .5700000000E+000    .2000000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1900000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1800000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1700000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1600000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1500000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1400000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1300000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1200000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1100000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1000000000E+000    .1888981990E-016    point 
    .5700000000E+000    .9000000000E-001    .1888981990E-016    point 
    .5700000000E+000    .8000000000E-001    .1888981990E-016    point 
    .5700000000E+000    .7000000000E-001    .1888981990E-016    point 
    .5700000000E+000    .6000000000E-001    .1888981990E-016    point 
    .5700000000E+000    .5000000000E-001    .1888981990E-016    point 
    .5700000000E+000    .4000000000E-001    .1888981990E-016    point 
    .5700000000E+000    .3000000000E-001    .1888981990E-016    point 
    .5700000000E+000    .2000000000E-001    .1888981990E-016    point 
    .5700000000E+000    .1000000000E-001    .1888981990E-016    point 
    .5700000000E+000    .0000000000E+000    .1888981990E-016    point 
    .5800000000E+000    .1200000000E+001    .1000000000E+001    point 
    .5800000000E+000    .1190000000E+001    .8333333333E+000    point 
    .5800000000E+000    .1180000000E+001    .1000000000E+001    point 
    .5800000000E+000    .1170000000E+001    .1777777778E+000    point 
    .5800000000E+000    .1160000000E+001    .1000000000E+001    point 
    .5800000000E+000    .1150000000E+001    .3333333333E-001    point 
    .5800000000E+000    .1140000000E+001    .1000000000E+001    point 
    .5800000000E+000    .1130000000E+001    .1000000000E+001    point 
    .5800000000E+000    .1120000000E+001    .5666666667E+000    point 
    .5800000000E+000    .1110000000E+001    .5777777778E+000    point 
    .5800000000E+000    .1100000000E+001    .1000000000E+001    point 
    .5800000000E+000    .1090000000E+001    .1000000000E+001    point 
    .5800000000E+000    .1080000000E+001    .2111111111E+000    point 
    .5800000000E+000    .1070000000E+001    .5666666667E+000    point 
    .5800000000E+000    .1060000000E+001    .5222222222E+000    point 
    .5800000000E+000    .1050000000E+001    .8666666667E+000    point 
    .5800000000E+000    .1040000000E+001    .1555555556E+000    point 
    .5800000000E+000    .1030000000E+001    .4111111111E+000    point 
    .5800000000E+000    .1020000000E+001    .5666666667E+000    point 
    .5800000000E+000    .1010000000E+001    .1000000000E+001    point 
    .5800000000E+000    .1000000000E+001    .1000000000E+001    point 
    .5800000000E+000    .9900000000E+000    .1000000000E+001    point 
    .5800000000E+000    .9800000000E+000    .1888888889E+000    point 
    .5800000000E+000    .9700000000E+000    .1000000000E+000    point 
    .5800000000E+000    .9600000000E+000    .1000000000E+001    point 
    .5800000000E+000    .9500000000E+000    .1000000000E+001    point 
    .5800000000E+000    .9400000000E+000    .5777777778E+000    point 
    .5800000000E+000    .9300000000E+000    .1000000000E+001    point 
    .5800000000E+000    .9200000000E+000    .8888888889E+000    point 
    .5800000000E+000    .9100000000E+000    .1000000000E+001    point 
    .5800000000E+000    .9000000000E+000    .1111111111E-001    point 
    .5800000000E+000    .8900000000E+000    .1000000000E+001    point 
    .5800000000E+000    .8800000000E+000    .4777777778E+000    point 
    .5800000000E+000    .8700000000E+000    .7333333333E+000    point 
    .5800000000E+000    .8600000000E+000    .3566627985E-016    point 
    .5800000000E+000    .8500000000E+000    .4777777778E+000    point 
    .5800000000E+000    .8400000000E+000    .1000000000E+001    point 
    .5800000000E+000    .8300000000E+000    .7000000000E+000    point 
    .5800000000E+000    .8200000000E+000    .9777777778E+000    point 
    .5800000000E+000    .8100000000E+000    .9111111111E+000    point 
    .5800000000E+000    .8000000000E+000    .1444444444E+000    point 
    .5800000000E+000    .7900000000E+000    .1000000000E+001    point 
    .5800000000E+000    .7800000000E+000    .1000000000E+001    point 
    .5800000000E+000    .7700000000E+000    .1777777778E+000    point 
    .5800000000E+000    .7600000000E+000    .9888888889E+000    point 
    .5800000000E+000    .7500000000E+000    .4888888889E+000    point 
    .5800000000E+000    .7400000000E+000    .1000000000E+001    point 
    .5800000000E+000    .7300000000E+000    .1000000000E+001    point 
    .5800000000E+000    .7200000000E+000    .1000000000E+001    point 
    .5800000000E+000    .7100000000E+000    .8333333333E+000    point 
    .5800000000E+000    .7000000000E+000    .5222222222E+000    point 
    .5800000000E+000    .6900000000E+000    .8111111111E+000    point 
    .5800000000E+000    .6800000000E+000    .1000000000E+001    point 
    .5800000000E+000    .6700000000E+000    .1000000000E+001    point 
    .5800000000E+000    .6600000000E+000    .8111111111E+000    point 
    .5800000000E+000    .6500000000E+000    .1666666667E+000    point 
    .5800000000E+000    .6400000000E+000    .9888888889E+000    point 
    .5800000000E+000    .6300000000E+000    .1000000000E+001    point 
    .5800000000E+000    .6200000000E+000    .5555555556E+000    point 
    .5800000000E+000    .6100000000E+000    .1000000000E+001    point 
    .5800000000E+000    .6000000000E+000    .1000000000E+001    point 
    .5800000000E+000    .5900000000E+000    .1000000000E+001    point 
    .5800000000E+000    .5800000000E+000    .1000000000E+001    point 
    .5800000000E+000    .5700000000E+000    .2888888889E+000    point 
    .5800000000E+000    .5600000000E+000    .1444444444E+000    point 
    .5800000000E+000    .5500000000E+000    .1000000000E+001    point 
    .5800000000E+000    .5400000000E+000    .1000000000E+001    point 
    .5800000000E+000    .5300000000E+000    .1000000000E+001    point 
    .5800000000E+000    .5200000000E+000    .1000000000E+001    point 
    .5800000000E+000    .5100000000E+000    .1000000000E+001    point 
    .5800000000E+000    .5000000000E+000    .4555555556E+000    point 
    .5800000000E+000    .4900000000E+000    .8000000000E+000    point 
    .5800000000E+000    .4800000000E+000    .9666666667E+000    point 
    .5800000000E+000    .4700000000E+000    .1000000000E+001    point 
    .5800000000E+000    .4600000000E+000    .1000000000E+001    point 
    .5800000000E+000    .4500000000E+000    .6666666667E-001    point 
    .5800000000E+000    .4400000000E+000    .1000000000E+001    point 
    .5800000000E+000    .4300000000E+000    .6888888889E+000    point 
    .5800000000E+000    .4200000000E+000    .5888888889E+000    point 
    .5800000000E+000    .4100000000E+000    .1000000000E+001    point 
    .5800000000E+000    .4000000000E+000    .8888888889E+000    point 
    .5800000000E+000    .3900000000E+000    .8333333333E+000    point 
    .5800000000E+000    .3800000000E+000    .1000000000E+001    point 
    .5800000000E+000    .3700000000E+000    .1888888889E+000    point 
    .5800000000E+000    .3600000000E+000    .1000000000E+001    point 
    .5800000000E+000    .3500000000E+000    .1000000000E+001    point 
    .5800000000E+000    .3400000000E+000    .2555555556E+000    point 
    .5800000000E+000    .3300000000E+000    .9111111111E+000    point 
    .5800000000E+000    .3200000000E+000    .1000000000E+001    point 
    .5800000000E+000    .3100000000E+000    .1000000000E+001    point 
    .5800000000E+000    .3000000000E+000    .1000000000E+001    point 
    .5800000000E+000    .2900000000E+000    .4777777778E+000    point 
    .5800000000E+000    .2800000000E+000    .1000000000E+001    point 
    .5800000000E+000    .2700000000E+000    .9777777778E+000    point 
    .5800000000E+000    .2600000000E+000    .1000000000E+001    point 
    .5800000000E+000    .2500000000E+000    .1000000000E+001    point 
    .5800000000E+000    .2400000000E+000    .8222222222E+000    point 
    .5800000000E+000    .2300000000E+000    .3666666667E+000    point 
    .5800000000E+000    .2200000000E+000    .2888888889E+000    point 
    .5800000000E+000    .2100000000E+000    .1000000000E+001    point 
    .5800000000E+000    .2000000000E+000    .1000000000E+001    point 
    .5800000000E+000    .1900000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1800000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1700000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1600000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1500000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1400000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1300000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1200000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1100000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1000000000E+000    .3566627985E-016    point 
    .5800000000E+000    .9000000000E-001    .3566627985E-016    point 
    .5800000000E+000    .8000000000E-001    .3566627985E-016    point 
    .5800000000E+000    .7000000000E-001    .3566627985E-016    point 
    .5800000000E+000    .6000000000E-001    .3566627985E-016    point 
    .5800000000E+000    .5000000000E-001    .3566627985E-016    point 
    .5800000000E+000    .4000000000E-001    .3566627985E-016    point 
    .5800000000E+000    .3000000000E-001    .3566627985E-016    point 
    .5800000000E+000    .2000000000E-001    .3566627985E-016    point 
    .5800000000E+000    .1000000000E-001    .3566627985E-016    point 
    .5800000000E+000    .0000000000E+000    .3566627985E-016    point 
    .5900000000E+000    .1200000000E+001    .7777777778E+000    point 
    .5900000000E+000    .1190000000E+001    .1000000000E+001    point 
    .5900000000E+000    .1180000000E+001    .1000000000E+001    point 
    .5900000000E+000    .1170000000E+001    .1000000000E+001    point 
    .5900000000E+000    .1160000000E+001    .9333333333E+000    point 
    .5900000000E+000    .1150000000E+001    .1000000000E+001    point 
    .5900000000E+000    .1140000000E+001    .1000000000E+001    point 
    .5900000000E+000    .1130000000E+001    .5444444444E+000    point 
    .5900000000E+000    .1120000000E+001    .1000000000E+001    point 
    .5900000000E+000    .1110000000E+001    .1000000000E+001    point 
    .5900000000E+000    .1100000000E+001    .2000000000E+000    point 
    .5900000000E+000    .1090000000E+001    .1000000000E+001    point 
    .5900000000E+000    .1080000000E+001    .1000000000E+001    point 
    .5900000000E+000    .1070000000E+001    .4555555556E+000    point 
    .5900000000E+000    .1060000000E+001    .1000000000E+001    point 
    .5900000000E+000    .1050000000E+001    .1000000000E+001    point 
    .5900000000E+000    .1040000000E+001    .1000000000E+001    point 
    .5900000000E+000    .1030000000E+001    .1000000000E+001    point 
    .5900000000E+000    .1020000000E+001    .1000000000E+001    point 
    .5900000000E+000    .1010000000E+001    .7222222222E+000    point 
    .5900000000E+000    .1000000000E+001    .7222222222E+000    point 
    .5900000000E+000    .9900000000E+000    .3444444444E+000    point 
    .5900000000E+000    .9800000000E+000    .4222222222E+000    point 
    .5900000000E+000    .9700000000E+000    .9222222222E+000    point 
    .5900000000E+000    .9600000000E+000    .1222222222E+000    point 
    .5900000000E+000    .9500000000E+000    .5333333333E+000    point 
    .5900000000E+000    .9400000000E+000    .4333333333E+000    point 
    .5900000000E+000    .9300000000E+000    .1000000000E+001    point 
    .5900000000E+000    .9200000000E+000    .9000000000E+000    point 
    .5900000000E+000    .9100000000E+000    .1000000000E+001    point 
    .5900000000E+000    .9000000000E+000    .9333333333E+000    point 
    .5900000000E+000    .8900000000E+000    .2333333333E+000    point 
    .5900000000E+000    .8800000000E+000    .3000000000E+000    point 
    .5900000000E+000    .8700000000E+000    .1000000000E+001    point 
    .5900000000E+000    .8600000000E+000    .6222222222E+000    point 
    .5900000000E+000    .8500000000E+000    .4777777778E+000    point 
    .5900000000E+000    .8400000000E+000    .9111111111E+000    point 
    .5900000000E+000    .8300000000E+000    .1000000000E+001    point 
    .5900000000E+000    .8200000000E+000    .1000000000E+001    point 
    .5900000000E+000    .8100000000E+000    .6666666667E+000    point 
    .5900000000E+000    .8000000000E+000    .1000000000E+001    point 
    .5900000000E+000    .7900000000E+000    .5000000000E+000    point 
    .5900000000E+000    .7800000000E+000    .4777777778E+000    point 
    .5900000000E+000    .7700000000E+000    .1222222222E+000    point 
    .5900000000E+000    .7600000000E+000    .1000000000E+001    point 
    .5900000000E+000    .7500000000E+000    .3555555556E+000    point 
    .5900000000E+000    .7400000000E+000    .1000000000E+001    point 
    .5900000000E+000    .7300000000E+000    .6666666667E-001    point 
    .5900000000E+000    .7200000000E+000    .1000000000E+001    point 
    .5900000000E+000    .7100000000E+000    .1000000000E+001    point 
    .5900000000E+000    .7000000000E+000    .1000000000E+001    point 
    .5900000000E+000    .6900000000E+000    .4888888889E+000    point 
    .5900000000E+000    .6800000000E+000    .9444444444E+000    point 
    .5900000000E+000    .6700000000E+000    .4444444444E+000    point 
    .5900000000E+000    .6600000000E+000    .1000000000E+001    point 
    .5900000000E+000    .6500000000E+000    .2777777778E+000    point 
    .5900000000E+000    .6400000000E+000    .8000000000E+000    point 
    .5900000000E+000    .6300000000E+000    .5888888889E+000    point 
    .5900000000E+000    .6200000000E+000    .1000000000E+001    point 
    .5900000000E+000    .6100000000E+000    .4111111111E+000    point 
    .5900000000E+000    .6000000000E+000    .1555555556E+000    point 
    .5900000000E+000    .5900000000E+000    .1000000000E+001    point 
    .5900000000E+000    .5800000000E+000    .1000000000E+001    point 
    .5900000000E+000    .5700000000E+000    .2666666667E+000    point 
    .5900000000E+000    .5600000000E+000    .1000000000E+001    point 
    .5900000000E+000    .5500000000E+000    .1000000000E+001    point 
    .5900000000E+000    .5400000000E+000    .1000000000E+001    point 
    .5900000000E+000    .5300000000E+000    .1000000000E+001    point 
    .5900000000E+000    .5200000000E+000    .7777777778E-001    point 
    .5900000000E+000    .5100000000E+000    .1000000000E+001    point 
    .5900000000E+000    .5000000000E+000    .1111111111E-001    point 
    .5900000000E+000    .4900000000E+000    .1555555556E+000    point 
    .5900000000E+000    .4800000000E+000    .1000000000E+001    point 
    .5900000000E+000    .4700000000E+000    .1000000000E+001    point 
    .5900000000E+000    .4600000000E+000    .1000000000E+001    point 
    .5900000000E+000    .4500000000E+000    .1000000000E+001    point 
    .5900000000E+000    .4400000000E+000    .1000000000E+001    point 
    .5900000000E+000    .4300000000E+000    .6666666667E+000    point 
    .5900000000E+000    .4200000000E+000    .1000000000E+001    point 
    .5900000000E+000    .4100000000E+000    .1000000000E+001    point 
    .5900000000E+000    .4000000000E+000    .1111111111E-001    point 
    .5900000000E+000    .3900000000E+000    .6666666667E-001    point 
    .5900000000E+000    .3800000000E+000    .1000000000E+001    point 
    .5900000000E+000    .3700000000E+000    .7888888889E+000    point 
    .5900000000E+000    .3600000000E+000    .1000000000E+001    point 
    .5900000000E+000    .3500000000E+000    .3888888889E+000    point 
    .5900000000E+000    .3400000000E+000    .1000000000E+001    point 
    .5900000000E+000    .3300000000E+000    .5333333333E+000    point 
    .5900000000E+000    .3200000000E+000    .1000000000E+001    point 
    .5900000000E+000    .3100000000E+000    .5111111111E+000    point 
    .5900000000E+000    .3000000000E+000    .1000000000E+001    point 
    .5900000000E+000    .2900000000E+000    .9333333333E+000    point 
    .5900000000E+000    .2800000000E+000    .8888888889E-001    point 
    .5900000000E+000    .2700000000E+000    .5555555556E+000    point 
    .5900000000E+000    .2600000000E+000    .9777777778E+000    point 
    .5900000000E+000    .2500000000E+000    .2111111111E+000    point 
    .5900000000E+000    .2400000000E+000    .1777777778E+000    point 
    .5900000000E+000    .2300000000E+000    .8111111111E+000    point 
    .5900000000E+000    .2200000000E+000    .1222222222E+000    point 
    .5900000000E+000    .2100000000E+000    .2222222222E+000    point 
    .5900000000E+000    .2000000000E+000    .3888888889E+000    point 
    .5900000000E+000    .1900000000E+000    .9222222222E+000    point 
    .5900000000E+000    .1800000000E+000    .1111111111E-001    point 
    .5900000000E+000    .1700000000E+000    .1111111111E-001    point 
    .5900000000E+000    .1600000000E+000    .1111111111E-001    point 
    .5900000000E+000    .1500000000E+000    .1111111111E-001    point 
    .5900000000E+000    .1400000000E+000    .1111111111E-001    point 
    .5900000000E+000    .1300000000E+000    .1111111111E-001    point 
    .5900000000E+000    .1200000000E+000    .1111111111E-001    point 
    .5900000000E+000    .1100000000E+000    .1111111111E-001    point 
    .5900000000E+000    .1000000000E+000    .1111111111E-001    point 
    .5900000000E+000    .9000000000E-001    .1111111111E-001    point 
    .5900000000E+000    .8000000000E-001    .1111111111E-001    point 
    .5900000000E+000    .7000000000E-001    .1111111111E-001    point 
    .5900000000E+000    .6000000000E-001    .1111111111E-001    point 
    .5900000000E+000    .5000000000E-001    .1111111111E-001    point 
    .5900000000E+000    .4000000000E-001    .1111111111E-001    point 
    .5900000000E+000    .3000000000E-001    .1111111111E-001    point 
    .5900000000E+000    .2000000000E-001    .1111111111E-001    point 
    .5900000000E+000    .1000000000E-001    .1111111111E-001    point 
    .5900000000E+000    .0000000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1200000000E+001    .7777777778E-001    point 
    .6000000000E+000    .1190000000E+001    .1000000000E+001    point 
    .6000000000E+000    .1180000000E+001    .1888888889E+000    point 
    .6000000000E+000    .1170000000E+001    .2111111111E+000    point 
    .6000000000E+000    .1160000000E+001    .4333333333E+000    point 
    .6000000000E+000    .1150000000E+001    .1000000000E+001    point 
    .6000000000E+000    .1140000000E+001    .6000000000E+000    point 
    .6000000000E+000    .1130000000E+001    .1000000000E+001    point 
    .6000000000E+000    .1120000000E+001    .1000000000E+001    point 
    .6000000000E+000    .1110000000E+001    .1000000000E+001    point 
    .6000000000E+000    .1100000000E+001    .1000000000E+001    point 
    .6000000000E+000    .1090000000E+001    .1000000000E+001    point 
    .6000000000E+000    .1080000000E+001    .1000000000E+001    point 
    .6000000000E+000    .1070000000E+001    .1000000000E+001    point 
    .6000000000E+000    .1060000000E+001    .1000000000E+001    point 
    .6000000000E+000    .1050000000E+001    .4333333333E+000    point 
    .6000000000E+000    .1040000000E+001    .4777777778E+000    point 
    .6000000000E+000    .1030000000E+001    .1000000000E+001    point 
    .6000000000E+000    .1020000000E+001    .2222222222E-001    point 
    .6000000000E+000    .1010000000E+001    .1000000000E+001    point 
    .6000000000E+000    .1000000000E+001    .1000000000E+001    point 
    .6000000000E+000    .9900000000E+000    .8222222222E+000    point 
    .6000000000E+000    .9800000000E+000    .2666666667E+000    point 
    .6000000000E+000    .9700000000E+000    .1000000000E+001    point 
    .6000000000E+000    .9600000000E+000    .1000000000E+001    point 
    .6000000000E+000    .9500000000E+000    .8333333333E+000    point 
    .6000000000E+000    .9400000000E+000    .2888888889E+000    point 
    .6000000000E+000    .9300000000E+000    .1333333333E+000    point 
    .6000000000E+000    .9200000000E+000    .1111111111E+000    point 
    .6000000000E+000    .9100000000E+000    .6555555556E+000    point 
    .6000000000E+000    .9000000000E+000    .4333333333E+000    point 
    .6000000000E+000    .8900000000E+000    .1000000000E+001    point 
    .6000000000E+000    .8800000000E+000    .6333333333E+000    point 
    .6000000000E+000    .8700000000E+000    .1111111111E+000    point 
    .6000000000E+000    .8600000000E+000    .8888888889E-001    point 
    .6000000000E+000    .8500000000E+000    .7555555556E+000    point 
    .6000000000E+000    .8400000000E+000    .1000000000E+001    point 
    .6000000000E+000    .8300000000E+000    .1000000000E+001    point 
    .6000000000E+000    .8200000000E+000    .2000000000E+000    point 
    .6000000000E+000    .8100000000E+000    .1000000000E+001    point 
    .6000000000E+000    .8000000000E+000    .1000000000E+001    point 
    .6000000000E+000    .7900000000E+000    .1000000000E+001    point 
    .6000000000E+000    .7800000000E+000    .1000000000E+001    point 
    .6000000000E+000    .7700000000E+000    .1333333333E+000    point 
    .6000000000E+000    .7600000000E+000    .1000000000E+001    point 
    .6000000000E+000    .7500000000E+000    .1000000000E+001    point 
    .6000000000E+000    .7400000000E+000    .2222222222E+000    point 
    .6000000000E+000    .7300000000E+000    .1111111111E-001    point 
    .6000000000E+000    .7200000000E+000    .1000000000E+001    point 
    .6000000000E+000    .7100000000E+000    .3444444444E+000    point 
    .6000000000E+000    .7000000000E+000    .1000000000E+001    point 
    .6000000000E+000    .6900000000E+000    .1000000000E+001    point 
    .6000000000E+000    .6800000000E+000    .8222222222E+000    point 
    .6000000000E+000    .6700000000E+000    .2222222222E+000    point 
    .6000000000E+000    .6600000000E+000    .2666666667E+000    point 
    .6000000000E+000    .6500000000E+000    .1000000000E+001    point 
    .6000000000E+000    .6400000000E+000    .7888888889E+000    point 
    .6000000000E+000    .6300000000E+000    .1000000000E+001    point 
    .6000000000E+000    .6200000000E+000    .3333333333E+000    point 
    .6000000000E+000    .6100000000E+000    .1000000000E+001    point 
    .6000000000E+000    .6000000000E+000    .4111111111E+000    point 
    .6000000000E+000    .5900000000E+000    .1000000000E+001    point 
    .6000000000E+000    .5800000000E+000    .7888888889E+000    point 
    .6000000000E+000    .5700000000E+000    .6333333333E+000    point 
    .6000000000E+000    .5600000000E+000    .5333333333E+000    point 
    .6000000000E+000    .5500000000E+000    .3666666667E+000    point 
    .6000000000E+000    .5400000000E+000    .1000000000E+001    point 
    .6000000000E+000    .5300000000E+000    .1000000000E+001    point 
    .6000000000E+000    .5200000000E+000    .1000000000E+001    point 
    .6000000000E+000    .5100000000E+000    .1000000000E+001    point 
    .6000000000E+000    .5000000000E+000    .1000000000E+001    point 
    .6000000000E+000    .4900000000E+000    .3111111111E+000    point 
    .6000000000E+000    .4800000000E+000    .1000000000E+001    point 
    .6000000000E+000    .4700000000E+000    .1000000000E+001    point 
    .6000000000E+000    .4600000000E+000    .1000000000E+001    point 
    .6000000000E+000    .4500000000E+000    .6555555556E+000    point 
    .6000000000E+000    .4400000000E+000    .2555555556E+000    point 
    .6000000000E+000    .4300000000E+000    .1000000000E+001    point 
    .6000000000E+000    .4200000000E+000    .1000000000E+001    point 
    .6000000000E+000    .4100000000E+000    .1000000000E+001    point 
    .6000000000E+000    .4000000000E+000    .1000000000E+001    point 
    .6000000000E+000    .3900000000E+000    .1000000000E+001    point 
    .6000000000E+000    .3800000000E+000    .3888888889E+000    point 
    .6000000000E+000    .3700000000E+000    .4111111111E+000    point 
    .6000000000E+000    .3600000000E+000    .8666666667E+000    point 
    .6000000000E+000    .3500000000E+000    .1000000000E+001    point 
    .6000000000E+000    .3400000000E+000    .1000000000E+001    point 
    .6000000000E+000    .3300000000E+000    .4888888889E+000    point 
    .6000000000E+000    .3200000000E+000    .6888888889E+000    point 
    .6000000000E+000    .3100000000E+000    .5555555556E-001    point 
    .6000000000E+000    .3000000000E+000    .1000000000E+001    point 
    .6000000000E+000    .2900000000E+000    .1111111111E+000    point 
    .6000000000E+000    .2800000000E+000    .8333333333E+000    point 
    .6000000000E+000    .2700000000E+000    .5555555556E+000    point 
    .6000000000E+000    .2600000000E+000    .1000000000E+001    point 
    .6000000000E+000    .2500000000E+000    .1000000000E+001    point 
    .6000000000E+000    .2400000000E+000    .7777777778E+000    point 
    .6000000000E+000    .2300000000E+000    .1666666667E+000    point 
    .6000000000E+000    .2200000000E+000    .1666666667E+000    point 
    .6000000000E+000    .2100000000E+000    .1000000000E+001    point 
    .6000000000E+000    .2000000000E+000    .1000000000E+001    point 
    .6000000000E+000    .1900000000E+000    .1000000000E+001    point 
    .6000000000E+000    .1800000000E+000    .7888888889E+000    point 
    .6000000000E+000    .1700000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1600000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1500000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1400000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1300000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1200000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1100000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1000000000E+000    .1111111111E-001    point 
    .6000000000E+000    .9000000000E-001    .1111111111E-001    point 
    .6000000000E+000    .8000000000E-001    .1111111111E-001    point 
    .6000000000E+000    .7000000000E-001    .1111111111E-001    point 
    .6000000000E+000    .6000000000E-001    .1111111111E-001    point 
    .6000000000E+000    .5000000000E-001    .1111111111E-001    point 
    .6000000000E+000    .4000000000E-001    .1111111111E-001    point 
    .6000000000E+000    .3000000000E-001    .1111111111E-001    point 
    .6000000000E+000    .2000000000E-001    .1111111111E-001    point 
    .6000000000E+000    .1000000000E-001    .1111111111E-001    point 
    .6000000000E+000    .0000000000E+000    .1111111111E-001    point 
    .6100000000E+000    .1200000000E+001    .1000000000E+001    point 
    .6100000000E+000    .1190000000E+001    .1000000000E+001    point 
    .6100000000E+000    .1180000000E+001    .1000000000E+001    point 
    .6100000000E+000    .1170000000E+001    .1000000000E+001    point 
    .6100000000E+000    .1160000000E+001    .1000000000E+001    point 
    .6100000000E+000    .1150000000E+001    .1000000000E+001    point 
    .6100000000E+000    .1140000000E+001    .1000000000E+001    point 
    .6100000000E+000    .1130000000E+001    .1000000000E+001    point 
    .6100000000E+000    .1120000000E+001    .3111111111E+000    point 
    .6100000000E+000    .1110000000E+001    .1000000000E+001    point 
    .6100000000E+000    .1100000000E+001    .1000000000E+001    point 
    .6100000000E+000    .1090000000E+001    .7555555556E+000    point 
    .6100000000E+000    .1080000000E+001    .7333333333E+000    point 
    .6100000000E+000    .1070000000E+001    .1000000000E+001    point 
    .6100000000E+000    .1060000000E+001    .1000000000E+001    point 
    .6100000000E+000    .1050000000E+001    .1000000000E+001    point 
    .6100000000E+000    .1040000000E+001    .1000000000E+001    point 
    .6100000000E+000    .1030000000E+001    .1000000000E+001    point 
    .6100000000E+000    .1020000000E+001    .3444444444E+000    point 
    .6100000000E+000    .1010000000E+001    .1000000000E+001    point 
    .6100000000E+000    .1000000000E+001    .1000000000E+001    point 
    .6100000000E+000    .9900000000E+000    .1000000000E+001    point 
    .6100000000E+000    .9800000000E+000    .1000000000E+001    point 
    .6100000000E+000    .9700000000E+000    .5555555556E-001    point 
    .6100000000E+000    .9600000000E+000    .1000000000E+001    point 
    .6100000000E+000    .9500000000E+000    .1000000000E+001    point 
    .6100000000E+000    .9400000000E+000    .1000000000E+001    point 
    .6100000000E+000    .9300000000E+000    .4111111111E+000    point 
    .6100000000E+000    .9200000000E+000    .1000000000E+001    point 
    .6100000000E+000    .9100000000E+000    .1000000000E+001    point 
    .6100000000E+000    .9000000000E+000    .6666666667E-001    point 
    .6100000000E+000    .8900000000E+000    .5777777778E+000    point 
    .6100000000E+000    .8800000000E+000    .1888888889E+000    point 
    .6100000000E+000    .8700000000E+000    .4333333333E+000    point 
    .6100000000E+000    .8600000000E+000    .1000000000E+001    point 
    .6100000000E+000    .8500000000E+000    .1000000000E+001    point 
    .6100000000E+000    .8400000000E+000    .1000000000E+001    point 
    .6100000000E+000    .8300000000E+000    .1000000000E+001    point 
    .6100000000E+000    .8200000000E+000    .1888888889E+000    point 
    .6100000000E+000    .8100000000E+000    .3222222222E+000    point 
    .6100000000E+000    .8000000000E+000    .7777777778E-001    point 
    .6100000000E+000    .7900000000E+000    .6888888889E+000    point 
    .6100000000E+000    .7800000000E+000    .1000000000E+001    point 
    .6100000000E+000    .7700000000E+000    .1000000000E+001    point 
    .6100000000E+000    .7600000000E+000    .3000943459E-016    point 
    .6100000000E+000    .7500000000E+000    .1000000000E+001    point 
    .6100000000E+000    .7400000000E+000    .4222222222E+000    point 
    .6100000000E+000    .7300000000E+000    .1000000000E+001    point 
    .6100000000E+000    .7200000000E+000    .1000000000E+001    point 
    .6100000000E+000    .7100000000E+000    .5555555556E+000    point 
    .6100000000E+000    .7000000000E+000    .1000000000E+001    point 
    .6100000000E+000    .6900000000E+000    .1000000000E+001    point 
    .6100000000E+000    .6800000000E+000    .1000000000E+001    point 
    .6100000000E+000    .6700000000E+000    .1000000000E+001    point 
    .6100000000E+000    .6600000000E+000    .1000000000E+001    point 
    .6100000000E+000    .6500000000E+000    .1000000000E+001    point 
    .6100000000E+000    .6400000000E+000    .1000000000E+001    point 
    .6100000000E+000    .6300000000E+000    .2555555556E+000    point 
    .6100000000E+000    .6200000000E+000    .1000000000E+001    point 
    .6100000000E+000    .6100000000E+000    .2222222222E+000    point 
    .6100000000E+000    .6000000000E+000    .4666666667E+000    point 
    .6100000000E+000    .5900000000E+000    .4555555556E+000    point 
    .6100000000E+000    .5800000000E+000    .1000000000E+001    point 
    .6100000000E+000    .5700000000E+000    .1000000000E+001    point 
    .6100000000E+000    .5600000000E+000    .1555555556E+000    point 
    .6100000000E+000    .5500000000E+000    .1000000000E+001    point 
    .6100000000E+000    .5400000000E+000    .1000000000E+001    point 
    .6100000000E+000    .5300000000E+000    .6444444444E+000    point 
    .6100000000E+000    .5200000000E+000    .1000000000E+001    point 
    .6100000000E+000    .5100000000E+000    .1000000000E+001    point 
    .6100000000E+000    .5000000000E+000    .8000000000E+000    point 
    .6100000000E+000    .4900000000E+000    .1000000000E+001    point 
    .6100000000E+000    .4800000000E+000    .4444444444E-001    point 
    .6100000000E+000    .4700000000E+000    .1000000000E+001    point 
    .6100000000E+000    .4600000000E+000    .1000000000E+001    point 
    .6100000000E+000    .4500000000E+000    .1777777778E+000    point 
    .6100000000E+000    .4400000000E+000    .1000000000E+001    point 
    .6100000000E+000    .4300000000E+000    .1000000000E+001    point 
    .6100000000E+000    .4200000000E+000    .6666666667E+000    point 
    .6100000000E+000    .4100000000E+000    .7777777778E-001    point 
    .6100000000E+000    .4000000000E+000    .1000000000E+001    point 
    .6100000000E+000    .3900000000E+000    .1000000000E+001    point 
    .6100000000E+000    .3800000000E+000    .2000000000E+000    point 
    .6100000000E+000    .3700000000E+000    .1000000000E+001    point 
    .6100000000E+000    .3600000000E+000    .1000000000E+001    point 
    .6100000000E+000    .3500000000E+000    .9777777778E+000    point 
    .6100000000E+000    .3400000000E+000    .2444444444E+000    point 
    .6100000000E+000    .3300000000E+000    .3333333333E-001    point 
    .6100000000E+000    .3200000000E+000    .7555555556E+000    point 
    .6100000000E+000    .3100000000E+000    .1000000000E+001    point 
    .6100000000E+000    .3000000000E+000    .1000000000E+001    point 
    .6100000000E+000    .2900000000E+000    .1000000000E+001    point 
    .6100000000E+000    .2800000000E+000    .1111111111E-001    point 
    .6100000000E+000    .2700000000E+000    .8888888889E+000    point 
    .6100000000E+000    .2600000000E+000    .1000000000E+001    point 
    .6100000000E+000    .2500000000E+000    .6777777778E+000    point 
    .6100000000E+000    .2400000000E+000    .1000000000E+001    point 
    .6100000000E+000    .2300000000E+000    .7111111111E+000    point 
    .6100000000E+000    .2200000000E+000    .3333333333E-001    point 
    .6100000000E+000    .2100000000E+000    .1000000000E+001    point 
    .6100000000E+000    .2000000000E+000    .1444444444E+000    point 
    .6100000000E+000    .1900000000E+000    .3555555556E+000    point 
    .6100000000E+000    .1800000000E+000    .5555555556E-001    point 
    .6100000000E+000    .1700000000E+000    .3000943459E-016    point 
    .6100000000E+000    .1600000000E+000    .3000943459E-016    point 
    .6100000000E+000    .1500000000E+000    .3000943459E-016    point 
    .6100000000E+000    .1400000000E+000    .3000943459E-016    point 
    .6100000000E+000    .1300000000E+000    .3000943459E-016    point 
    .6100000000E+000    .1200000000E+000    .3000943459E-016    point 
    .6100000000E+000    .1100000000E+000    .3000943459E-016    point 
    .6100000000E+000    .1000000000E+000    .3000943459E-016    point 
    .6100000000E+000    .9000000000E-001    .3000943459E-016    point 
    .6100000000E+000    .8000000000E-001    .3000943459E-016    point 
    .6100000000E+000    .7000000000E-001    .3000943459E-016    point 
    .6100000000E+000    .6000000000E-001    .3000943459E-016    point 
    .6100000000E+000    .5000000000E-001    .3000943459E-016    point 
    .6100000000E+000    .4000000000E-001    .3000943459E-016    point 
    .6100000000E+000    .3000000000E-001    .3000943459E-016    point 
    .6100000000E+000    .2000000000E-001    .3000943459E-016    point 
    .6100000000E+000    .1000000000E-001    .3000943459E-016    point 
    .6100000000E+000    .0000000000E+000    .3000943459E-016    point 
    .6200000000E+000    .1200000000E+001    .1000000000E+001    point 
    .6200000000E+000    .1190000000E+001    .4444444444E+000    point 
    .6200000000E+000    .1180000000E+001    .2000000000E+000    point 
    .6200000000E+000    .1170000000E+001    .3000000000E+000    point 
    .6200000000E+000    .1160000000E+001    .4000000000E+000    point 
    .6200000000E+000    .1150000000E+001    .1000000000E+001    point 
    .6200000000E+000    .1140000000E+001    .5000000000E+000    point 
    .6200000000E+000    .1130000000E+001    .1000000000E+001    point 
    .6200000000E+000    .1120000000E+001    .1000000000E+001    point 
    .6200000000E+000    .1110000000E+001    .6111111111E+000    point 
    .6200000000E+000    .1100000000E+001    .8111111111E+000    point 
    .6200000000E+000    .1090000000E+001    .1000000000E+001    point 
    .6200000000E+000    .1080000000E+001    .3777777778E+000    point 
    .6200000000E+000    .1070000000E+001    .5555555556E+000    point 
    .6200000000E+000    .1060000000E+001    .4000000000E+000    point 
    .6200000000E+000    .1050000000E+001    .5888888889E+000    point 
    .6200000000E+000    .1040000000E+001    .1000000000E+001    point 
    .6200000000E+000    .1030000000E+001    .3555555556E+000    point 
    .6200000000E+000    .1020000000E+001    .1000000000E+001    point 
    .6200000000E+000    .1010000000E+001    .1000000000E+001    point 
    .6200000000E+000    .1000000000E+001    .2000000000E+000    point 
    .6200000000E+000    .9900000000E+000    .1555555556E+000    point 
    .6200000000E+000    .9800000000E+000    .1000000000E+001    point 
    .6200000000E+000    .9700000000E+000    .4000000000E+000    point 
    .6200000000E+000    .9600000000E+000    .1000000000E+001    point 
    .6200000000E+000    .9500000000E+000    .2333333333E+000    point 
    .6200000000E+000    .9400000000E+000    .1000000000E+001    point 
    .6200000000E+000    .9300000000E+000    .1000000000E+001    point 
    .6200000000E+000    .9200000000E+000    .1000000000E+001    point 
    .6200000000E+000    .9100000000E+000    .1000000000E+001    point 
    .6200000000E+000    .9000000000E+000    .1666666667E+000    point 
    .6200000000E+000    .8900000000E+000    .1000000000E+001    point 
    .6200000000E+000    .8800000000E+000    .1000000000E+001    point 
    .6200000000E+000    .8700000000E+000    .1000000000E+001    point 
    .6200000000E+000    .8600000000E+000    .1000000000E+001    point 
    .6200000000E+000    .8500000000E+000    .1000000000E+001    point 
    .6200000000E+000    .8400000000E+000    .1111111111E-001    point 
    .6200000000E+000    .8300000000E+000    .6666666667E-001    point 
    .6200000000E+000    .8200000000E+000    .6222222222E+000    point 
    .6200000000E+000    .8100000000E+000    .1000000000E+001    point 
    .6200000000E+000    .8000000000E+000    .1000000000E+001    point 
    .6200000000E+000    .7900000000E+000    .1000000000E+001    point 
    .6200000000E+000    .7800000000E+000    .1000000000E+001    point 
    .6200000000E+000    .7700000000E+000    .1000000000E+001    point 
    .6200000000E+000    .7600000000E+000    .6666666667E-001    point 
    .6200000000E+000    .7500000000E+000    .1000000000E+001    point 
    .6200000000E+000    .7400000000E+000    .6777777778E+000    point 
    .6200000000E+000    .7300000000E+000    .1000000000E+001    point 
    .6200000000E+000    .7200000000E+000    .1000000000E+001    point 
    .6200000000E+000    .7100000000E+000    .1000000000E+001    point 
    .6200000000E+000    .7000000000E+000    .1111111111E-001    point 
    .6200000000E+000    .6900000000E+000    .1000000000E+001    point 
    .6200000000E+000    .6800000000E+000    .6666666667E-001    point 
    .6200000000E+000    .6700000000E+000    .1000000000E+001    point 
    .6200000000E+000    .6600000000E+000    .1000000000E+001    point 
    .6200000000E+000    .6500000000E+000    .1000000000E+001    point 
    .6200000000E+000    .6400000000E+000    .1000000000E+001    point 
    .6200000000E+000    .6300000000E+000    .1000000000E+001    point 
    .6200000000E+000    .6200000000E+000    .1000000000E+001    point 
    .6200000000E+000    .6100000000E+000    .1000000000E+001    point 
    .6200000000E+000    .6000000000E+000    .1000000000E+001    point 
    .6200000000E+000    .5900000000E+000    .2111111111E+000    point 
    .6200000000E+000    .5800000000E+000    .1000000000E+001    point 
    .6200000000E+000    .5700000000E+000    .1000000000E+001    point 
    .6200000000E+000    .5600000000E+000    .1000000000E+001    point 
    .6200000000E+000    .5500000000E+000    .1000000000E+001    point 
    .6200000000E+000    .5400000000E+000    .1000000000E+001    point 
    .6200000000E+000    .5300000000E+000    .1000000000E+001    point 
    .6200000000E+000    .5200000000E+000    .1000000000E+001    point 
    .6200000000E+000    .5100000000E+000    .5333333333E+000    point 
    .6200000000E+000    .5000000000E+000    .3111111111E+000    point 
    .6200000000E+000    .4900000000E+000    .1000000000E+001    point 
    .6200000000E+000    .4800000000E+000    .1000000000E+001    point 
    .6200000000E+000    .4700000000E+000    .3000000000E+000    point 
    .6200000000E+000    .4600000000E+000    .9666666667E+000    point 
    .6200000000E+000    .4500000000E+000    .1000000000E+001    point 
    .6200000000E+000    .4400000000E+000    .6000000000E+000    point 
    .6200000000E+000    .4300000000E+000    .1000000000E+001    point 
    .6200000000E+000    .4200000000E+000    .1000000000E+001    point 
    .6200000000E+000    .4100000000E+000    .1000000000E+001    point 
    .6200000000E+000    .4000000000E+000    .4444444444E-001    point 
    .6200000000E+000    .3900000000E+000    .1000000000E+001    point 
    .6200000000E+000    .3800000000E+000    .1000000000E+001    point 
    .6200000000E+000    .3700000000E+000    .1000000000E+001    point 
    .6200000000E+000    .3600000000E+000    .4000000000E+000    point 
    .6200000000E+000    .3500000000E+000    .1777777778E+000    point 
    .6200000000E+000    .3400000000E+000    .1000000000E+001    point 
    .6200000000E+000    .3300000000E+000    .4777777778E+000    point 
    .6200000000E+000    .3200000000E+000    .6222222222E+000    point 
    .6200000000E+000    .3100000000E+000    .1888888889E+000    point 
    .6200000000E+000    .3000000000E+000    .1000000000E+001    point 
    .6200000000E+000    .2900000000E+000    .2000000000E+000    point 
    .6200000000E+000    .2800000000E+000    .1777777778E+000    point 
    .6200000000E+000    .2700000000E+000    .8555555556E+000    point 
    .6200000000E+000    .2600000000E+000    .1111111111E-001    point 
    .6200000000E+000    .2500000000E+000    .5444444444E+000    point 
    .6200000000E+000    .2400000000E+000    .2777777778E+000    point 
    .6200000000E+000    .2300000000E+000    .7111111111E+000    point 
    .6200000000E+000    .2200000000E+000    .1000000000E+001    point 
    .6200000000E+000    .2100000000E+000    .5333333333E+000    point 
    .6200000000E+000    .2000000000E+000    .1000000000E+001    point 
    .6200000000E+000    .1900000000E+000    .1000000000E+001    point 
    .6200000000E+000    .1800000000E+000    .1000000000E+001    point 
    .6200000000E+000    .1700000000E+000    .1000000000E+001    point 
    .6200000000E+000    .1600000000E+000    .1111111111E-001    point 
    .6200000000E+000    .1500000000E+000    .1111111111E-001    point 
    .6200000000E+000    .1400000000E+000    .1111111111E-001    point 
    .6200000000E+000    .1300000000E+000    .1111111111E-001    point 
    .6200000000E+000    .1200000000E+000    .1111111111E-001    point 
    .6200000000E+000    .1100000000E+000    .1111111111E-001    point 
    .6200000000E+000    .1000000000E+000    .1111111111E-001    point 
    .6200000000E+000    .9000000000E-001    .1111111111E-001    point 
    .6200000000E+000    .8000000000E-001    .1111111111E-001    point 
    .6200000000E+000    .7000000000E-001    .1111111111E-001    point 
    .6200000000E+000    .6000000000E-001    .1111111111E-001    point 
    .6200000000E+000    .5000000000E-001    .1111111111E-001    point 
    .6200000000E+000    .4000000000E-001    .1111111111E-001    point 
    .6200000000E+000    .3000000000E-001    .1111111111E-001    point 
    .6200000000E+000    .2000000000E-001    .1111111111E-001    point 
    .6200000000E+000    .1000000000E-001    .1111111111E-001    point 
    .6200000000E+000    .0000000000E+000    .1111111111E-001    point 
    .6300000000E+000    .1200000000E+001    .1000000000E+001    point 
    .6300000000E+000    .1190000000E+001    .1000000000E+001    point 
    .6300000000E+000    .1180000000E+001    .1000000000E+001    point 
    .6300000000E+000    .1170000000E+001    .1000000000E+001    point 
    .6300000000E+000    .1160000000E+001    .1000000000E+001    point 
    .6300000000E+000    .1150000000E+001    .5555555556E-001    point 
    .6300000000E+000    .1140000000E+001    .1000000000E+001    point 
    .6300000000E+000    .1130000000E+001    .1000000000E+001    point 
    .6300000000E+000    .1120000000E+001    .1000000000E+001    point 
    .6300000000E+000    .1110000000E+001    .1000000000E+001    point 
    .6300000000E+000    .1100000000E+001    .1000000000E+001    point 
    .6300000000E+000    .1090000000E+001    .7888888889E+000    point 
    .6300000000E+000    .1080000000E+001    .1000000000E+001    point 
    .6300000000E+000    .1070000000E+001    .1000000000E+001    point 
    .6300000000E+000    .1060000000E+001    .3777777778E+000    point 
    .6300000000E+000    .1050000000E+001    .4666666667E+000    point 
    .6300000000E+000    .1040000000E+001    .1000000000E+001    point 
    .6300000000E+000    .1030000000E+001    .1666666667E+000    point 
    .6300000000E+000    .1020000000E+001    .2555555556E+000    point 
    .6300000000E+000    .1010000000E+001    .1000000000E+001    point 
    .6300000000E+000    .1000000000E+001    .5000000000E+000    point 
    .6300000000E+000    .9900000000E+000    .1444444444E+000    point 
    .6300000000E+000    .9800000000E+000    .1000000000E+001    point 
    .6300000000E+000    .9700000000E+000    .2777777778E+000    point 
    .6300000000E+000    .9600000000E+000    .1000000000E+001    point 
    .6300000000E+000    .9500000000E+000    .1000000000E+001    point 
    .6300000000E+000    .9400000000E+000    .1000000000E+001    point 
    .6300000000E+000    .9300000000E+000    .1000000000E+001    point 
    .6300000000E+000    .9200000000E+000    .3444444444E+000    point 
    .6300000000E+000    .9100000000E+000    .1000000000E+001    point 
    .6300000000E+000    .9000000000E+000    .1000000000E+001    point 
    .6300000000E+000    .8900000000E+000    .3111111111E+000    point 
    .6300000000E+000    .8800000000E+000    .1000000000E+001    point 
    .6300000000E+000    .8700000000E+000    .6222222222E+000    point 
    .6300000000E+000    .8600000000E+000    .1000000000E+001    point 
    .6300000000E+000    .8500000000E+000    .1000000000E+001    point 
    .6300000000E+000    .8400000000E+000    .6111111111E+000    point 
    .6300000000E+000    .8300000000E+000    .1000000000E+001    point 
    .6300000000E+000    .8200000000E+000    .3000000000E+000    point 
    .6300000000E+000    .8100000000E+000    .1000000000E+001    point 
    .6300000000E+000    .8000000000E+000    .3222222222E+000    point 
    .6300000000E+000    .7900000000E+000    .6555555556E+000    point 
    .6300000000E+000    .7800000000E+000    .1000000000E+001    point 
    .6300000000E+000    .7700000000E+000    .1000000000E+001    point 
    .6300000000E+000    .7600000000E+000    .1000000000E+001    point 
    .6300000000E+000    .7500000000E+000    .1000000000E+001    point 
    .6300000000E+000    .7400000000E+000    .1000000000E+001    point 
    .6300000000E+000    .7300000000E+000    .2666666667E+000    point 
    .6300000000E+000    .7200000000E+000    .1000000000E+001    point 
    .6300000000E+000    .7100000000E+000    .1000000000E+001    point 
    .6300000000E+000    .7000000000E+000    .1000000000E+001    point 
    .6300000000E+000    .6900000000E+000    .1000000000E+001    point 
    .6300000000E+000    .6800000000E+000    .1111111111E-001    point 
    .6300000000E+000    .6700000000E+000    .2222222222E-001    point 
    .6300000000E+000    .6600000000E+000    .4444444444E-001    point 
    .6300000000E+000    .6500000000E+000    .1000000000E+001    point 
    .6300000000E+000    .6400000000E+000    .9000000000E+000    point 
    .6300000000E+000    .6300000000E+000    .1000000000E+001    point 
    .6300000000E+000    .6200000000E+000    .2777777778E+000    point 
    .6300000000E+000    .6100000000E+000    .2111111111E+000    point 
    .6300000000E+000    .6000000000E+000    .1000000000E+001    point 
    .6300000000E+000    .5900000000E+000    .1000000000E+001    point 
    .6300000000E+000    .5800000000E+000    .1000000000E+001    point 
    .6300000000E+000    .5700000000E+000    .1000000000E+001    point 
    .6300000000E+000    .5600000000E+000    .8888888889E+000    point 
    .6300000000E+000    .5500000000E+000    .1000000000E+001    point 
    .6300000000E+000    .5400000000E+000    .1000000000E+001    point 
    .6300000000E+000    .5300000000E+000    .1000000000E+001    point 
    .6300000000E+000    .5200000000E+000    .1000000000E+001    point 
    .6300000000E+000    .5100000000E+000    .1000000000E+001    point 
    .6300000000E+000    .5000000000E+000    .1000000000E+001    point 
    .6300000000E+000    .4900000000E+000    .1000000000E+001    point 
    .6300000000E+000    .4800000000E+000    .1000000000E+001    point 
    .6300000000E+000    .4700000000E+000    .1000000000E+001    point 
    .6300000000E+000    .4600000000E+000    .1000000000E+001    point 
    .6300000000E+000    .4500000000E+000    .2222222222E-001    point 
    .6300000000E+000    .4400000000E+000    .1000000000E+001    point 
    .6300000000E+000    .4300000000E+000    .7333333333E+000    point 
    .6300000000E+000    .4200000000E+000    .1000000000E+001    point 
    .6300000000E+000    .4100000000E+000    .2444444444E+000    point 
    .6300000000E+000    .4000000000E+000    .1000000000E+001    point 
    .6300000000E+000    .3900000000E+000    .5111111111E+000    point 
    .6300000000E+000    .3800000000E+000    .1000000000E+001    point 
    .6300000000E+000    .3700000000E+000    .1000000000E+001    point 
    .6300000000E+000    .3600000000E+000    .1000000000E+001    point 
    .6300000000E+000    .3500000000E+000    .1000000000E+001    point 
    .6300000000E+000    .3400000000E+000    .9888888889E+000    point 
    .6300000000E+000    .3300000000E+000    .1000000000E+001    point 
    .6300000000E+000    .3200000000E+000    .1000000000E+001    point 
    .6300000000E+000    .3100000000E+000    .1000000000E+001    point 
    .6300000000E+000    .3000000000E+000    .1000000000E+001    point 
    .6300000000E+000    .2900000000E+000    .4777777778E+000    point 
    .6300000000E+000    .2800000000E+000    .1000000000E+001    point 
    .6300000000E+000    .2700000000E+000    .7111111111E+000    point 
    .6300000000E+000    .2600000000E+000    .9111111111E+000    point 
    .6300000000E+000    .2500000000E+000    .9000000000E+000    point 
    .6300000000E+000    .2400000000E+000    .1000000000E+001    point 
    .6300000000E+000    .2300000000E+000    .8777777778E+000    point 
    .6300000000E+000    .2200000000E+000    .1000000000E+001    point 
    .6300000000E+000    .2100000000E+000    .1000000000E+001    point 
    .6300000000E+000    .2000000000E+000    .1000000000E+001    point 
    .6300000000E+000    .1900000000E+000    .7333333333E+000    point 
    .6300000000E+000    .1800000000E+000    .1000000000E+001    point 
    .6300000000E+000    .1700000000E+000    .1000000000E+001    point 
    .6300000000E+000    .1600000000E+000    .1000000000E+001    point 
    .6300000000E+000    .1500000000E+000    .1000000000E+001    point 
    .6300000000E+000    .1400000000E+000    .1111111111E-001    point 
    .6300000000E+000    .1300000000E+000    .1111111111E-001    point 
    .6300000000E+000    .1200000000E+000    .1111111111E-001    point 
    .6300000000E+000    .1100000000E+000    .1111111111E-001    point 
    .6300000000E+000    .1000000000E+000    .1111111111E-001    point 
    .6300000000E+000    .9000000000E-001    .1111111111E-001    point 
    .6300000000E+000    .8000000000E-001    .1111111111E-001    point 
    .6300000000E+000    .7000000000E-001    .1111111111E-001    point 
    .6300000000E+000    .6000000000E-001    .1111111111E-001    point 
    .6300000000E+000    .5000000000E-001    .1111111111E-001    point 
    .6300000000E+000    .4000000000E-001    .1111111111E-001    point 
    .6300000000E+000    .3000000000E-001    .1111111111E-001    point 
    .6300000000E+000    .2000000000E-001    .1111111111E-001    point 
    .6300000000E+000    .1000000000E-001    .1111111111E-001    point 
    .6300000000E+000    .0000000000E+000    .1111111111E-001    point 
    .6400000000E+000    .1200000000E+001    .1000000000E+001    point 
    .6400000000E+000    .1190000000E+001    .1111111111E+000    point 
    .6400000000E+000    .1180000000E+001    .1000000000E+001    point 
    .6400000000E+000    .1170000000E+001    .1000000000E+001    point 
    .6400000000E+000    .1160000000E+001    .1000000000E+001    point 
    .6400000000E+000    .1150000000E+001    .2000000000E+000    point 
    .6400000000E+000    .1140000000E+001    .6333333333E+000    point 
    .6400000000E+000    .1130000000E+001    .1000000000E+001    point 
    .6400000000E+000    .1120000000E+001    .5777777778E+000    point 
    .6400000000E+000    .1110000000E+001    .1000000000E+001    point 
    .6400000000E+000    .1100000000E+001    .1000000000E+001    point 
    .6400000000E+000    .1090000000E+001    .6000000000E+000    point 
    .6400000000E+000    .1080000000E+001    .3444444444E+000    point 
    .6400000000E+000    .1070000000E+001    .1000000000E+001    point 
    .6400000000E+000    .1060000000E+001    .1000000000E+001    point 
    .6400000000E+000    .1050000000E+001    .3333333333E-001    point 
    .6400000000E+000    .1040000000E+001    .1000000000E+001    point 
    .6400000000E+000    .1030000000E+001    .1000000000E+001    point 
    .6400000000E+000    .1020000000E+001    .7777777778E+000    point 
    .6400000000E+000    .1010000000E+001    .1000000000E+001    point 
    .6400000000E+000    .1000000000E+001    .1000000000E+001    point 
    .6400000000E+000    .9900000000E+000    .1000000000E+001    point 
    .6400000000E+000    .9800000000E+000    .1000000000E+001    point 
    .6400000000E+000    .9700000000E+000    .4888888889E+000    point 
    .6400000000E+000    .9600000000E+000    .4444444444E-001    point 
    .6400000000E+000    .9500000000E+000    .1000000000E+001    point 
    .6400000000E+000    .9400000000E+000    .2222222222E-001    point 
    .6400000000E+000    .9300000000E+000    .1000000000E+001    point 
    .6400000000E+000    .9200000000E+000    .1000000000E+001    point 
    .6400000000E+000    .9100000000E+000    .1000000000E+001    point 
    .6400000000E+000    .9000000000E+000    .7333333333E+000    point 
    .6400000000E+000    .8900000000E+000    .4555555556E+000    point 
    .6400000000E+000    .8800000000E+000    .1000000000E+001    point 
    .6400000000E+000    .8700000000E+000    .8888888889E+000    point 
    .6400000000E+000    .8600000000E+000    .1000000000E+001    point 
    .6400000000E+000    .8500000000E+000    .1000000000E+001    point 
    .6400000000E+000    .8400000000E+000    .1000000000E+001    point 
    .6400000000E+000    .8300000000E+000    .4111111111E+000    point 
    .6400000000E+000    .8200000000E+000    .6000000000E+000    point 
    .6400000000E+000    .8100000000E+000    .1000000000E+001    point 
    .6400000000E+000    .8000000000E+000    .1000000000E+001    point 
    .6400000000E+000    .7900000000E+000    .1000000000E+001    point 
    .6400000000E+000    .7800000000E+000    .4444444444E-001    point 
    .6400000000E+000    .7700000000E+000    .1000000000E+001    point 
    .6400000000E+000    .7600000000E+000    .1000000000E+001    point 
    .6400000000E+000    .7500000000E+000    .1000000000E+001    point 
    .6400000000E+000    .7400000000E+000    .2777777778E+000    point 
    .6400000000E+000    .7300000000E+000    .8666666667E+000    point 
    .6400000000E+000    .7200000000E+000    .1111111111E-001    point 
    .6400000000E+000    .7100000000E+000    .5222222222E+000    point 
    .6400000000E+000    .7000000000E+000    .2444444444E+000    point 
    .6400000000E+000    .6900000000E+000    .1000000000E+001    point 
    .6400000000E+000    .6800000000E+000    .1000000000E+001    point 
    .6400000000E+000    .6700000000E+000    .6000000000E+000    point 
    .6400000000E+000    .6600000000E+000    .1000000000E+001    point 
    .6400000000E+000    .6500000000E+000    .9777777778E+000    point 
    .6400000000E+000    .6400000000E+000    .6888888889E+000    point 
    .6400000000E+000    .6300000000E+000    .1000000000E+001    point 
    .6400000000E+000    .6200000000E+000    .1000000000E+001    point 
    .6400000000E+000    .6100000000E+000    .1000000000E+001    point 
    .6400000000E+000    .6000000000E+000    .2777777778E+000    point 
    .6400000000E+000    .5900000000E+000    .2000000000E+000    point 
    .6400000000E+000    .5800000000E+000    .1000000000E+001    point 
    .6400000000E+000    .5700000000E+000    .1000000000E+001    point 
    .6400000000E+000    .5600000000E+000    .8111111111E+000    point 
    .6400000000E+000    .5500000000E+000    .4111111111E+000    point 
    .6400000000E+000    .5400000000E+000    .9666666667E+000    point 
    .6400000000E+000    .5300000000E+000    .1000000000E+001    point 
    .6400000000E+000    .5200000000E+000    .1000000000E+001    point 
    .6400000000E+000    .5100000000E+000    .1000000000E+001    point 
    .6400000000E+000    .5000000000E+000    .6222222222E+000    point 
    .6400000000E+000    .4900000000E+000    .1000000000E+001    point 
    .6400000000E+000    .4800000000E+000    .1000000000E+001    point 
    .6400000000E+000    .4700000000E+000    .9777777778E+000    point 
    .6400000000E+000    .4600000000E+000    .1000000000E+001    point 
    .6400000000E+000    .4500000000E+000    .1000000000E+001    point 
    .6400000000E+000    .4400000000E+000    .2666666667E+000    point 
    .6400000000E+000    .4300000000E+000    .1000000000E+001    point 
    .6400000000E+000    .4200000000E+000    .1000000000E+001    point 
    .6400000000E+000    .4100000000E+000    .9666666667E+000    point 
    .6400000000E+000    .4000000000E+000    .2111111111E+000    point 
    .6400000000E+000    .3900000000E+000    .1444444444E+000    point 
    .6400000000E+000    .3800000000E+000    .6666666667E+000    point 
    .6400000000E+000    .3700000000E+000    .1000000000E+001    point 
    .6400000000E+000    .3600000000E+000    .5444444444E+000    point 
    .6400000000E+000    .3500000000E+000    .3000000000E+000    point 
    .6400000000E+000    .3400000000E+000    .1000000000E+001    point 
    .6400000000E+000    .3300000000E+000    .1000000000E+001    point 
    .6400000000E+000    .3200000000E+000    .1000000000E+001    point 
    .6400000000E+000    .3100000000E+000    .9222222222E+000    point 
    .6400000000E+000    .3000000000E+000    .1000000000E+001    point 
    .6400000000E+000    .2900000000E+000    .1000000000E+001    point 
    .6400000000E+000    .2800000000E+000    .2222222222E-001    point 
    .6400000000E+000    .2700000000E+000    .1000000000E+001    point 
    .6400000000E+000    .2600000000E+000    .1000000000E+001    point 
    .6400000000E+000    .2500000000E+000    .1000000000E+001    point 
    .6400000000E+000    .2400000000E+000    .3222222222E+000    point 
    .6400000000E+000    .2300000000E+000    .1000000000E+001    point 
    .6400000000E+000    .2200000000E+000    .1000000000E+001    point 
    .6400000000E+000    .2100000000E+000    .1000000000E+001    point 
    .6400000000E+000    .2000000000E+000    .1000000000E+001    point 
    .6400000000E+000    .1900000000E+000    .6666666667E+000    point 
    .6400000000E+000    .1800000000E+000    .1000000000E+001    point 
    .6400000000E+000    .1700000000E+000    .1000000000E+001    point 
    .6400000000E+000    .1600000000E+000    .1000000000E+001    point 
    .6400000000E+000    .1500000000E+000    .1000000000E+001    point 
    .6400000000E+000    .1400000000E+000    .8666666667E+000    point 
    .6400000000E+000    .1300000000E+000    .1000000000E+001    point 
    .6400000000E+000    .1200000000E+000    .1111111111E-001    point 
    .6400000000E+000    .1100000000E+000    .1111111111E-001    point 
    .6400000000E+000    .1000000000E+000    .1111111111E-001    point 
    .6400000000E+000    .9000000000E-001    .1111111111E-001    point 
    .6400000000E+000    .8000000000E-001    .1111111111E-001    point 
    .6400000000E+000    .7000000000E-001    .1111111111E-001    point 
    .6400000000E+000    .6000000000E-001    .1111111111E-001    point 
    .6400000000E+000    .5000000000E-001    .1111111111E-001    point 
    .6400000000E+000    .4000000000E-001    .1111111111E-001    point 
    .6400000000E+000    .3000000000E-001    .1111111111E-001    point 
    .6400000000E+000    .2000000000E-001    .1111111111E-001    point 
    .6400000000E+000    .1000000000E-001    .1111111111E-001    point 
    .6400000000E+000    .0000000000E+000    .1111111111E-001    point 
    .6500000000E+000    .1200000000E+001    .1000000000E+001    point 
    .6500000000E+000    .1190000000E+001    .1000000000E+001    point 
    .6500000000E+000    .1180000000E+001    .1000000000E+001    point 
    .6500000000E+000    .1170000000E+001    .1000000000E+001    point 
    .6500000000E+000    .1160000000E+001    .1000000000E+001    point 
    .6500000000E+000    .1150000000E+001    .1000000000E+001    point 
    .6500000000E+000    .1140000000E+001    .1000000000E+001    point 
    .6500000000E+000    .1130000000E+001    .1000000000E+001    point 
    .6500000000E+000    .1120000000E+001    .1555555556E+000    point 
    .6500000000E+000    .1110000000E+001    .2222222222E-001    point 
    .6500000000E+000    .1100000000E+001    .1777777778E+000    point 
    .6500000000E+000    .1090000000E+001    .1000000000E+001    point 
    .6500000000E+000    .1080000000E+001    .3111111111E+000    point 
    .6500000000E+000    .1070000000E+001    .2222222222E-001    point 
    .6500000000E+000    .1060000000E+001    .1000000000E+001    point 
    .6500000000E+000    .1050000000E+001    .1000000000E+001    point 
    .6500000000E+000    .1040000000E+001    .4000000000E+000    point 
    .6500000000E+000    .1030000000E+001    .1000000000E+001    point 
    .6500000000E+000    .1020000000E+001    .1000000000E+001    point 
    .6500000000E+000    .1010000000E+001    .1000000000E+001    point 
    .6500000000E+000    .1000000000E+001    .7555555556E+000    point 
    .6500000000E+000    .9900000000E+000    .1000000000E+001    point 
    .6500000000E+000    .9800000000E+000    .1000000000E+001    point 
    .6500000000E+000    .9700000000E+000    .1000000000E+001    point 
    .6500000000E+000    .9600000000E+000    .2777777778E+000    point 
    .6500000000E+000    .9500000000E+000    .1000000000E+000    point 
    .6500000000E+000    .9400000000E+000    .1000000000E+001    point 
    .6500000000E+000    .9300000000E+000    .8777777778E+000    point 
    .6500000000E+000    .9200000000E+000    .1000000000E+001    point 
    .6500000000E+000    .9100000000E+000    .1000000000E+001    point 
    .6500000000E+000    .9000000000E+000    .1000000000E+001    point 
    .6500000000E+000    .8900000000E+000    .1000000000E+001    point 
    .6500000000E+000    .8800000000E+000    .6555555556E+000    point 
    .6500000000E+000    .8700000000E+000    .1000000000E+001    point 
    .6500000000E+000    .8600000000E+000    .6666666667E-001    point 
    .6500000000E+000    .8500000000E+000    .1000000000E+001    point 
    .6500000000E+000    .8400000000E+000    .5888888889E+000    point 
    .6500000000E+000    .8300000000E+000    .1000000000E+001    point 
    .6500000000E+000    .8200000000E+000    .1000000000E+001    point 
    .6500000000E+000    .8100000000E+000    .3777777778E+000    point 
    .6500000000E+000    .8000000000E+000    .1000000000E+001    point 
    .6500000000E+000    .7900000000E+000    .1000000000E+001    point 
    .6500000000E+000    .7800000000E+000    .2444444444E+000    point 
    .6500000000E+000    .7700000000E+000    .9555555556E+000    point 
    .6500000000E+000    .7600000000E+000    .1000000000E+001    point 
    .6500000000E+000    .7500000000E+000    .1000000000E+001    point 
    .6500000000E+000    .7400000000E+000    .1000000000E+001    point 
    .6500000000E+000    .7300000000E+000    .7111111111E+000    point 
    .6500000000E+000    .7200000000E+000    .7777777778E+000    point 
    .6500000000E+000    .7100000000E+000    .1000000000E+001    point 
    .6500000000E+000    .7000000000E+000    .3111111111E+000    point 
    .6500000000E+000    .6900000000E+000    .1000000000E+001    point 
    .6500000000E+000    .6800000000E+000    .1444444444E+000    point 
    .6500000000E+000    .6700000000E+000    .1000000000E+001    point 
    .6500000000E+000    .6600000000E+000    .1000000000E+001    point 
    .6500000000E+000    .6500000000E+000    .1000000000E+001    point 
    .6500000000E+000    .6400000000E+000    .4666666667E+000    point 
    .6500000000E+000    .6300000000E+000    .1000000000E+001    point 
    .6500000000E+000    .6200000000E+000    .1000000000E+001    point 
    .6500000000E+000    .6100000000E+000    .5000000000E+000    point 
    .6500000000E+000    .6000000000E+000    .1000000000E+001    point 
    .6500000000E+000    .5900000000E+000    .4555555556E+000    point 
    .6500000000E+000    .5800000000E+000    .1000000000E+001    point 
    .6500000000E+000    .5700000000E+000    .1000000000E+001    point 
    .6500000000E+000    .5600000000E+000    .1000000000E+001    point 
    .6500000000E+000    .5500000000E+000    .1000000000E+001    point 
    .6500000000E+000    .5400000000E+000    .1000000000E+001    point 
    .6500000000E+000    .5300000000E+000    .1000000000E+001    point 
    .6500000000E+000    .5200000000E+000    .1000000000E+001    point 
    .6500000000E+000    .5100000000E+000    .1000000000E+001    point 
    .6500000000E+000    .5000000000E+000    .8888888889E-001    point 
    .6500000000E+000    .4900000000E+000    .1000000000E+001    point 
    .6500000000E+000    .4800000000E+000    .1000000000E+001    point 
    .6500000000E+000    .4700000000E+000    .7111111111E+000    point 
    .6500000000E+000    .4600000000E+000    .1000000000E+001    point 
    .6500000000E+000    .4500000000E+000    .1000000000E+001    point 
    .6500000000E+000    .4400000000E+000    .1000000000E+001    point 
    .6500000000E+000    .4300000000E+000    .1777777778E+000    point 
    .6500000000E+000    .4200000000E+000    .7444444444E+000    point 
    .6500000000E+000    .4100000000E+000    .9333333333E+000    point 
    .6500000000E+000    .4000000000E+000    .1000000000E+001    point 
    .6500000000E+000    .3900000000E+000    .1000000000E+001    point 
    .6500000000E+000    .3800000000E+000    .1000000000E+001    point 
    .6500000000E+000    .3700000000E+000    .1000000000E+001    point 
    .6500000000E+000    .3600000000E+000    .4555555556E+000    point 
    .6500000000E+000    .3500000000E+000    .1000000000E+001    point 
    .6500000000E+000    .3400000000E+000    .1222222222E+000    point 
    .6500000000E+000    .3300000000E+000    .1000000000E+001    point 
    .6500000000E+000    .3200000000E+000    .1000000000E+001    point 
    .6500000000E+000    .3100000000E+000    .1000000000E+001    point 
    .6500000000E+000    .3000000000E+000    .1000000000E+001    point 
    .6500000000E+000    .2900000000E+000    .1000000000E+001    point 
    .6500000000E+000    .2800000000E+000    .3222222222E+000    point 
    .6500000000E+000    .2700000000E+000    .1000000000E+001    point 
    .6500000000E+000    .2600000000E+000    .1000000000E+001    point 
    .6500000000E+000    .2500000000E+000    .1000000000E+001    point 
    .6500000000E+000    .2400000000E+000    .1000000000E+001    point 
    .6500000000E+000    .2300000000E+000    .9222222222E+000    point 
    .6500000000E+000    .2200000000E+000    .1000000000E+001    point 
    .6500000000E+000    .2100000000E+000    .1000000000E+001    point 
    .6500000000E+000    .2000000000E+000    .3111111111E+000    point 
    .6500000000E+000    .1900000000E+000    .1000000000E+001    point 
    .6500000000E+000    .1800000000E+000    .1000000000E+001    point 
    .6500000000E+000    .1700000000E+000    .5000000000E+000    point 
    .6500000000E+000    .1600000000E+000    .2222222222E+000    point 
    .6500000000E+000    .1500000000E+000    .1000000000E+001    point 
    .6500000000E+000    .1400000000E+000    .1000000000E+001    point 
    .6500000000E+000    .1300000000E+000    .1000000000E+001    point 
    .6500000000E+000    .1200000000E+000    .1000000000E+001    point 
    .6500000000E+000    .1100000000E+000    .1111111111E-001    point 
    .6500000000E+000    .1000000000E+000    .1111111111E-001    point 
    .6500000000E+000    .9000000000E-001    .1111111111E-001    point 
    .6500000000E+000    .8000000000E-001    .1111111111E-001    point 
    .6500000000E+000    .7000000000E-001    .1111111111E-001    point 
    .6500000000E+000    .6000000000E-001    .1111111111E-001    point 
    .6500000000E+000    .5000000000E-001    .1111111111E-001    point 
    .6500000000E+000    .4000000000E-001    .1111111111E-001    point 
    .6500000000E+000    .3000000000E-001    .1111111111E-001    point 
    .6500000000E+000    .2000000000E-001    .1111111111E-001    point 
    .6500000000E+000    .1000000000E-001    .1111111111E-001    point 
    .6500000000E+000    .0000000000E+000    .1111111111E-001    point 
    .6600000000E+000    .1200000000E+001    .5111111111E+000    point 
    .6600000000E+000    .1190000000E+001    .1000000000E+001    point 
    .6600000000E+000    .1180000000E+001    .3222222222E+000    point 
    .6600000000E+000    .1170000000E+001    .6444444444E+000    point 
    .6600000000E+000    .1160000000E+001    .1000000000E+001    point 
    .6600000000E+000    .1150000000E+001    .1000000000E+001    point 
    .6600000000E+000    .1140000000E+001    .1000000000E+001    point 
    .6600000000E+000    .1130000000E+001    .6555555556E+000    point 
    .6600000000E+000    .1120000000E+001    .1000000000E+001    point 
    .6600000000E+000    .1110000000E+001    .1000000000E+001    point 
    .6600000000E+000    .1100000000E+001    .1000000000E+001    point 
    .6600000000E+000    .1090000000E+001    .1000000000E+001    point 
    .6600000000E+000    .1080000000E+001    .1000000000E+001    point 
    .6600000000E+000    .1070000000E+001    .1000000000E+001    point 
    .6600000000E+000    .1060000000E+001    .1000000000E+000    point 
    .6600000000E+000    .1050000000E+001    .1000000000E+001    point 
    .6600000000E+000    .1040000000E+001    .1000000000E+001    point 
    .6600000000E+000    .1030000000E+001    .1000000000E+001    point 
    .6600000000E+000    .1020000000E+001    .6333333333E+000    point 
    .6600000000E+000    .1010000000E+001    .7444444444E+000    point 
    .6600000000E+000    .1000000000E+001    .1000000000E+001    point 
    .6600000000E+000    .9900000000E+000    .1000000000E+001    point 
    .6600000000E+000    .9800000000E+000    .1000000000E+001    point 
    .6600000000E+000    .9700000000E+000    .1000000000E+001    point 
    .6600000000E+000    .9600000000E+000    .3555555556E+000    point 
    .6600000000E+000    .9500000000E+000    .6777777778E+000    point 
    .6600000000E+000    .9400000000E+000    .1000000000E+001    point 
    .6600000000E+000    .9300000000E+000    .1111111111E+000    point 
    .6600000000E+000    .9200000000E+000    .1000000000E+001    point 
    .6600000000E+000    .9100000000E+000    .1000000000E+001    point 
    .6600000000E+000    .9000000000E+000    .1000000000E+001    point 
    .6600000000E+000    .8900000000E+000    .1000000000E+001    point 
    .6600000000E+000    .8800000000E+000    .7888888889E+000    point 
    .6600000000E+000    .8700000000E+000    .5666666667E+000    point 
    .6600000000E+000    .8600000000E+000    .1000000000E+001    point 
    .6600000000E+000    .8500000000E+000    .1000000000E+001    point 
    .6600000000E+000    .8400000000E+000    .1000000000E+001    point 
    .6600000000E+000    .8300000000E+000    .1000000000E+001    point 
    .6600000000E+000    .8200000000E+000    .2777777778E+000    point 
    .6600000000E+000    .8100000000E+000    .1000000000E+001    point 
    .6600000000E+000    .8000000000E+000    .6666666667E+000    point 
    .6600000000E+000    .7900000000E+000    .1000000000E+001    point 
    .6600000000E+000    .7800000000E+000    .1000000000E+001    point 
    .6600000000E+000    .7700000000E+000    .1000000000E+001    point 
    .6600000000E+000    .7600000000E+000    .1888888889E+000    point 
    .6600000000E+000    .7500000000E+000    .7333333333E+000    point 
    .6600000000E+000    .7400000000E+000    .5777777778E+000    point 
    .6600000000E+000    .7300000000E+000    .1000000000E+001    point 
    .6600000000E+000    .7200000000E+000    .1000000000E+001    point 
    .6600000000E+000    .7100000000E+000    .1000000000E+001    point 
    .6600000000E+000    .7000000000E+000    .1000000000E+001    point 
    .6600000000E+000    .6900000000E+000    .1000000000E+001    point 
    .6600000000E+000    .6800000000E+000    .1000000000E+001    point 
    .6600000000E+000    .6700000000E+000    .4888888889E+000    point 
    .6600000000E+000    .6600000000E+000    .1000000000E+001    point 
    .6600000000E+000    .6500000000E+000    .1000000000E+001    point 
    .6600000000E+000    .6400000000E+000    .1000000000E+001    point 
    .6600000000E+000    .6300000000E+000    .1000000000E+001    point 
    .6600000000E+000    .6200000000E+000    .1000000000E+001    point 
    .6600000000E+000    .6100000000E+000    .9444444444E+000    point 
    .6600000000E+000    .6000000000E+000    .1000000000E+001    point 
    .6600000000E+000    .5900000000E+000    .1000000000E+001    point 
    .6600000000E+000    .5800000000E+000    .7666666667E+000    point 
    .6600000000E+000    .5700000000E+000    .1000000000E+001    point 
    .6600000000E+000    .5600000000E+000    .1000000000E+001    point 
    .6600000000E+000    .5500000000E+000    .1000000000E+001    point 
    .6600000000E+000    .5400000000E+000    .2888888889E+000    point 
    .6600000000E+000    .5300000000E+000    .1000000000E+001    point 
    .6600000000E+000    .5200000000E+000    .6444444444E+000    point 
    .6600000000E+000    .5100000000E+000    .5333333333E+000    point 
    .6600000000E+000    .5000000000E+000    .1000000000E+001    point 
    .6600000000E+000    .4900000000E+000    .1000000000E+001    point 
    .6600000000E+000    .4800000000E+000    .1000000000E+001    point 
    .6600000000E+000    .4700000000E+000    .1000000000E+001    point 
    .6600000000E+000    .4600000000E+000    .1000000000E+001    point 
    .6600000000E+000    .4500000000E+000    .8000000000E+000    point 
    .6600000000E+000    .4400000000E+000    .1000000000E+001    point 
    .6600000000E+000    .4300000000E+000    .8888888889E+000    point 
    .6600000000E+000    .4200000000E+000    .1111111111E+000    point 
    .6600000000E+000    .4100000000E+000    .1000000000E+001    point 
    .6600000000E+000    .4000000000E+000    .7000000000E+000    point 
    .6600000000E+000    .3900000000E+000    .4777777778E+000    point 
    .6600000000E+000    .3800000000E+000    .1000000000E+001    point 
    .6600000000E+000    .3700000000E+000    .1000000000E+001    point 
    .6600000000E+000    .3600000000E+000    .1000000000E+001    point 
    .6600000000E+000    .3500000000E+000    .1000000000E+001    point 
    .6600000000E+000    .3400000000E+000    .1000000000E+001    point 
    .6600000000E+000    .3300000000E+000    .1000000000E+001    point 
    .6600000000E+000    .3200000000E+000    .1000000000E+001    point 
    .6600000000E+000    .3100000000E+000    .1000000000E+001    point 
    .6600000000E+000    .3000000000E+000    .8666666667E+000    point 
    .6600000000E+000    .2900000000E+000    .1000000000E+001    point 
    .6600000000E+000    .2800000000E+000    .1000000000E+001    point 
    .6600000000E+000    .2700000000E+000    .1000000000E+001    point 
    .6600000000E+000    .2600000000E+000    .2666666667E+000    point 
    .6600000000E+000    .2500000000E+000    .1000000000E+001    point 
    .6600000000E+000    .2400000000E+000    .1000000000E+001    point 
    .6600000000E+000    .2300000000E+000    .1000000000E+001    point 
    .6600000000E+000    .2200000000E+000    .6666666667E+000    point 
    .6600000000E+000    .2100000000E+000    .1000000000E+001    point 
    .6600000000E+000    .2000000000E+000    .4444444444E-001    point 
    .6600000000E+000    .1900000000E+000    .1000000000E+001    point 
    .6600000000E+000    .1800000000E+000    .1000000000E+001    point 
    .6600000000E+000    .1700000000E+000    .1000000000E+001    point 
    .6600000000E+000    .1600000000E+000    .1000000000E+001    point 
    .6600000000E+000    .1500000000E+000    .1000000000E+001    point 
    .6600000000E+000    .1400000000E+000    .1000000000E+001    point 
    .6600000000E+000    .1300000000E+000    .1000000000E+001    point 
    .6600000000E+000    .1200000000E+000    .1000000000E+001    point 
    .6600000000E+000    .1100000000E+000    .1000000000E+001    point 
    .6600000000E+000    .1000000000E+000    .1111111111E-001    point 
    .6600000000E+000    .9000000000E-001    .1111111111E-001    point 
    .6600000000E+000    .8000000000E-001    .1111111111E-001    point 
    .6600000000E+000    .7000000000E-001    .1111111111E-001    point 
    .6600000000E+000    .6000000000E-001    .1111111111E-001    point 
    .6600000000E+000    .5000000000E-001    .1111111111E-001    point 
    .6600000000E+000    .4000000000E-001    .1111111111E-001    point 
    .6600000000E+000    .3000000000E-001    .1111111111E-001    point 
    .6600000000E+000    .2000000000E-001    .1111111111E-001    point 
    .6600000000E+000    .1000000000E-001    .1111111111E-001    point 
    .6600000000E+000    .0000000000E+000    .1111111111E-001    point 
    .6700000000E+000    .1200000000E+001    .1000000000E+001    point 
    .6700000000E+000    .1190000000E+001    .9777777778E+000    point 
    .6700000000E+000    .1180000000E+001    .1000000000E+001    point 
    .6700000000E+000    .1170000000E+001    .1000000000E+001    point 
    .6700000000E+000    .1160000000E+001    .1000000000E+001    point 
    .6700000000E+000    .1150000000E+001    .7111111111E+000    point 
    .6700000000E+000    .1140000000E+001    .1000000000E+001    point 
    .6700000000E+000    .1130000000E+001    .4333333333E+000    point 
    .6700000000E+000    .1120000000E+001    .1000000000E+001    point 
    .6700000000E+000    .1110000000E+001    .1000000000E+001    point 
    .6700000000E+000    .1100000000E+001    .1000000000E+001    point 
    .6700000000E+000    .1090000000E+001    .1000000000E+001    point 
    .6700000000E+000    .1080000000E+001    .1000000000E+001    point 
    .6700000000E+000    .1070000000E+001    .1000000000E+001    point 
    .6700000000E+000    .1060000000E+001    .1000000000E+001    point 
    .6700000000E+000    .1050000000E+001    .1000000000E+001    point 
    .6700000000E+000    .1040000000E+001    .1000000000E+001    point 
    .6700000000E+000    .1030000000E+001    .9222222222E+000    point 
    .6700000000E+000    .1020000000E+001    .1222222222E+000    point 
    .6700000000E+000    .1010000000E+001    .1000000000E+001    point 
    .6700000000E+000    .1000000000E+001    .1000000000E+001    point 
    .6700000000E+000    .9900000000E+000    .1000000000E+001    point 
    .6700000000E+000    .9800000000E+000    .1000000000E+001    point 
    .6700000000E+000    .9700000000E+000    .1000000000E+001    point 
    .6700000000E+000    .9600000000E+000    .1000000000E+001    point 
    .6700000000E+000    .9500000000E+000    .2222222222E-001    point 
    .6700000000E+000    .9400000000E+000    .1000000000E+001    point 
    .6700000000E+000    .9300000000E+000    .1000000000E+001    point 
    .6700000000E+000    .9200000000E+000    .1000000000E+001    point 
    .6700000000E+000    .9100000000E+000    .1000000000E+001    point 
    .6700000000E+000    .9000000000E+000    .6555555556E+000    point 
    .6700000000E+000    .8900000000E+000    .1000000000E+001    point 
    .6700000000E+000    .8800000000E+000    .1000000000E+001    point 
    .6700000000E+000    .8700000000E+000    .1000000000E+001    point 
    .6700000000E+000    .8600000000E+000    .1000000000E+001    point 
    .6700000000E+000    .8500000000E+000    .1000000000E+001    point 
    .6700000000E+000    .8400000000E+000    .1000000000E+001    point 
    .6700000000E+000    .8300000000E+000    .1000000000E+001    point 
    .6700000000E+000    .8200000000E+000    .1000000000E+001    point 
    .6700000000E+000    .8100000000E+000    .1000000000E+001    point 
    .6700000000E+000    .8000000000E+000    .4333333333E+000    point 
    .6700000000E+000    .7900000000E+000    .1000000000E+001    point 
    .6700000000E+000    .7800000000E+000    .8888888889E+000    point 
    .6700000000E+000    .7700000000E+000    .1000000000E+001    point 
    .6700000000E+000    .7600000000E+000    .1000000000E+001    point 
    .6700000000E+000    .7500000000E+000    .1000000000E+001    point 
    .6700000000E+000    .7400000000E+000    .6888888889E+000    point 
    .6700000000E+000    .7300000000E+000    .1000000000E+001    point 
    .6700000000E+000    .7200000000E+000    .7666666667E+000    point 
    .6700000000E+000    .7100000000E+000    .7555555556E+000    point 
    .6700000000E+000    .7000000000E+000    .1000000000E+001    point 
    .6700000000E+000    .6900000000E+000    .1111111111E-001    point 
    .6700000000E+000    .6800000000E+000    .1000000000E+001    point 
    .6700000000E+000    .6700000000E+000    .1000000000E+001    point 
    .6700000000E+000    .6600000000E+000    .1000000000E+001    point 
    .6700000000E+000    .6500000000E+000    .6555555556E+000    point 
    .6700000000E+000    .6400000000E+000    .3111111111E+000    point 
    .6700000000E+000    .6300000000E+000    .1000000000E+001    point 
    .6700000000E+000    .6200000000E+000    .8777777778E+000    point 
    .6700000000E+000    .6100000000E+000    .1000000000E+001    point 
    .6700000000E+000    .6000000000E+000    .1000000000E+001    point 
    .6700000000E+000    .5900000000E+000    .7000000000E+000    point 
    .6700000000E+000    .5800000000E+000    .1000000000E+001    point 
    .6700000000E+000    .5700000000E+000    .1000000000E+001    point 
    .6700000000E+000    .5600000000E+000    .1000000000E+001    point 
    .6700000000E+000    .5500000000E+000    .1000000000E+001    point 
    .6700000000E+000    .5400000000E+000    .1000000000E+001    point 
    .6700000000E+000    .5300000000E+000    .1000000000E+001    point 
    .6700000000E+000    .5200000000E+000    .1000000000E+001    point 
    .6700000000E+000    .5100000000E+000    .1000000000E+001    point 
    .6700000000E+000    .5000000000E+000    .9000000000E+000    point 
    .6700000000E+000    .4900000000E+000    .6555555556E+000    point 
    .6700000000E+000    .4800000000E+000    .8666666667E+000    point 
    .6700000000E+000    .4700000000E+000    .1000000000E+001    point 
    .6700000000E+000    .4600000000E+000    .1000000000E+001    point 
    .6700000000E+000    .4500000000E+000    .1000000000E+001    point 
    .6700000000E+000    .4400000000E+000    .1000000000E+001    point 
    .6700000000E+000    .4300000000E+000    .1000000000E+001    point 
    .6700000000E+000    .4200000000E+000    .3888888889E+000    point 
    .6700000000E+000    .4100000000E+000    .1000000000E+001    point 
    .6700000000E+000    .4000000000E+000    .9000000000E+000    point 
    .6700000000E+000    .3900000000E+000    .1000000000E+001    point 
    .6700000000E+000    .3800000000E+000    .7666666667E+000    point 
    .6700000000E+000    .3700000000E+000    .2666666667E+000    point 
    .6700000000E+000    .3600000000E+000    .1000000000E+001    point 
    .6700000000E+000    .3500000000E+000    .1000000000E+001    point 
    .6700000000E+000    .3400000000E+000    .1000000000E+001    point 
    .6700000000E+000    .3300000000E+000    .1000000000E+001    point 
    .6700000000E+000    .3200000000E+000    .1000000000E+001    point 
    .6700000000E+000    .3100000000E+000    .1000000000E+001    point 
    .6700000000E+000    .3000000000E+000    .1000000000E+001    point 
    .6700000000E+000    .2900000000E+000    .3222222222E+000    point 
    .6700000000E+000    .2800000000E+000    .1000000000E+001    point 
    .6700000000E+000    .2700000000E+000    .1000000000E+001    point 
    .6700000000E+000    .2600000000E+000    .1000000000E+001    point 
    .6700000000E+000    .2500000000E+000    .1000000000E+001    point 
    .6700000000E+000    .2400000000E+000    .1000000000E+001    point 
    .6700000000E+000    .2300000000E+000    .1000000000E+001    point 
    .6700000000E+000    .2200000000E+000    .1000000000E+001    point 
    .6700000000E+000    .2100000000E+000    .8777777778E+000    point 
    .6700000000E+000    .2000000000E+000    .2000000000E+000    point 
    .6700000000E+000    .1900000000E+000    .1000000000E+001    point 
    .6700000000E+000    .1800000000E+000    .1000000000E+001    point 
    .6700000000E+000    .1700000000E+000    .9666666667E+000    point 
    .6700000000E+000    .1600000000E+000    .1000000000E+001    point 
    .6700000000E+000    .1500000000E+000    .1000000000E+001    point 
    .6700000000E+000    .1400000000E+000    .1000000000E+001    point 
    .6700000000E+000    .1300000000E+000    .1000000000E+001    point 
    .6700000000E+000    .1200000000E+000    .1000000000E+001    point 
    .6700000000E+000    .1100000000E+000    .1000000000E+001    point 
    .6700000000E+000    .1000000000E+000    .9000000000E+000    point 
    .6700000000E+000    .9000000000E-001    .1111111111E-001    point 
    .6700000000E+000    .8000000000E-001    .1111111111E-001    point 
    .6700000000E+000    .7000000000E-001    .1111111111E-001    point 
    .6700000000E+000    .6000000000E-001    .1111111111E-001    point 
    .6700000000E+000    .5000000000E-001    .1111111111E-001    point 
    .6700000000E+000    .4000000000E-001    .1111111111E-001    point 
    .6700000000E+000    .3000000000E-001    .1111111111E-001    point 
    .6700000000E+000    .2000000000E-001    .1111111111E-001    point 
    .6700000000E+000    .1000000000E-001    .1111111111E-001    point 
    .6700000000E+000    .0000000000E+000    .1111111111E-001    point 
    .6800000000E+000    .1200000000E+001    .1000000000E+001    point 
    .6800000000E+000    .1190000000E+001    .1000000000E+001    point 
    .6800000000E+000    .1180000000E+001    .1000000000E+001    point 
    .6800000000E+000    .1170000000E+001    .1000000000E+001    point 
    .6800000000E+000    .1160000000E+001    .7666666667E+000    point 
    .6800000000E+000    .1150000000E+001    .1000000000E+001    point 
    .6800000000E+000    .1140000000E+001    .3555555556E+000    point 
    .6800000000E+000    .1130000000E+001    .1000000000E+001    point 
    .6800000000E+000    .1120000000E+001    .1888888889E+000    point 
    .6800000000E+000    .1110000000E+001    .1000000000E+001    point 
    .6800000000E+000    .1100000000E+001    .1000000000E+001    point 
    .6800000000E+000    .1090000000E+001    .1000000000E+001    point 
    .6800000000E+000    .1080000000E+001    .1000000000E+001    point 
    .6800000000E+000    .1070000000E+001    .1000000000E+001    point 
    .6800000000E+000    .1060000000E+001    .1000000000E+001    point 
    .6800000000E+000    .1050000000E+001    .6444444444E+000    point 
    .6800000000E+000    .1040000000E+001    .1000000000E+001    point 
    .6800000000E+000    .1030000000E+001    .1000000000E+001    point 
    .6800000000E+000    .1020000000E+001    .3111111111E+000    point 
    .6800000000E+000    .1010000000E+001    .1000000000E+001    point 
    .6800000000E+000    .1000000000E+001    .1000000000E+001    point 
    .6800000000E+000    .9900000000E+000    .1000000000E+001    point 
    .6800000000E+000    .9800000000E+000    .1000000000E+001    point 
    .6800000000E+000    .9700000000E+000    .2777777778E+000    point 
    .6800000000E+000    .9600000000E+000    .1000000000E+001    point 
    .6800000000E+000    .9500000000E+000    .1000000000E+001    point 
    .6800000000E+000    .9400000000E+000    .1000000000E+001    point 
    .6800000000E+000    .9300000000E+000    .1000000000E+001    point 
    .6800000000E+000    .9200000000E+000    .1000000000E+001    point 
    .6800000000E+000    .9100000000E+000    .1000000000E+001    point 
    .6800000000E+000    .9000000000E+000    .1000000000E+001    point 
    .6800000000E+000    .8900000000E+000    .1000000000E+001    point 
    .6800000000E+000    .8800000000E+000    .1000000000E+001    point 
    .6800000000E+000    .8700000000E+000    .1000000000E+001    point 
    .6800000000E+000    .8600000000E+000    .1000000000E+001    point 
    .6800000000E+000    .8500000000E+000    .1000000000E+001    point 
    .6800000000E+000    .8400000000E+000    .1000000000E+001    point 
    .6800000000E+000    .8300000000E+000    .1000000000E+001    point 
    .6800000000E+000    .8200000000E+000    .1000000000E+001    point 
    .6800000000E+000    .8100000000E+000    .1000000000E+001    point 
    .6800000000E+000    .8000000000E+000    .1000000000E+001    point 
    .6800000000E+000    .7900000000E+000    .1000000000E+001    point 
    .6800000000E+000    .7800000000E+000    .1000000000E+001    point 
    .6800000000E+000    .7700000000E+000    .5111111111E+000    point 
    .6800000000E+000    .7600000000E+000    .1000000000E+001    point 
    .6800000000E+000    .7500000000E+000    .1000000000E+001    point 
    .6800000000E+000    .7400000000E+000    .1000000000E+001    point 
    .6800000000E+000    .7300000000E+000    .1000000000E+001    point 
    .6800000000E+000    .7200000000E+000    .1000000000E+001    point 
    .6800000000E+000    .7100000000E+000    .1000000000E+001    point 
    .6800000000E+000    .7000000000E+000    .4666666667E+000    point 
    .6800000000E+000    .6900000000E+000    .1000000000E+001    point 
    .6800000000E+000    .6800000000E+000    .1000000000E+001    point 
    .6800000000E+000    .6700000000E+000    .2666666667E+000    point 
    .6800000000E+000    .6600000000E+000    .1000000000E+001    point 
    .6800000000E+000    .6500000000E+000    .1000000000E+001    point 
    .6800000000E+000    .6400000000E+000    .1000000000E+001    point 
    .6800000000E+000    .6300000000E+000    .5777777778E+000    point 
    .6800000000E+000    .6200000000E+000    .1000000000E+001    point 
    .6800000000E+000    .6100000000E+000    .3888888889E+000    point 
    .6800000000E+000    .6000000000E+000    .1000000000E+001    point 
    .6800000000E+000    .5900000000E+000    .1000000000E+001    point 
    .6800000000E+000    .5800000000E+000    .1000000000E+001    point 
    .6800000000E+000    .5700000000E+000    .1000000000E+001    point 
    .6800000000E+000    .5600000000E+000    .1000000000E+001    point 
    .6800000000E+000    .5500000000E+000    .1000000000E+001    point 
    .6800000000E+000    .5400000000E+000    .1000000000E+001    point 
    .6800000000E+000    .5300000000E+000    .1000000000E+001    point 
    .6800000000E+000    .5200000000E+000    .2444444444E+000    point 
    .6800000000E+000    .5100000000E+000    .8555555556E+000    point 
    .6800000000E+000    .5000000000E+000    .9555555556E+000    point 
    .6800000000E+000    .4900000000E+000    .1000000000E+001    point 
    .6800000000E+000    .4800000000E+000    .1000000000E+001    point 
    .6800000000E+000    .4700000000E+000    .3555555556E+000    point 
    .6800000000E+000    .4600000000E+000    .8555555556E+000    point 
    .6800000000E+000    .4500000000E+000    .1000000000E+001    point 
    .6800000000E+000    .4400000000E+000    .1000000000E+001    point 
    .6800000000E+000    .4300000000E+000    .1000000000E+001    point 
    .6800000000E+000    .4200000000E+000    .1000000000E+001    point 
    .6800000000E+000    .4100000000E+000    .1000000000E+001    point 
    .6800000000E+000    .4000000000E+000    .1000000000E+001    point 
    .6800000000E+000    .3900000000E+000    .1000000000E+001    point 
    .6800000000E+000    .3800000000E+000    .3555555556E+000    point 
    .6800000000E+000    .3700000000E+000    .8777777778E+000    point 
    .6800000000E+000    .3600000000E+000    .1000000000E+001    point 
    .6800000000E+000    .3500000000E+000    .1000000000E+001    point 
    .6800000000E+000    .3400000000E+000    .9888888889E+000    point 
    .6800000000E+000    .3300000000E+000    .1000000000E+001    point 
    .6800000000E+000    .3200000000E+000    .1000000000E+001    point 
    .6800000000E+000    .3100000000E+000    .1000000000E+001    point 
    .6800000000E+000    .3000000000E+000    .1000000000E+001    point 
    .6800000000E+000    .2900000000E+000    .1000000000E+001    point 
    .6800000000E+000    .2800000000E+000    .1000000000E+001    point 
    .6800000000E+000    .2700000000E+000    .1000000000E+001    point 
    .6800000000E+000    .2600000000E+000    .1000000000E+001    point 
    .6800000000E+000    .2500000000E+000    .1000000000E+001    point 
    .6800000000E+000    .2400000000E+000    .1000000000E+001    point 
    .6800000000E+000    .2300000000E+000    .1000000000E+001    point 
    .6800000000E+000    .2200000000E+000    .6666666667E+000    point 
    .6800000000E+000    .2100000000E+000    .1000000000E+001    point 
    .6800000000E+000    .2000000000E+000    .1000000000E+001    point 
    .6800000000E+000    .1900000000E+000    .1000000000E+001    point 
    .6800000000E+000    .1800000000E+000    .1000000000E+001    point 
    .6800000000E+000    .1700000000E+000    .1000000000E+001    point 
    .6800000000E+000    .1600000000E+000    .1000000000E+001    point 
    .6800000000E+000    .1500000000E+000    .1000000000E+001    point 
    .6800000000E+000    .1400000000E+000    .1000000000E+001    point 
    .6800000000E+000    .1300000000E+000    .1000000000E+001    point 
    .6800000000E+000    .1200000000E+000    .1000000000E+001    point 
    .6800000000E+000    .1100000000E+000    .1000000000E+001    point 
    .6800000000E+000    .1000000000E+000    .7555555556E+000    point 
    .6800000000E+000    .9000000000E-001    .7555555556E+000    point 
    .6800000000E+000    .8000000000E-001    .2005662308E-016    point 
    .6800000000E+000    .7000000000E-001    .2005662308E-016    point 
    .6800000000E+000    .6000000000E-001    .2005662308E-016    point 
    .6800000000E+000    .5000000000E-001    .2005662308E-016    point 
    .6800000000E+000    .4000000000E-001    .2005662308E-016    point 
    .6800000000E+000    .3000000000E-001    .2005662308E-016    point 
    .6800000000E+000    .2000000000E-001    .2005662308E-016    point 
    .6800000000E+000    .1000000000E-001    .2005662308E-016    point 
    .6800000000E+000    .0000000000E+000    .2005662308E-016    point 
    .6900000000E+000    .1200000000E+001    .1000000000E+001    point 
    .6900000000E+000    .1190000000E+001    .1000000000E+001    point 
    .6900000000E+000    .1180000000E+001    .6111111111E+000    point 
    .6900000000E+000    .1170000000E+001    .1000000000E+001    point 
    .6900000000E+000    .1160000000E+001    .1000000000E+001    point 
    .6900000000E+000    .1150000000E+001    .7555555556E+000    point 
    .6900000000E+000    .1140000000E+001    .1000000000E+001    point 
    .6900000000E+000    .1130000000E+001    .9777777778E+000    point 
    .6900000000E+000    .1120000000E+001    .1000000000E+001    point 
    .6900000000E+000    .1110000000E+001    .1000000000E+001    point 
    .6900000000E+000    .1100000000E+001    .1111111111E+000    point 
    .6900000000E+000    .1090000000E+001    .9111111111E+000    point 
    .6900000000E+000    .1080000000E+001    .8000000000E+000    point 
    .6900000000E+000    .1070000000E+001    .1000000000E+001    point 
    .6900000000E+000    .1060000000E+001    .1000000000E+001    point 
    .6900000000E+000    .1050000000E+001    .1000000000E+001    point 
    .6900000000E+000    .1040000000E+001    .1000000000E+001    point 
    .6900000000E+000    .1030000000E+001    .1000000000E+001    point 
    .6900000000E+000    .1020000000E+001    .1000000000E+001    point 
    .6900000000E+000    .1010000000E+001    .6000000000E+000    point 
    .6900000000E+000    .1000000000E+001    .1000000000E+001    point 
    .6900000000E+000    .9900000000E+000    .1000000000E+001    point 
    .6900000000E+000    .9800000000E+000    .1000000000E+001    point 
    .6900000000E+000    .9700000000E+000    .5888888889E+000    point 
    .6900000000E+000    .9600000000E+000    .1000000000E+001    point 
    .6900000000E+000    .9500000000E+000    .4000000000E+000    point 
    .6900000000E+000    .9400000000E+000    .1000000000E+001    point 
    .6900000000E+000    .9300000000E+000    .1000000000E+001    point 
    .6900000000E+000    .9200000000E+000    .1000000000E+001    point 
    .6900000000E+000    .9100000000E+000    .3888888889E+000    point 
    .6900000000E+000    .9000000000E+000    .2222222222E+000    point 
    .6900000000E+000    .8900000000E+000    .1000000000E+001    point 
    .6900000000E+000    .8800000000E+000    .1000000000E+001    point 
    .6900000000E+000    .8700000000E+000    .1000000000E+001    point 
    .6900000000E+000    .8600000000E+000    .9333333333E+000    point 
    .6900000000E+000    .8500000000E+000    .1000000000E+001    point 
    .6900000000E+000    .8400000000E+000    .1000000000E+001    point 
    .6900000000E+000    .8300000000E+000    .1000000000E+001    point 
    .6900000000E+000    .8200000000E+000    .1000000000E+001    point 
    .6900000000E+000    .8100000000E+000    .1000000000E+001    point 
    .6900000000E+000    .8000000000E+000    .7000000000E+000    point 
    .6900000000E+000    .7900000000E+000    .1000000000E+001    point 
    .6900000000E+000    .7800000000E+000    .1111111111E-001    point 
    .6900000000E+000    .7700000000E+000    .1000000000E+001    point 
    .6900000000E+000    .7600000000E+000    .1111111111E-001    point 
    .6900000000E+000    .7500000000E+000    .1000000000E+001    point 
    .6900000000E+000    .7400000000E+000    .1000000000E+001    point 
    .6900000000E+000    .7300000000E+000    .1000000000E+001    point 
    .6900000000E+000    .7200000000E+000    .1000000000E+001    point 
    .6900000000E+000    .7100000000E+000    .1000000000E+001    point 
    .6900000000E+000    .7000000000E+000    .7444444444E+000    point 
    .6900000000E+000    .6900000000E+000    .1000000000E+001    point 
    .6900000000E+000    .6800000000E+000    .1000000000E+001    point 
    .6900000000E+000    .6700000000E+000    .1000000000E+001    point 
    .6900000000E+000    .6600000000E+000    .1000000000E+001    point 
    .6900000000E+000    .6500000000E+000    .1000000000E+001    point 
    .6900000000E+000    .6400000000E+000    .1000000000E+001    point 
    .6900000000E+000    .6300000000E+000    .1000000000E+001    point 
    .6900000000E+000    .6200000000E+000    .3666666667E+000    point 
    .6900000000E+000    .6100000000E+000    .8444444444E+000    point 
    .6900000000E+000    .6000000000E+000    .1000000000E+001    point 
    .6900000000E+000    .5900000000E+000    .9555555556E+000    point 
    .6900000000E+000    .5800000000E+000    .1000000000E+001    point 
    .6900000000E+000    .5700000000E+000    .1000000000E+001    point 
    .6900000000E+000    .5600000000E+000    .1000000000E+001    point 
    .6900000000E+000    .5500000000E+000    .1000000000E+001    point 
    .6900000000E+000    .5400000000E+000    .1000000000E+001    point 
    .6900000000E+000    .5300000000E+000    .3777777778E+000    point 
    .6900000000E+000    .5200000000E+000    .1000000000E+001    point 
    .6900000000E+000    .5100000000E+000    .1000000000E+001    point 
    .6900000000E+000    .5000000000E+000    .1000000000E+001    point 
    .6900000000E+000    .4900000000E+000    .3111111111E+000    point 
    .6900000000E+000    .4800000000E+000    .1000000000E+001    point 
    .6900000000E+000    .4700000000E+000    .1000000000E+001    point 
    .6900000000E+000    .4600000000E+000    .1000000000E+000    point 
    .6900000000E+000    .4500000000E+000    .1000000000E+001    point 
    .6900000000E+000    .4400000000E+000    .1000000000E+001    point 
    .6900000000E+000    .4300000000E+000    .1000000000E+001    point 
    .6900000000E+000    .4200000000E+000    .1000000000E+001    point 
    .6900000000E+000    .4100000000E+000    .1000000000E+001    point 
    .6900000000E+000    .4000000000E+000    .1000000000E+001    point 
    .6900000000E+000    .3900000000E+000    .1000000000E+001    point 
    .6900000000E+000    .3800000000E+000    .3333333333E-001    point 
    .6900000000E+000    .3700000000E+000    .1000000000E+001    point 
    .6900000000E+000    .3600000000E+000    .1000000000E+001    point 
    .6900000000E+000    .3500000000E+000    .1000000000E+001    point 
    .6900000000E+000    .3400000000E+000    .1000000000E+001    point 
    .6900000000E+000    .3300000000E+000    .1000000000E+001    point 
    .6900000000E+000    .3200000000E+000    .1000000000E+001    point 
    .6900000000E+000    .3100000000E+000    .1000000000E+001    point 
    .6900000000E+000    .3000000000E+000    .1000000000E+001    point 
    .6900000000E+000    .2900000000E+000    .1777777778E+000    point 
    .6900000000E+000    .2800000000E+000    .1000000000E+001    point 
    .6900000000E+000    .2700000000E+000    .1666666667E+000    point 
    .6900000000E+000    .2600000000E+000    .1000000000E+001    point 
    .6900000000E+000    .2500000000E+000    .1000000000E+001    point 
    .6900000000E+000    .2400000000E+000    .3888888889E+000    point 
    .6900000000E+000    .2300000000E+000    .1000000000E+001    point 
    .6900000000E+000    .2200000000E+000    .1000000000E+001    point 
    .6900000000E+000    .2100000000E+000    .1000000000E+001    point 
    .6900000000E+000    .2000000000E+000    .1000000000E+001    point 
    .6900000000E+000    .1900000000E+000    .1000000000E+001    point 
    .6900000000E+000    .1800000000E+000    .3666666667E+000    point 
    .6900000000E+000    .1700000000E+000    .1000000000E+001    point 
    .6900000000E+000    .1600000000E+000    .1000000000E+001    point 
    .6900000000E+000    .1500000000E+000    .1000000000E+001    point 
    .6900000000E+000    .1400000000E+000    .1000000000E+001    point 
    .6900000000E+000    .1300000000E+000    .5555555556E+000    point 
    .6900000000E+000    .1200000000E+000    .1000000000E+001    point 
    .6900000000E+000    .1100000000E+000    .1000000000E+001    point 
    .6900000000E+000    .1000000000E+000    .1000000000E+001    point 
    .6900000000E+000    .9000000000E-001    .7777777778E+000    point 
    .6900000000E+000    .8000000000E-001    .1000000000E+001    point 
    .6900000000E+000    .7000000000E-001    .1111111111E-001    point 
    .6900000000E+000    .6000000000E-001    .1111111111E-001    point 
    .6900000000E+000    .5000000000E-001    .1111111111E-001    point 
    .6900000000E+000    .4000000000E-001    .1111111111E-001    point 
    .6900000000E+000    .3000000000E-001    .1111111111E-001    point 
    .6900000000E+000    .2000000000E-001    .1111111111E-001    point 
    .6900000000E+000    .1000000000E-001    .1111111111E-001    point 
    .6900000000E+000    .0000000000E+000    .1111111111E-001    point 
    .7000000000E+000    .1200000000E+001    .1222222222E+000    point 
    .7000000000E+000    .1190000000E+001    .5111111111E+000    point 
    .7000000000E+000    .1180000000E+001    .1000000000E+001    point 
    .7000000000E+000    .1170000000E+001    .1000000000E+001    point 
    .7000000000E+000    .1160000000E+001    .1000000000E+001    point 
    .7000000000E+000    .1150000000E+001    .1000000000E+001    point 
    .7000000000E+000    .1140000000E+001    .1000000000E+001    point 
    .7000000000E+000    .1130000000E+001    .1000000000E+001    point 
    .7000000000E+000    .1120000000E+001    .1000000000E+001    point 
    .7000000000E+000    .1110000000E+001    .1000000000E+001    point 
    .7000000000E+000    .1100000000E+001    .1000000000E+001    point 
    .7000000000E+000    .1090000000E+001    .1000000000E+001    point 
    .7000000000E+000    .1080000000E+001    .1000000000E+001    point 
    .7000000000E+000    .1070000000E+001    .1000000000E+001    point 
    .7000000000E+000    .1060000000E+001    .9666666667E+000    point 
    .7000000000E+000    .1050000000E+001    .7888888889E+000    point 
    .7000000000E+000    .1040000000E+001    .1000000000E+001    point 
    .7000000000E+000    .1030000000E+001    .1000000000E+001    point 
    .7000000000E+000    .1020000000E+001    .1000000000E+001    point 
    .7000000000E+000    .1010000000E+001    .1000000000E+001    point 
    .7000000000E+000    .1000000000E+001    .1000000000E+001    point 
    .7000000000E+000    .9900000000E+000    .1000000000E+001    point 
    .7000000000E+000    .9800000000E+000    .1000000000E+001    point 
    .7000000000E+000    .9700000000E+000    .1000000000E+001    point 
    .7000000000E+000    .9600000000E+000    .1000000000E+001    point 
    .7000000000E+000    .9500000000E+000    .1000000000E+001    point 
    .7000000000E+000    .9400000000E+000    .1000000000E+001    point 
    .7000000000E+000    .9300000000E+000    .1000000000E+001    point 
    .7000000000E+000    .9200000000E+000    .1000000000E+001    point 
    .7000000000E+000    .9100000000E+000    .1000000000E+001    point 
    .7000000000E+000    .9000000000E+000    .1000000000E+001    point 
    .7000000000E+000    .8900000000E+000    .1000000000E+001    point 
    .7000000000E+000    .8800000000E+000    .5888888889E+000    point 
    .7000000000E+000    .8700000000E+000    .1000000000E+001    point 
    .7000000000E+000    .8600000000E+000    .1000000000E+001    point 
    .7000000000E+000    .8500000000E+000    .6888888889E+000    point 
    .7000000000E+000    .8400000000E+000    .2777777778E+000    point 
    .7000000000E+000    .8300000000E+000    .1000000000E+001    point 
    .7000000000E+000    .8200000000E+000    .1000000000E+001    point 
    .7000000000E+000    .8100000000E+000    .8888888889E+000    point 
    .7000000000E+000    .8000000000E+000    .1000000000E+001    point 
    .7000000000E+000    .7900000000E+000    .1000000000E+001    point 
    .7000000000E+000    .7800000000E+000    .1000000000E+001    point 
    .7000000000E+000    .7700000000E+000    .1000000000E+001    point 
    .7000000000E+000    .7600000000E+000    .1000000000E+001    point 
    .7000000000E+000    .7500000000E+000    .1000000000E+001    point 
    .7000000000E+000    .7400000000E+000    .1000000000E+001    point 
    .7000000000E+000    .7300000000E+000    .1000000000E+001    point 
    .7000000000E+000    .7200000000E+000    .1000000000E+001    point 
    .7000000000E+000    .7100000000E+000    .1000000000E+001    point 
    .7000000000E+000    .7000000000E+000    .1000000000E+001    point 
    .7000000000E+000    .6900000000E+000    .1000000000E+001    point 
    .7000000000E+000    .6800000000E+000    .1000000000E+001    point 
    .7000000000E+000    .6700000000E+000    .1000000000E+001    point 
    .7000000000E+000    .6600000000E+000    .1000000000E+001    point 
    .7000000000E+000    .6500000000E+000    .1000000000E+001    point 
    .7000000000E+000    .6400000000E+000    .1000000000E+001    point 
    .7000000000E+000    .6300000000E+000    .1888888889E+000    point 
    .7000000000E+000    .6200000000E+000    .1000000000E+001    point 
    .7000000000E+000    .6100000000E+000    .6444444444E+000    point 
    .7000000000E+000    .6000000000E+000    .1000000000E+001    point 
    .7000000000E+000    .5900000000E+000    .1000000000E+001    point 
    .7000000000E+000    .5800000000E+000    .4000000000E+000    point 
    .7000000000E+000    .5700000000E+000    .1000000000E+001    point 
    .7000000000E+000    .5600000000E+000    .1000000000E+001    point 
    .7000000000E+000    .5500000000E+000    .1000000000E+001    point 
    .7000000000E+000    .5400000000E+000    .1000000000E+001    point 
    .7000000000E+000    .5300000000E+000    .1000000000E+001    point 
    .7000000000E+000    .5200000000E+000    .1000000000E+001    point 
    .7000000000E+000    .5100000000E+000    .7666666667E+000    point 
    .7000000000E+000    .5000000000E+000    .8333333333E+000    point 
    .7000000000E+000    .4900000000E+000    .1888888889E+000    point 
    .7000000000E+000    .4800000000E+000    .7111111111E+000    point 
    .7000000000E+000    .4700000000E+000    .1000000000E+001    point 
    .7000000000E+000    .4600000000E+000    .1000000000E+001    point 
    .7000000000E+000    .4500000000E+000    .1000000000E+001    point 
    .7000000000E+000    .4400000000E+000    .1000000000E+001    point 
    .7000000000E+000    .4300000000E+000    .1000000000E+001    point 
    .7000000000E+000    .4200000000E+000    .1000000000E+001    point 
    .7000000000E+000    .4100000000E+000    .8222222222E+000    point 
    .7000000000E+000    .4000000000E+000    .1000000000E+001    point 
    .7000000000E+000    .3900000000E+000    .2444444444E+000    point 
    .7000000000E+000    .3800000000E+000    .1000000000E+001    point 
    .7000000000E+000    .3700000000E+000    .1000000000E+001    point 
    .7000000000E+000    .3600000000E+000    .1000000000E+001    point 
    .7000000000E+000    .3500000000E+000    .1000000000E+001    point 
    .7000000000E+000    .3400000000E+000    .1000000000E+001    point 
    .7000000000E+000    .3300000000E+000    .1000000000E+001    point 
    .7000000000E+000    .3200000000E+000    .1000000000E+001    point 
    .7000000000E+000    .3100000000E+000    .1000000000E+001    point 
    .7000000000E+000    .3000000000E+000    .1000000000E+001    point 
    .7000000000E+000    .2900000000E+000    .1000000000E+001    point 
    .7000000000E+000    .2800000000E+000    .1444444444E+000    point 
    .7000000000E+000    .2700000000E+000    .1000000000E+001    point 
    .7000000000E+000    .2600000000E+000    .1000000000E+001    point 
    .7000000000E+000    .2500000000E+000    .1000000000E+001    point 
    .7000000000E+000    .2400000000E+000    .1000000000E+001    point 
    .7000000000E+000    .2300000000E+000    .1000000000E+001    point 
    .7000000000E+000    .2200000000E+000    .1000000000E+001    point 
    .7000000000E+000    .2100000000E+000    .1000000000E+001    point 
    .7000000000E+000    .2000000000E+000    .1000000000E+001    point 
    .7000000000E+000    .1900000000E+000    .7777777778E+000    point 
    .7000000000E+000    .1800000000E+000    .1000000000E+001    point 
    .7000000000E+000    .1700000000E+000    .1000000000E+001    point 
    .7000000000E+000    .1600000000E+000    .9777777778E+000    point 
    .7000000000E+000    .1500000000E+000    .1000000000E+001    point 
    .7000000000E+000    .1400000000E+000    .1000000000E+001    point 
    .7000000000E+000    .1300000000E+000    .7444444444E+000    point 
    .7000000000E+000    .1200000000E+000    .1000000000E+001    point 
    .7000000000E+000    .1100000000E+000    .1000000000E+001    point 
    .7000000000E+000    .1000000000E+000    .4555555556E+000    point 
    .7000000000E+000    .9000000000E-001    .1000000000E+001    point 
    .7000000000E+000    .8000000000E-001    .7777777778E+000    point 
    .7000000000E+000    .7000000000E-001    .1000000000E+001    point 
    .7000000000E+000    .6000000000E-001    .1787548413E-016    point 
    .7000000000E+000    .5000000000E-001    .1787548413E-016    point 
    .7000000000E+000    .4000000000E-001    .1787548413E-016    point 
    .7000000000E+000    .3000000000E-001    .1787548413E-016    point 
    .7000000000E+000    .2000000000E-001    .1787548413E-016    point 
    .7000000000E+000    .1000000000E-001    .1787548413E-016    point 
    .7000000000E+000    .0000000000E+000    .1787548413E-016    point 
    .7100000000E+000    .1200000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1190000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1180000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1170000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1160000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1150000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1140000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1130000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1120000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1110000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1100000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1090000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1080000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1070000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1060000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1050000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1040000000E+001    .4666666667E+000    point 
    .7100000000E+000    .1030000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1020000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1010000000E+001    .1000000000E+001    point 
    .7100000000E+000    .1000000000E+001    .1000000000E+001    point 
    .7100000000E+000    .9900000000E+000    .1000000000E+001    point 
    .7100000000E+000    .9800000000E+000    .1000000000E+001    point 
    .7100000000E+000    .9700000000E+000    .1000000000E+001    point 
    .7100000000E+000    .9600000000E+000    .5333333333E+000    point 
    .7100000000E+000    .9500000000E+000    .1000000000E+001    point 
    .7100000000E+000    .9400000000E+000    .1000000000E+001    point 
    .7100000000E+000    .9300000000E+000    .1000000000E+001    point 
    .7100000000E+000    .9200000000E+000    .1000000000E+001    point 
    .7100000000E+000    .9100000000E+000    .1000000000E+001    point 
    .7100000000E+000    .9000000000E+000    .1000000000E+001    point 
    .7100000000E+000    .8900000000E+000    .1000000000E+001    point 
    .7100000000E+000    .8800000000E+000    .1000000000E+001    point 
    .7100000000E+000    .8700000000E+000    .1000000000E+001    point 
    .7100000000E+000    .8600000000E+000    .1000000000E+001    point 
    .7100000000E+000    .8500000000E+000    .1000000000E+001    point 
    .7100000000E+000    .8400000000E+000    .7777777778E-001    point 
    .7100000000E+000    .8300000000E+000    .1000000000E+001    point 
    .7100000000E+000    .8200000000E+000    .1000000000E+001    point 
    .7100000000E+000    .8100000000E+000    .1000000000E+001    point 
    .7100000000E+000    .8000000000E+000    .1000000000E+001    point 
    .7100000000E+000    .7900000000E+000    .4000000000E+000    point 
    .7100000000E+000    .7800000000E+000    .1000000000E+001    point 
    .7100000000E+000    .7700000000E+000    .6777777778E+000    point 
    .7100000000E+000    .7600000000E+000    .1000000000E+001    point 
    .7100000000E+000    .7500000000E+000    .1000000000E+001    point 
    .7100000000E+000    .7400000000E+000    .4333333333E+000    point 
    .7100000000E+000    .7300000000E+000    .1000000000E+001    point 
    .7100000000E+000    .7200000000E+000    .3666666667E+000    point 
    .7100000000E+000    .7100000000E+000    .1000000000E+001    point 
    .7100000000E+000    .7000000000E+000    .1000000000E+001    point 
    .7100000000E+000    .6900000000E+000    .1000000000E+001    point 
    .7100000000E+000    .6800000000E+000    .1000000000E+001    point 
    .7100000000E+000    .6700000000E+000    .1000000000E+001    point 
    .7100000000E+000    .6600000000E+000    .1000000000E+001    point 
    .7100000000E+000    .6500000000E+000    .1000000000E+001    point 
    .7100000000E+000    .6400000000E+000    .7222222222E+000    point 
    .7100000000E+000    .6300000000E+000    .1000000000E+001    point 
    .7100000000E+000    .6200000000E+000    .1000000000E+001    point 
    .7100000000E+000    .6100000000E+000    .1000000000E+001    point 
    .7100000000E+000    .6000000000E+000    .1000000000E+001    point 
    .7100000000E+000    .5900000000E+000    .1000000000E+001    point 
    .7100000000E+000    .5800000000E+000    .1000000000E+001    point 
    .7100000000E+000    .5700000000E+000    .1111111111E-001    point 
    .7100000000E+000    .5600000000E+000    .1000000000E+001    point 
    .7100000000E+000    .5500000000E+000    .1000000000E+001    point 
    .7100000000E+000    .5400000000E+000    .1000000000E+001    point 
    .7100000000E+000    .5300000000E+000    .1000000000E+001    point 
    .7100000000E+000    .5200000000E+000    .1000000000E+001    point 
    .7100000000E+000    .5100000000E+000    .1000000000E+001    point 
    .7100000000E+000    .5000000000E+000    .1000000000E+001    point 
    .7100000000E+000    .4900000000E+000    .1000000000E+001    point 
    .7100000000E+000    .4800000000E+000    .1000000000E+001    point 
    .7100000000E+000    .4700000000E+000    .1000000000E+001    point 
    .7100000000E+000    .4600000000E+000    .1000000000E+001    point 
    .7100000000E+000    .4500000000E+000    .1000000000E+001    point 
    .7100000000E+000    .4400000000E+000    .1000000000E+001    point 
    .7100000000E+000    .4300000000E+000    .1000000000E+001    point 
    .7100000000E+000    .4200000000E+000    .5777777778E+000    point 
    .7100000000E+000    .4100000000E+000    .1000000000E+001    point 
    .7100000000E+000    .4000000000E+000    .1000000000E+001    point 
    .7100000000E+000    .3900000000E+000    .1000000000E+001    point 
    .7100000000E+000    .3800000000E+000    .9888888889E+000    point 
    .7100000000E+000    .3700000000E+000    .1000000000E+001    point 
    .7100000000E+000    .3600000000E+000    .1000000000E+001    point 
    .7100000000E+000    .3500000000E+000    .1000000000E+001    point 
    .7100000000E+000    .3400000000E+000    .9444444444E+000    point 
    .7100000000E+000    .3300000000E+000    .1000000000E+001    point 
    .7100000000E+000    .3200000000E+000    .1000000000E+001    point 
    .7100000000E+000    .3100000000E+000    .8555555556E+000    point 
    .7100000000E+000    .3000000000E+000    .1000000000E+001    point 
    .7100000000E+000    .2900000000E+000    .1000000000E+001    point 
    .7100000000E+000    .2800000000E+000    .1000000000E+001    point 
    .7100000000E+000    .2700000000E+000    .1000000000E+001    point 
    .7100000000E+000    .2600000000E+000    .1000000000E+001    point 
    .7100000000E+000    .2500000000E+000    .1000000000E+001    point 
    .7100000000E+000    .2400000000E+000    .1000000000E+001    point 
    .7100000000E+000    .2300000000E+000    .1000000000E+001    point 
    .7100000000E+000    .2200000000E+000    .1000000000E+001    point 
    .7100000000E+000    .2100000000E+000    .1000000000E+001    point 
    .7100000000E+000    .2000000000E+000    .1000000000E+001    point 
    .7100000000E+000    .1900000000E+000    .1000000000E+001    point 
    .7100000000E+000    .1800000000E+000    .1000000000E+001    point 
    .7100000000E+000    .1700000000E+000    .1000000000E+001    point 
    .7100000000E+000    .1600000000E+000    .2555555556E+000    point 
    .7100000000E+000    .1500000000E+000    .2222222222E-001    point 
    .7100000000E+000    .1400000000E+000    .6555555556E+000    point 
    .7100000000E+000    .1300000000E+000    .1666666667E+000    point 
    .7100000000E+000    .1200000000E+000    .1000000000E+001    point 
    .7100000000E+000    .1100000000E+000    .1000000000E+001    point 
    .7100000000E+000    .1000000000E+000    .1000000000E+001    point 
    .7100000000E+000    .9000000000E-001    .1000000000E+001    point 
    .7100000000E+000    .8000000000E-001    .1000000000E+001    point 
    .7100000000E+000    .7000000000E-001    .1000000000E+001    point 
    .7100000000E+000    .6000000000E-001    .1000000000E+001    point 
    .7100000000E+000    .5000000000E-001    .1111111111E-001    point 
    .7100000000E+000    .4000000000E-001    .1111111111E-001    point 
    .7100000000E+000    .3000000000E-001    .1111111111E-001    point 
    .7100000000E+000    .2000000000E-001    .1111111111E-001    point 
    .7100000000E+000    .1000000000E-001    .1111111111E-001    point 
    .7100000000E+000    .0000000000E+000    .1111111111E-001    point 
    .7200000000E+000    .1200000000E+001    .1000000000E+001    point 
    .7200000000E+000    .1190000000E+001    .1000000000E+001    point 
    .7200000000E+000    .1180000000E+001    .8333333333E+000    point 
    .7200000000E+000    .1170000000E+001    .1000000000E+001    point 
    .7200000000E+000    .1160000000E+001    .1000000000E+001    point 
    .7200000000E+000    .1150000000E+001    .1000000000E+001    point 
    .7200000000E+000    .1140000000E+001    .1000000000E+001    point 
    .7200000000E+000    .1130000000E+001    .1000000000E+001    point 
    .7200000000E+000    .1120000000E+001    .1000000000E+001    point 
    .7200000000E+000    .1110000000E+001    .6000000000E+000    point 
    .7200000000E+000    .1100000000E+001    .1000000000E+001    point 
    .7200000000E+000    .1090000000E+001    .1000000000E+001    point 
    .7200000000E+000    .1080000000E+001    .1000000000E+001    point 
    .7200000000E+000    .1070000000E+001    .2222222222E-001    point 
    .7200000000E+000    .1060000000E+001    .1000000000E+001    point 
    .7200000000E+000    .1050000000E+001    .1000000000E+001    point 
    .7200000000E+000    .1040000000E+001    .6111111111E+000    point 
    .7200000000E+000    .1030000000E+001    .1000000000E+001    point 
    .7200000000E+000    .1020000000E+001    .1000000000E+001    point 
    .7200000000E+000    .1010000000E+001    .1000000000E+001    point 
    .7200000000E+000    .1000000000E+001    .1000000000E+001    point 
    .7200000000E+000    .9900000000E+000    .1000000000E+001    point 
    .7200000000E+000    .9800000000E+000    .1000000000E+001    point 
    .7200000000E+000    .9700000000E+000    .1000000000E+001    point 
    .7200000000E+000    .9600000000E+000    .1000000000E+001    point 
    .7200000000E+000    .9500000000E+000    .1000000000E+001    point 
    .7200000000E+000    .9400000000E+000    .1000000000E+001    point 
    .7200000000E+000    .9300000000E+000    .8000000000E+000    point 
    .7200000000E+000    .9200000000E+000    .1000000000E+001    point 
    .7200000000E+000    .9100000000E+000    .1000000000E+001    point 
    .7200000000E+000    .9000000000E+000    .1000000000E+001    point 
    .7200000000E+000    .8900000000E+000    .1000000000E+001    point 
    .7200000000E+000    .8800000000E+000    .1000000000E+001    point 
    .7200000000E+000    .8700000000E+000    .1000000000E+001    point 
    .7200000000E+000    .8600000000E+000    .1000000000E+001    point 
    .7200000000E+000    .8500000000E+000    .1000000000E+001    point 
    .7200000000E+000    .8400000000E+000    .1000000000E+001    point 
    .7200000000E+000    .8300000000E+000    .1000000000E+001    point 
    .7200000000E+000    .8200000000E+000    .1000000000E+001    point 
    .7200000000E+000    .8100000000E+000    .1000000000E+001    point 
    .7200000000E+000    .8000000000E+000    .1000000000E+001    point 
    .7200000000E+000    .7900000000E+000    .4444444444E+000    point 
    .7200000000E+000    .7800000000E+000    .1000000000E+001    point 
    .7200000000E+000    .7700000000E+000    .1000000000E+001    point 
    .7200000000E+000    .7600000000E+000    .1000000000E+001    point 
    .7200000000E+000    .7500000000E+000    .1000000000E+001    point 
    .7200000000E+000    .7400000000E+000    .1000000000E+001    point 
    .7200000000E+000    .7300000000E+000    .1000000000E+001    point 
    .7200000000E+000    .7200000000E+000    .3222222222E+000    point 
    .7200000000E+000    .7100000000E+000    .1111111111E+000    point 
    .7200000000E+000    .7000000000E+000    .1000000000E+001    point 
    .7200000000E+000    .6900000000E+000    .1000000000E+001    point 
    .7200000000E+000    .6800000000E+000    .3333333333E-001    point 
    .7200000000E+000    .6700000000E+000    .1000000000E+001    point 
    .7200000000E+000    .6600000000E+000    .9777777778E+000    point 
    .7200000000E+000    .6500000000E+000    .1000000000E+001    point 
    .7200000000E+000    .6400000000E+000    .1000000000E+001    point 
    .7200000000E+000    .6300000000E+000    .1000000000E+001    point 
    .7200000000E+000    .6200000000E+000    .1000000000E+001    point 
    .7200000000E+000    .6100000000E+000    .1000000000E+001    point 
    .7200000000E+000    .6000000000E+000    .1000000000E+001    point 
    .7200000000E+000    .5900000000E+000    .4666666667E+000    point 
    .7200000000E+000    .5800000000E+000    .1000000000E+001    point 
    .7200000000E+000    .5700000000E+000    .1000000000E+001    point 
    .7200000000E+000    .5600000000E+000    .1000000000E+001    point 
    .7200000000E+000    .5500000000E+000    .1000000000E+001    point 
    .7200000000E+000    .5400000000E+000    .1000000000E+001    point 
    .7200000000E+000    .5300000000E+000    .1000000000E+001    point 
    .7200000000E+000    .5200000000E+000    .1000000000E+001    point 
    .7200000000E+000    .5100000000E+000    .1000000000E+001    point 
    .7200000000E+000    .5000000000E+000    .2111111111E+000    point 
    .7200000000E+000    .4900000000E+000    .1000000000E+001    point 
    .7200000000E+000    .4800000000E+000    .1000000000E+001    point 
    .7200000000E+000    .4700000000E+000    .1000000000E+001    point 
    .7200000000E+000    .4600000000E+000    .1000000000E+001    point 
    .7200000000E+000    .4500000000E+000    .1000000000E+001    point 
    .7200000000E+000    .4400000000E+000    .1000000000E+001    point 
    .7200000000E+000    .4300000000E+000    .1777777778E+000    point 
    .7200000000E+000    .4200000000E+000    .1000000000E+001    point 
    .7200000000E+000    .4100000000E+000    .1000000000E+001    point 
    .7200000000E+000    .4000000000E+000    .1000000000E+001    point 
    .7200000000E+000    .3900000000E+000    .1000000000E+001    point 
    .7200000000E+000    .3800000000E+000    .1000000000E+001    point 
    .7200000000E+000    .3700000000E+000    .1000000000E+001    point 
    .7200000000E+000    .3600000000E+000    .1000000000E+001    point 
    .7200000000E+000    .3500000000E+000    .4444444444E-001    point 
    .7200000000E+000    .3400000000E+000    .1000000000E+001    point 
    .7200000000E+000    .3300000000E+000    .1000000000E+001    point 
    .7200000000E+000    .3200000000E+000    .1000000000E+001    point 
    .7200000000E+000    .3100000000E+000    .1000000000E+001    point 
    .7200000000E+000    .3000000000E+000    .1000000000E+001    point 
    .7200000000E+000    .2900000000E+000    .8555555556E+000    point 
    .7200000000E+000    .2800000000E+000    .1000000000E+001    point 
    .7200000000E+000    .2700000000E+000    .1000000000E+001    point 
    .7200000000E+000    .2600000000E+000    .2111111111E+000    point 
    .7200000000E+000    .2500000000E+000    .1000000000E+001    point 
    .7200000000E+000    .2400000000E+000    .1000000000E+001    point 
    .7200000000E+000    .2300000000E+000    .1000000000E+001    point 
    .7200000000E+000    .2200000000E+000    .1000000000E+001    point 
    .7200000000E+000    .2100000000E+000    .1000000000E+001    point 
    .7200000000E+000    .2000000000E+000    .1000000000E+001    point 
    .7200000000E+000    .1900000000E+000    .1000000000E+001    point 
    .7200000000E+000    .1800000000E+000    .1000000000E+001    point 
    .7200000000E+000    .1700000000E+000    .1000000000E+001    point 
    .7200000000E+000    .1600000000E+000    .3666666667E+000    point 
    .7200000000E+000    .1500000000E+000    .1000000000E+001    point 
    .7200000000E+000    .1400000000E+000    .1000000000E+001    point 
    .7200000000E+000    .1300000000E+000    .1000000000E+001    point 
    .7200000000E+000    .1200000000E+000    .2666666667E+000    point 
    .7200000000E+000    .1100000000E+000    .1000000000E+001    point 
    .7200000000E+000    .1000000000E+000    .1000000000E+001    point 
    .7200000000E+000    .9000000000E-001    .1000000000E+001    point 
    .7200000000E+000    .8000000000E-001    .1000000000E+001    point 
    .7200000000E+000    .7000000000E-001    .1000000000E+001    point 
    .7200000000E+000    .6000000000E-001    .1000000000E+001    point 
    .7200000000E+000    .5000000000E-001    .1000000000E+001    point 
    .7200000000E+000    .4000000000E-001    .1111111111E-001    point 
    .7200000000E+000    .3000000000E-001    .1111111111E-001    point 
    .7200000000E+000    .2000000000E-001    .1111111111E-001    point 
    .7200000000E+000    .1000000000E-001    .1111111111E-001    point 
    .7200000000E+000    .0000000000E+000    .1111111111E-001    point 
    .7300000000E+000    .1200000000E+001    .1000000000E+001    point 
    .7300000000E+000    .1190000000E+001    .1000000000E+001    point 
    .7300000000E+000    .1180000000E+001    .6222222222E+000    point 
    .7300000000E+000    .1170000000E+001    .3888888889E+000    point 
    .7300000000E+000    .1160000000E+001    .1000000000E+001    point 
    .7300000000E+000    .1150000000E+001    .1000000000E+001    point 
    .7300000000E+000    .1140000000E+001    .1000000000E+001    point 
    .7300000000E+000    .1130000000E+001    .1000000000E+001    point 
    .7300000000E+000    .1120000000E+001    .1000000000E+001    point 
    .7300000000E+000    .1110000000E+001    .1000000000E+001    point 
    .7300000000E+000    .1100000000E+001    .1000000000E+001    point 
    .7300000000E+000    .1090000000E+001    .1000000000E+001    point 
    .7300000000E+000    .1080000000E+001    .1000000000E+001    point 
    .7300000000E+000    .1070000000E+001    .1000000000E+001    point 
    .7300000000E+000    .1060000000E+001    .1000000000E+001    point 
    .7300000000E+000    .1050000000E+001    .2222222222E+000    point 
    .7300000000E+000    .1040000000E+001    .1000000000E+001    point 
    .7300000000E+000    .1030000000E+001    .1000000000E+001    point 
    .7300000000E+000    .1020000000E+001    .1000000000E+001    point 
    .7300000000E+000    .1010000000E+001    .1000000000E+001    point 
    .7300000000E+000    .1000000000E+001    .1000000000E+001    point 
    .7300000000E+000    .9900000000E+000    .1000000000E+001    point 
    .7300000000E+000    .9800000000E+000    .1000000000E+001    point 
    .7300000000E+000    .9700000000E+000    .1000000000E+001    point 
    .7300000000E+000    .9600000000E+000    .3111111111E+000    point 
    .7300000000E+000    .9500000000E+000    .1000000000E+001    point 
    .7300000000E+000    .9400000000E+000    .6666666667E-001    point 
    .7300000000E+000    .9300000000E+000    .1000000000E+001    point 
    .7300000000E+000    .9200000000E+000    .1000000000E+001    point 
    .7300000000E+000    .9100000000E+000    .1000000000E+001    point 
    .7300000000E+000    .9000000000E+000    .1000000000E+001    point 
    .7300000000E+000    .8900000000E+000    .1000000000E+001    point 
    .7300000000E+000    .8800000000E+000    .1000000000E+001    point 
    .7300000000E+000    .8700000000E+000    .1000000000E+001    point 
    .7300000000E+000    .8600000000E+000    .1000000000E+001    point 
    .7300000000E+000    .8500000000E+000    .1000000000E+001    point 
    .7300000000E+000    .8400000000E+000    .1000000000E+001    point 
    .7300000000E+000    .8300000000E+000    .1000000000E+001    point 
    .7300000000E+000    .8200000000E+000    .1000000000E+001    point 
    .7300000000E+000    .8100000000E+000    .1000000000E+001    point 
    .7300000000E+000    .8000000000E+000    .1000000000E+001    point 
    .7300000000E+000    .7900000000E+000    .5555555556E+000    point 
    .7300000000E+000    .7800000000E+000    .1000000000E+001    point 
    .7300000000E+000    .7700000000E+000    .1000000000E+001    point 
    .7300000000E+000    .7600000000E+000    .1000000000E+001    point 
    .7300000000E+000    .7500000000E+000    .1000000000E+001    point 
    .7300000000E+000    .7400000000E+000    .1000000000E+001    point 
    .7300000000E+000    .7300000000E+000    .1000000000E+001    point 
    .7300000000E+000    .7200000000E+000    .1000000000E+001    point 
    .7300000000E+000    .7100000000E+000    .1000000000E+001    point 
    .7300000000E+000    .7000000000E+000    .1000000000E+001    point 
    .7300000000E+000    .6900000000E+000    .1000000000E+001    point 
    .7300000000E+000    .6800000000E+000    .1000000000E+001    point 
    .7300000000E+000    .6700000000E+000    .6888888889E+000    point 
    .7300000000E+000    .6600000000E+000    .1000000000E+001    point 
    .7300000000E+000    .6500000000E+000    .9777777778E+000    point 
    .7300000000E+000    .6400000000E+000    .1000000000E+001    point 
    .7300000000E+000    .6300000000E+000    .1000000000E+001    point 
    .7300000000E+000    .6200000000E+000    .1000000000E+001    point 
    .7300000000E+000    .6100000000E+000    .1000000000E+001    point 
    .7300000000E+000    .6000000000E+000    .1000000000E+001    point 
    .7300000000E+000    .5900000000E+000    .4888888889E+000    point 
    .7300000000E+000    .5800000000E+000    .8888888889E-001    point 
    .7300000000E+000    .5700000000E+000    .1000000000E+001    point 
    .7300000000E+000    .5600000000E+000    .1000000000E+001    point 
    .7300000000E+000    .5500000000E+000    .1000000000E+001    point 
    .7300000000E+000    .5400000000E+000    .7111111111E+000    point 
    .7300000000E+000    .5300000000E+000    .1000000000E+001    point 
    .7300000000E+000    .5200000000E+000    .1000000000E+001    point 
    .7300000000E+000    .5100000000E+000    .1000000000E+001    point 
    .7300000000E+000    .5000000000E+000    .5555555556E-001    point 
    .7300000000E+000    .4900000000E+000    .1000000000E+001    point 
    .7300000000E+000    .4800000000E+000    .1000000000E+001    point 
    .7300000000E+000    .4700000000E+000    .1000000000E+001    point 
    .7300000000E+000    .4600000000E+000    .3888888889E+000    point 
    .7300000000E+000    .4500000000E+000    .1000000000E+001    point 
    .7300000000E+000    .4400000000E+000    .1000000000E+001    point 
    .7300000000E+000    .4300000000E+000    .1000000000E+001    point 
    .7300000000E+000    .4200000000E+000    .1000000000E+001    point 
    .7300000000E+000    .4100000000E+000    .1000000000E+001    point 
    .7300000000E+000    .4000000000E+000    .1000000000E+001    point 
    .7300000000E+000    .3900000000E+000    .1000000000E+001    point 
    .7300000000E+000    .3800000000E+000    .1000000000E+001    point 
    .7300000000E+000    .3700000000E+000    .1000000000E+001    point 
    .7300000000E+000    .3600000000E+000    .1000000000E+001    point 
    .7300000000E+000    .3500000000E+000    .1000000000E+001    point 
    .7300000000E+000    .3400000000E+000    .1000000000E+001    point 
    .7300000000E+000    .3300000000E+000    .1000000000E+001    point 
    .7300000000E+000    .3200000000E+000    .1000000000E+001    point 
    .7300000000E+000    .3100000000E+000    .1000000000E+001    point 
    .7300000000E+000    .3000000000E+000    .1000000000E+001    point 
    .7300000000E+000    .2900000000E+000    .1000000000E+001    point 
    .7300000000E+000    .2800000000E+000    .2666666667E+000    point 
    .7300000000E+000    .2700000000E+000    .1000000000E+001    point 
    .7300000000E+000    .2600000000E+000    .1000000000E+001    point 
    .7300000000E+000    .2500000000E+000    .1000000000E+001    point 
    .7300000000E+000    .2400000000E+000    .1000000000E+001    point 
    .7300000000E+000    .2300000000E+000    .1666666667E+000    point 
    .7300000000E+000    .2200000000E+000    .1000000000E+001    point 
    .7300000000E+000    .2100000000E+000    .1000000000E+001    point 
    .7300000000E+000    .2000000000E+000    .1000000000E+001    point 
    .7300000000E+000    .1900000000E+000    .1000000000E+001    point 
    .7300000000E+000    .1800000000E+000    .1000000000E+001    point 
    .7300000000E+000    .1700000000E+000    .1000000000E+001    point 
    .7300000000E+000    .1600000000E+000    .1000000000E+001    point 
    .7300000000E+000    .1500000000E+000    .1000000000E+001    point 
    .7300000000E+000    .1400000000E+000    .1000000000E+001    point 
    .7300000000E+000    .1300000000E+000    .1000000000E+001    point 
    .7300000000E+000    .1200000000E+000    .1000000000E+001    point 
    .7300000000E+000    .1100000000E+000    .1000000000E+001    point 
    .7300000000E+000    .1000000000E+000    .1000000000E+001    point 
    .7300000000E+000    .9000000000E-001    .3555555556E+000    point 
    .7300000000E+000    .8000000000E-001    .1000000000E+001    point 
    .7300000000E+000    .7000000000E-001    .1000000000E+001    point 
    .7300000000E+000    .6000000000E-001    .1000000000E+001    point 
    .7300000000E+000    .5000000000E-001    .1000000000E+001    point 
    .7300000000E+000    .4000000000E-001    .1000000000E+001    point 
    .7300000000E+000    .3000000000E-001    .1504034551E-016    point 
    .7300000000E+000    .2000000000E-001    .1504034551E-016    point 
    .7300000000E+000    .1000000000E-001    .1504034551E-016    point 
    .7300000000E+000    .0000000000E+000    .1504034551E-016    point 
    .7400000000E+000    .1200000000E+001    .1000000000E+001    point 
    .7400000000E+000    .1190000000E+001    .2000000000E+000    point 
    .7400000000E+000    .1180000000E+001    .1000000000E+001    point 
    .7400000000E+000    .1170000000E+001    .1000000000E+001    point 
    .7400000000E+000    .1160000000E+001    .1000000000E+001    point 
    .7400000000E+000    .1150000000E+001    .1000000000E+001    point 
    .7400000000E+000    .1140000000E+001    .1000000000E+001    point 
    .7400000000E+000    .1130000000E+001    .1000000000E+001    point 
    .7400000000E+000    .1120000000E+001    .1777777778E+000    point 
    .7400000000E+000    .1110000000E+001    .1000000000E+001    point 
    .7400000000E+000    .1100000000E+001    .1000000000E+001    point 
    .7400000000E+000    .1090000000E+001    .1000000000E+001    point 
    .7400000000E+000    .1080000000E+001    .2222222222E+000    point 
    .7400000000E+000    .1070000000E+001    .1000000000E+001    point 
    .7400000000E+000    .1060000000E+001    .1000000000E+001    point 
    .7400000000E+000    .1050000000E+001    .1000000000E+001    point 
    .7400000000E+000    .1040000000E+001    .1000000000E+001    point 
    .7400000000E+000    .1030000000E+001    .1000000000E+001    point 
    .7400000000E+000    .1020000000E+001    .1000000000E+001    point 
    .7400000000E+000    .1010000000E+001    .1000000000E+001    point 
    .7400000000E+000    .1000000000E+001    .1000000000E+001    point 
    .7400000000E+000    .9900000000E+000    .1000000000E+001    point 
    .7400000000E+000    .9800000000E+000    .1000000000E+001    point 
    .7400000000E+000    .9700000000E+000    .1000000000E+001    point 
    .7400000000E+000    .9600000000E+000    .1000000000E+001    point 
    .7400000000E+000    .9500000000E+000    .1000000000E+001    point 
    .7400000000E+000    .9400000000E+000    .1000000000E+001    point 
    .7400000000E+000    .9300000000E+000    .1000000000E+001    point 
    .7400000000E+000    .9200000000E+000    .1000000000E+001    point 
    .7400000000E+000    .9100000000E+000    .1000000000E+001    point 
    .7400000000E+000    .9000000000E+000    .1000000000E+001    point 
    .7400000000E+000    .8900000000E+000    .1000000000E+001    point 
    .7400000000E+000    .8800000000E+000    .1000000000E+001    point 
    .7400000000E+000    .8700000000E+000    .1111111111E+000    point 
    .7400000000E+000    .8600000000E+000    .1000000000E+001    point 
    .7400000000E+000    .8500000000E+000    .1000000000E+001    point 
    .7400000000E+000    .8400000000E+000    .1000000000E+001    point 
    .7400000000E+000    .8300000000E+000    .1000000000E+001    point 
    .7400000000E+000    .8200000000E+000    .1000000000E+001    point 
    .7400000000E+000    .8100000000E+000    .1000000000E+001    point 
    .7400000000E+000    .8000000000E+000    .1000000000E+001    point 
    .7400000000E+000    .7900000000E+000    .1000000000E+001    point 
    .7400000000E+000    .7800000000E+000    .2000000000E+000    point 
    .7400000000E+000    .7700000000E+000    .1000000000E+001    point 
    .7400000000E+000    .7600000000E+000    .1000000000E+001    point 
    .7400000000E+000    .7500000000E+000    .1000000000E+001    point 
    .7400000000E+000    .7400000000E+000    .8444444444E+000    point 
    .7400000000E+000    .7300000000E+000    .1000000000E+001    point 
    .7400000000E+000    .7200000000E+000    .1000000000E+001    point 
    .7400000000E+000    .7100000000E+000    .1000000000E+001    point 
    .7400000000E+000    .7000000000E+000    .1000000000E+001    point 
    .7400000000E+000    .6900000000E+000    .1000000000E+001    point 
    .7400000000E+000    .6800000000E+000    .1000000000E+001    point 
    .7400000000E+000    .6700000000E+000    .1000000000E+001    point 
    .7400000000E+000    .6600000000E+000    .1000000000E+001    point 
    .7400000000E+000    .6500000000E+000    .1000000000E+001    point 
    .7400000000E+000    .6400000000E+000    .1000000000E+001    point 
    .7400000000E+000    .6300000000E+000    .1000000000E+001    point 
    .7400000000E+000    .6200000000E+000    .1000000000E+001    point 
    .7400000000E+000    .6100000000E+000    .1000000000E+001    point 
    .7400000000E+000    .6000000000E+000    .2111111111E+000    point 
    .7400000000E+000    .5900000000E+000    .7000000000E+000    point 
    .7400000000E+000    .5800000000E+000    .1000000000E+001    point 
    .7400000000E+000    .5700000000E+000    .1000000000E+001    point 
    .7400000000E+000    .5600000000E+000    .1000000000E+001    point 
    .7400000000E+000    .5500000000E+000    .1000000000E+001    point 
    .7400000000E+000    .5400000000E+000    .1000000000E+001    point 
    .7400000000E+000    .5300000000E+000    .1000000000E+001    point 
    .7400000000E+000    .5200000000E+000    .1000000000E+001    point 
    .7400000000E+000    .5100000000E+000    .3666666667E+000    point 
    .7400000000E+000    .5000000000E+000    .1000000000E+001    point 
    .7400000000E+000    .4900000000E+000    .1000000000E+001    point 
    .7400000000E+000    .4800000000E+000    .8111111111E+000    point 
    .7400000000E+000    .4700000000E+000    .1000000000E+001    point 
    .7400000000E+000    .4600000000E+000    .1000000000E+001    point 
    .7400000000E+000    .4500000000E+000    .1000000000E+001    point 
    .7400000000E+000    .4400000000E+000    .1000000000E+001    point 
    .7400000000E+000    .4300000000E+000    .1000000000E+001    point 
    .7400000000E+000    .4200000000E+000    .1000000000E+001    point 
    .7400000000E+000    .4100000000E+000    .1000000000E+001    point 
    .7400000000E+000    .4000000000E+000    .1000000000E+001    point 
    .7400000000E+000    .3900000000E+000    .8111111111E+000    point 
    .7400000000E+000    .3800000000E+000    .1000000000E+001    point 
    .7400000000E+000    .3700000000E+000    .1000000000E+001    point 
    .7400000000E+000    .3600000000E+000    .1000000000E+001    point 
    .7400000000E+000    .3500000000E+000    .1000000000E+001    point 
    .7400000000E+000    .3400000000E+000    .1000000000E+001    point 
    .7400000000E+000    .3300000000E+000    .1000000000E+001    point 
    .7400000000E+000    .3200000000E+000    .6111111111E+000    point 
    .7400000000E+000    .3100000000E+000    .1000000000E+001    point 
    .7400000000E+000    .3000000000E+000    .1000000000E+001    point 
    .7400000000E+000    .2900000000E+000    .2777777778E+000    point 
    .7400000000E+000    .2800000000E+000    .1000000000E+001    point 
    .7400000000E+000    .2700000000E+000    .1000000000E+001    point 
    .7400000000E+000    .2600000000E+000    .1000000000E+001    point 
    .7400000000E+000    .2500000000E+000    .1000000000E+001    point 
    .7400000000E+000    .2400000000E+000    .1000000000E+001    point 
    .7400000000E+000    .2300000000E+000    .1000000000E+001    point 
    .7400000000E+000    .2200000000E+000    .1000000000E+001    point 
    .7400000000E+000    .2100000000E+000    .1000000000E+001    point 
    .7400000000E+000    .2000000000E+000    .1000000000E+001    point 
    .7400000000E+000    .1900000000E+000    .9222222222E+000    point 
    .7400000000E+000    .1800000000E+000    .1000000000E+001    point 
    .7400000000E+000    .1700000000E+000    .1000000000E+001    point 
    .7400000000E+000    .1600000000E+000    .1000000000E+001    point 
    .7400000000E+000    .1500000000E+000    .1000000000E+001    point 
    .7400000000E+000    .1400000000E+000    .1000000000E+001    point 
    .7400000000E+000    .1300000000E+000    .1000000000E+001    point 
    .7400000000E+000    .1200000000E+000    .1000000000E+001    point 
    .7400000000E+000    .1100000000E+000    .1000000000E+001    point 
    .7400000000E+000    .1000000000E+000    .1000000000E+001    point 
    .7400000000E+000    .9000000000E-001    .1000000000E+001    point 
    .7400000000E+000    .8000000000E-001    .1000000000E+001    point 
    .7400000000E+000    .7000000000E-001    .1000000000E+001    point 
    .7400000000E+000    .6000000000E-001    .1000000000E+001    point 
    .7400000000E+000    .5000000000E-001    .1000000000E+001    point 
    .7400000000E+000    .4000000000E-001    .1000000000E+001    point 
    .7400000000E+000    .3000000000E-001    .1000000000E+001    point 
    .7400000000E+000    .2000000000E-001    .1000000000E+001    point 
    .7400000000E+000    .1000000000E-001    .1111111111E-001    point 
    .7400000000E+000    .0000000000E+000    .1111111111E-001    point 
    .7500000000E+000    .1200000000E+001    .1000000000E+001    point 
    .7500000000E+000    .1190000000E+001    .1000000000E+001    point 
    .7500000000E+000    .1180000000E+001    .1000000000E+001    point 
    .7500000000E+000    .1170000000E+001    .1000000000E+001    point 
    .7500000000E+000    .1160000000E+001    .1000000000E+001    point 
    .7500000000E+000    .1150000000E+001    .1000000000E+001    point 
    .7500000000E+000    .1140000000E+001    .9444444444E+000    point 
    .7500000000E+000    .1130000000E+001    .6444444444E+000    point 
    .7500000000E+000    .1120000000E+001    .1000000000E+001    point 
    .7500000000E+000    .1110000000E+001    .1000000000E+001    point 
    .7500000000E+000    .1100000000E+001    .1000000000E+001    point 
    .7500000000E+000    .1090000000E+001    .1000000000E+001    point 
    .7500000000E+000    .1080000000E+001    .1000000000E+001    point 
    .7500000000E+000    .1070000000E+001    .2555555556E+000    point 
    .7500000000E+000    .1060000000E+001    .1000000000E+001    point 
    .7500000000E+000    .1050000000E+001    .1000000000E+001    point 
    .7500000000E+000    .1040000000E+001    .1000000000E+001    point 
    .7500000000E+000    .1030000000E+001    .1000000000E+001    point 
    .7500000000E+000    .1020000000E+001    .1222222222E+000    point 
    .7500000000E+000    .1010000000E+001    .1000000000E+001    point 
    .7500000000E+000    .1000000000E+001    .1000000000E+001    point 
    .7500000000E+000    .9900000000E+000    .1000000000E+001    point 
    .7500000000E+000    .9800000000E+000    .1000000000E+001    point 
    .7500000000E+000    .9700000000E+000    .1000000000E+001    point 
    .7500000000E+000    .9600000000E+000    .1000000000E+001    point 
    .7500000000E+000    .9500000000E+000    .7333333333E+000    point 
    .7500000000E+000    .9400000000E+000    .1000000000E+001    point 
    .7500000000E+000    .9300000000E+000    .1000000000E+001    point 
    .7500000000E+000    .9200000000E+000    .1000000000E+001    point 
    .7500000000E+000    .9100000000E+000    .1000000000E+001    point 
    .7500000000E+000    .9000000000E+000    .1000000000E+001    point 
    .7500000000E+000    .8900000000E+000    .1000000000E+001    point 
    .7500000000E+000    .8800000000E+000    .1000000000E+001    point 
    .7500000000E+000    .8700000000E+000    .1000000000E+001    point 
    .7500000000E+000    .8600000000E+000    .1000000000E+001    point 
    .7500000000E+000    .8500000000E+000    .1000000000E+001    point 
    .7500000000E+000    .8400000000E+000    .1000000000E+001    point 
    .7500000000E+000    .8300000000E+000    .1000000000E+001    point 
    .7500000000E+000    .8200000000E+000    .1000000000E+001    point 
    .7500000000E+000    .8100000000E+000    .1000000000E+001    point 
    .7500000000E+000    .8000000000E+000    .4111111111E+000    point 
    .7500000000E+000    .7900000000E+000    .1000000000E+001    point 
    .7500000000E+000    .7800000000E+000    .1000000000E+001    point 
    .7500000000E+000    .7700000000E+000    .1000000000E+001    point 
    .7500000000E+000    .7600000000E+000    .1000000000E+001    point 
    .7500000000E+000    .7500000000E+000    .1000000000E+001    point 
    .7500000000E+000    .7400000000E+000    .1000000000E+001    point 
    .7500000000E+000    .7300000000E+000    .1000000000E+001    point 
    .7500000000E+000    .7200000000E+000    .1000000000E+001    point 
    .7500000000E+000    .7100000000E+000    .1000000000E+001    point 
    .7500000000E+000    .7000000000E+000    .1000000000E+001    point 
    .7500000000E+000    .6900000000E+000    .1000000000E+001    point 
    .7500000000E+000    .6800000000E+000    .1000000000E+001    point 
    .7500000000E+000    .6700000000E+000    .1000000000E+001    point 
    .7500000000E+000    .6600000000E+000    .1000000000E+001    point 
    .7500000000E+000    .6500000000E+000    .1000000000E+001    point 
    .7500000000E+000    .6400000000E+000    .1000000000E+001    point 
    .7500000000E+000    .6300000000E+000    .5111111111E+000    point 
    .7500000000E+000    .6200000000E+000    .1000000000E+001    point 
    .7500000000E+000    .6100000000E+000    .7333333333E+000    point 
    .7500000000E+000    .6000000000E+000    .1000000000E+001    point 
    .7500000000E+000    .5900000000E+000    .1000000000E+001    point 
    .7500000000E+000    .5800000000E+000    .1000000000E+001    point 
    .7500000000E+000    .5700000000E+000    .1000000000E+001    point 
    .7500000000E+000    .5600000000E+000    .1000000000E+001    point 
    .7500000000E+000    .5500000000E+000    .1000000000E+001    point 
    .7500000000E+000    .5400000000E+000    .1000000000E+001    point 
    .7500000000E+000    .5300000000E+000    .1000000000E+001    point 
    .7500000000E+000    .5200000000E+000    .1000000000E+001    point 
    .7500000000E+000    .5100000000E+000    .1000000000E+001    point 
    .7500000000E+000    .5000000000E+000    .1000000000E+001    point 
    .7500000000E+000    .4900000000E+000    .1000000000E+001    point 
    .7500000000E+000    .4800000000E+000    .1000000000E+001    point 
    .7500000000E+000    .4700000000E+000    .4444444444E+000    point 
    .7500000000E+000    .4600000000E+000    .1000000000E+001    point 
    .7500000000E+000    .4500000000E+000    .1000000000E+001    point 
    .7500000000E+000    .4400000000E+000    .1000000000E+001    point 
    .7500000000E+000    .4300000000E+000    .1000000000E+001    point 
    .7500000000E+000    .4200000000E+000    .1000000000E+001    point 
    .7500000000E+000    .4100000000E+000    .1000000000E+001    point 
    .7500000000E+000    .4000000000E+000    .1000000000E+001    point 
    .7500000000E+000    .3900000000E+000    .1000000000E+001    point 
    .7500000000E+000    .3800000000E+000    .1000000000E+001    point 
    .7500000000E+000    .3700000000E+000    .8444444444E+000    point 
    .7500000000E+000    .3600000000E+000    .1000000000E+001    point 
    .7500000000E+000    .3500000000E+000    .1000000000E+001    point 
    .7500000000E+000    .3400000000E+000    .1000000000E+001    point 
    .7500000000E+000    .3300000000E+000    .1000000000E+001    point 
    .7500000000E+000    .3200000000E+000    .2222222222E-001    point 
    .7500000000E+000    .3100000000E+000    .1000000000E+001    point 
    .7500000000E+000    .3000000000E+000    .1000000000E+001    point 
    .7500000000E+000    .2900000000E+000    .1000000000E+001    point 
    .7500000000E+000    .2800000000E+000    .2555555556E+000    point 
    .7500000000E+000    .2700000000E+000    .1000000000E+001    point 
    .7500000000E+000    .2600000000E+000    .1000000000E+001    point 
    .7500000000E+000    .2500000000E+000    .1000000000E+001    point 
    .7500000000E+000    .2400000000E+000    .1000000000E+001    point 
    .7500000000E+000    .2300000000E+000    .1000000000E+001    point 
    .7500000000E+000    .2200000000E+000    .1000000000E+001    point 
    .7500000000E+000    .2100000000E+000    .1000000000E+001    point 
    .7500000000E+000    .2000000000E+000    .1000000000E+001    point 
    .7500000000E+000    .1900000000E+000    .1000000000E+001    point 
    .7500000000E+000    .1800000000E+000    .1000000000E+001    point 
    .7500000000E+000    .1700000000E+000    .1000000000E+001    point 
    .7500000000E+000    .1600000000E+000    .1000000000E+001    point 
    .7500000000E+000    .1500000000E+000    .1000000000E+001    point 
    .7500000000E+000    .1400000000E+000    .1000000000E+001    point 
    .7500000000E+000    .1300000000E+000    .5777777778E+000    point 
    .7500000000E+000    .1200000000E+000    .1000000000E+001    point 
    .7500000000E+000    .1100000000E+000    .1000000000E+001    point 
    .7500000000E+000    .1000000000E+000    .1000000000E+001    point 
    .7500000000E+000    .9000000000E-001    .1000000000E+001    point 
    .7500000000E+000    .8000000000E-001    .1000000000E+001    point 
    .7500000000E+000    .7000000000E-001    .1000000000E+001    point 
    .7500000000E+000    .6000000000E-001    .1000000000E+001    point 
    .7500000000E+000    .5000000000E-001    .1000000000E+001    point 
    .7500000000E+000    .4000000000E-001    .1000000000E+001    point 
    .7500000000E+000    .3000000000E-001    .1000000000E+001    point 
    .7500000000E+000    .2000000000E-001    .4444444444E-001    point 
    .7500000000E+000    .1000000000E-001    .1000000000E+001    point 
    .7500000000E+000    .0000000000E+000    .1340472204E-016    point 
    .7600000000E+000    .1200000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1190000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1180000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1170000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1160000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1150000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1140000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1130000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1120000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1110000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1100000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1090000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1080000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1070000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1060000000E+001    .8111111111E+000    point 
    .7600000000E+000    .1050000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1040000000E+001    .1666666667E+000    point 
    .7600000000E+000    .1030000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1020000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1010000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1000000000E+001    .1000000000E+001    point 
    .7600000000E+000    .9900000000E+000    .1000000000E+001    point 
    .7600000000E+000    .9800000000E+000    .1000000000E+001    point 
    .7600000000E+000    .9700000000E+000    .1000000000E+001    point 
    .7600000000E+000    .9600000000E+000    .1000000000E+001    point 
    .7600000000E+000    .9500000000E+000    .1000000000E+001    point 
    .7600000000E+000    .9400000000E+000    .1000000000E+001    point 
    .7600000000E+000    .9300000000E+000    .1000000000E+001    point 
    .7600000000E+000    .9200000000E+000    .1000000000E+001    point 
    .7600000000E+000    .9100000000E+000    .1000000000E+001    point 
    .7600000000E+000    .9000000000E+000    .1000000000E+001    point 
    .7600000000E+000    .8900000000E+000    .1000000000E+001    point 
    .7600000000E+000    .8800000000E+000    .1000000000E+001    point 
    .7600000000E+000    .8700000000E+000    .1000000000E+001    point 
    .7600000000E+000    .8600000000E+000    .1000000000E+001    point 
    .7600000000E+000    .8500000000E+000    .1000000000E+001    point 
    .7600000000E+000    .8400000000E+000    .3333333333E+000    point 
    .7600000000E+000    .8300000000E+000    .1000000000E+001    point 
    .7600000000E+000    .8200000000E+000    .1000000000E+001    point 
    .7600000000E+000    .8100000000E+000    .1000000000E+001    point 
    .7600000000E+000    .8000000000E+000    .1000000000E+001    point 
    .7600000000E+000    .7900000000E+000    .1000000000E+001    point 
    .7600000000E+000    .7800000000E+000    .1000000000E+001    point 
    .7600000000E+000    .7700000000E+000    .1000000000E+001    point 
    .7600000000E+000    .7600000000E+000    .1000000000E+001    point 
    .7600000000E+000    .7500000000E+000    .1000000000E+001    point 
    .7600000000E+000    .7400000000E+000    .1000000000E+001    point 
    .7600000000E+000    .7300000000E+000    .1000000000E+001    point 
    .7600000000E+000    .7200000000E+000    .1000000000E+001    point 
    .7600000000E+000    .7100000000E+000    .1000000000E+001    point 
    .7600000000E+000    .7000000000E+000    .1000000000E+001    point 
    .7600000000E+000    .6900000000E+000    .1000000000E+001    point 
    .7600000000E+000    .6800000000E+000    .1000000000E+001    point 
    .7600000000E+000    .6700000000E+000    .1000000000E+001    point 
    .7600000000E+000    .6600000000E+000    .1000000000E+001    point 
    .7600000000E+000    .6500000000E+000    .1000000000E+001    point 
    .7600000000E+000    .6400000000E+000    .1000000000E+001    point 
    .7600000000E+000    .6300000000E+000    .1000000000E+001    point 
    .7600000000E+000    .6200000000E+000    .1000000000E+001    point 
    .7600000000E+000    .6100000000E+000    .1000000000E+001    point 
    .7600000000E+000    .6000000000E+000    .1000000000E+001    point 
    .7600000000E+000    .5900000000E+000    .1111111111E-001    point 
    .7600000000E+000    .5800000000E+000    .1000000000E+001    point 
    .7600000000E+000    .5700000000E+000    .1000000000E+001    point 
    .7600000000E+000    .5600000000E+000    .1000000000E+001    point 
    .7600000000E+000    .5500000000E+000    .1000000000E+001    point 
    .7600000000E+000    .5400000000E+000    .1000000000E+001    point 
    .7600000000E+000    .5300000000E+000    .1000000000E+001    point 
    .7600000000E+000    .5200000000E+000    .1000000000E+001    point 
    .7600000000E+000    .5100000000E+000    .1000000000E+001    point 
    .7600000000E+000    .5000000000E+000    .1000000000E+001    point 
    .7600000000E+000    .4900000000E+000    .1000000000E+001    point 
    .7600000000E+000    .4800000000E+000    .1000000000E+001    point 
    .7600000000E+000    .4700000000E+000    .1000000000E+001    point 
    .7600000000E+000    .4600000000E+000    .1000000000E+001    point 
    .7600000000E+000    .4500000000E+000    .1000000000E+001    point 
    .7600000000E+000    .4400000000E+000    .1000000000E+001    point 
    .7600000000E+000    .4300000000E+000    .1000000000E+001    point 
    .7600000000E+000    .4200000000E+000    .7111111111E+000    point 
    .7600000000E+000    .4100000000E+000    .1000000000E+001    point 
    .7600000000E+000    .4000000000E+000    .1000000000E+001    point 
    .7600000000E+000    .3900000000E+000    .1000000000E+001    point 
    .7600000000E+000    .3800000000E+000    .1000000000E+001    point 
    .7600000000E+000    .3700000000E+000    .1000000000E+001    point 
    .7600000000E+000    .3600000000E+000    .1000000000E+001    point 
    .7600000000E+000    .3500000000E+000    .1000000000E+001    point 
    .7600000000E+000    .3400000000E+000    .6555555556E+000    point 
    .7600000000E+000    .3300000000E+000    .1000000000E+001    point 
    .7600000000E+000    .3200000000E+000    .1000000000E+001    point 
    .7600000000E+000    .3100000000E+000    .1000000000E+001    point 
    .7600000000E+000    .3000000000E+000    .1000000000E+001    point 
    .7600000000E+000    .2900000000E+000    .1000000000E+001    point 
    .7600000000E+000    .2800000000E+000    .1000000000E+001    point 
    .7600000000E+000    .2700000000E+000    .1000000000E+001    point 
    .7600000000E+000    .2600000000E+000    .1000000000E+001    point 
    .7600000000E+000    .2500000000E+000    .1000000000E+001    point 
    .7600000000E+000    .2400000000E+000    .1000000000E+001    point 
    .7600000000E+000    .2300000000E+000    .1000000000E+001    point 
    .7600000000E+000    .2200000000E+000    .1000000000E+001    point 
    .7600000000E+000    .2100000000E+000    .1000000000E+001    point 
    .7600000000E+000    .2000000000E+000    .1000000000E+001    point 
    .7600000000E+000    .1900000000E+000    .1000000000E+001    point 
    .7600000000E+000    .1800000000E+000    .1000000000E+001    point 
    .7600000000E+000    .1700000000E+000    .1000000000E+001    point 
    .7600000000E+000    .1600000000E+000    .1000000000E+001    point 
    .7600000000E+000    .1500000000E+000    .1000000000E+001    point 
    .7600000000E+000    .1400000000E+000    .1000000000E+001    point 
    .7600000000E+000    .1300000000E+000    .1000000000E+001    point 
    .7600000000E+000    .1200000000E+000    .1000000000E+001    point 
    .7600000000E+000    .1100000000E+000    .1000000000E+001    point 
    .7600000000E+000    .1000000000E+000    .1000000000E+001    point 
    .7600000000E+000    .9000000000E-001    .1000000000E+001    point 
    .7600000000E+000    .8000000000E-001    .1000000000E+001    point 
    .7600000000E+000    .7000000000E-001    .1000000000E+001    point 
    .7600000000E+000    .6000000000E-001    .1000000000E+001    point 
    .7600000000E+000    .5000000000E-001    .1000000000E+001    point 
    .7600000000E+000    .4000000000E-001    .1000000000E+001    point 
    .7600000000E+000    .3000000000E-001    .1000000000E+001    point 
    .7600000000E+000    .2000000000E-001    .1000000000E+001    point 
    .7600000000E+000    .1000000000E-001    .1000000000E+001    point 
    .7600000000E+000    .0000000000E+000    .1000000000E+001    point 
    .7700000000E+000    .1200000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1190000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1180000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1170000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1160000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1150000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1140000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1130000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1120000000E+001    .9000000000E+000    point 
    .7700000000E+000    .1110000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1100000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1090000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1080000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1070000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1060000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1050000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1040000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1030000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1020000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1010000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1000000000E+001    .1000000000E+001    point 
    .7700000000E+000    .9900000000E+000    .1000000000E+001    point 
    .7700000000E+000    .9800000000E+000    .1000000000E+001    point 
    .7700000000E+000    .9700000000E+000    .1000000000E+001    point 
    .7700000000E+000    .9600000000E+000    .1000000000E+001    point 
    .7700000000E+000    .9500000000E+000    .1000000000E+001    point 
    .7700000000E+000    .9400000000E+000    .1000000000E+001    point 
    .7700000000E+000    .9300000000E+000    .1000000000E+001    point 
    .7700000000E+000    .9200000000E+000    .1000000000E+001    point 
    .7700000000E+000    .9100000000E+000    .1000000000E+001    point 
    .7700000000E+000    .9000000000E+000    .1000000000E+001    point 
    .7700000000E+000    .8900000000E+000    .1000000000E+001    point 
    .7700000000E+000    .8800000000E+000    .1000000000E+001    point 
    .7700000000E+000    .8700000000E+000    .1000000000E+001    point 
    .7700000000E+000    .8600000000E+000    .1000000000E+001    point 
    .7700000000E+000    .8500000000E+000    .1000000000E+001    point 
    .7700000000E+000    .8400000000E+000    .1000000000E+001    point 
    .7700000000E+000    .8300000000E+000    .1000000000E+001    point 
    .7700000000E+000    .8200000000E+000    .1000000000E+001    point 
    .7700000000E+000    .8100000000E+000    .1000000000E+001    point 
    .7700000000E+000    .8000000000E+000    .1000000000E+001    point 
    .7700000000E+000    .7900000000E+000    .1000000000E+001    point 
    .7700000000E+000    .7800000000E+000    .1000000000E+001    point 
    .7700000000E+000    .7700000000E+000    .1000000000E+001    point 
    .7700000000E+000    .7600000000E+000    .1000000000E+001    point 
    .7700000000E+000    .7500000000E+000    .1000000000E+001    point 
    .7700000000E+000    .7400000000E+000    .1000000000E+001    point 
    .7700000000E+000    .7300000000E+000    .1000000000E+001    point 
    .7700000000E+000    .7200000000E+000    .1000000000E+001    point 
    .7700000000E+000    .7100000000E+000    .1000000000E+001    point 
    .7700000000E+000    .7000000000E+000    .1000000000E+001    point 
    .7700000000E+000    .6900000000E+000    .1000000000E+001    point 
    .7700000000E+000    .6800000000E+000    .1000000000E+001    point 
    .7700000000E+000    .6700000000E+000    .1000000000E+001    point 
    .7700000000E+000    .6600000000E+000    .1000000000E+001    point 
    .7700000000E+000    .6500000000E+000    .1000000000E+001    point 
    .7700000000E+000    .6400000000E+000    .6111111111E+000    point 
    .7700000000E+000    .6300000000E+000    .1000000000E+001    point 
    .7700000000E+000    .6200000000E+000    .3333333333E+000    point 
    .7700000000E+000    .6100000000E+000    .1000000000E+001    point 
    .7700000000E+000    .6000000000E+000    .1000000000E+001    point 
    .7700000000E+000    .5900000000E+000    .1000000000E+001    point 
    .7700000000E+000    .5800000000E+000    .1000000000E+001    point 
    .7700000000E+000    .5700000000E+000    .1000000000E+001    point 
    .7700000000E+000    .5600000000E+000    .1000000000E+001    point 
    .7700000000E+000    .5500000000E+000    .1000000000E+001    point 
    .7700000000E+000    .5400000000E+000    .1000000000E+001    point 
    .7700000000E+000    .5300000000E+000    .1555555556E+000    point 
    .7700000000E+000    .5200000000E+000    .1000000000E+001    point 
    .7700000000E+000    .5100000000E+000    .1000000000E+001    point 
    .7700000000E+000    .5000000000E+000    .1000000000E+001    point 
    .7700000000E+000    .4900000000E+000    .1000000000E+001    point 
    .7700000000E+000    .4800000000E+000    .1000000000E+001    point 
    .7700000000E+000    .4700000000E+000    .1000000000E+001    point 
    .7700000000E+000    .4600000000E+000    .1000000000E+001    point 
    .7700000000E+000    .4500000000E+000    .1000000000E+001    point 
    .7700000000E+000    .4400000000E+000    .1000000000E+001    point 
    .7700000000E+000    .4300000000E+000    .1000000000E+001    point 
    .7700000000E+000    .4200000000E+000    .1000000000E+001    point 
    .7700000000E+000    .4100000000E+000    .1000000000E+001    point 
    .7700000000E+000    .4000000000E+000    .2222222222E+000    point 
    .7700000000E+000    .3900000000E+000    .1000000000E+001    point 
    .7700000000E+000    .3800000000E+000    .1000000000E+001    point 
    .7700000000E+000    .3700000000E+000    .1000000000E+001    point 
    .7700000000E+000    .3600000000E+000    .3333333333E-001    point 
    .7700000000E+000    .3500000000E+000    .1000000000E+001    point 
    .7700000000E+000    .3400000000E+000    .1000000000E+001    point 
    .7700000000E+000    .3300000000E+000    .1000000000E+001    point 
    .7700000000E+000    .3200000000E+000    .1000000000E+001    point 
    .7700000000E+000    .3100000000E+000    .1000000000E+001    point 
    .7700000000E+000    .3000000000E+000    .1000000000E+001    point 
    .7700000000E+000    .2900000000E+000    .1000000000E+001    point 
    .7700000000E+000    .2800000000E+000    .1000000000E+001    point 
    .7700000000E+000    .2700000000E+000    .1000000000E+001    point 
    .7700000000E+000    .2600000000E+000    .1000000000E+001    point 
    .7700000000E+000    .2500000000E+000    .1000000000E+001    point 
    .7700000000E+000    .2400000000E+000    .1000000000E+001    point 
    .7700000000E+000    .2300000000E+000    .1000000000E+001    point 
    .7700000000E+000    .2200000000E+000    .1000000000E+001    point 
    .7700000000E+000    .2100000000E+000    .1000000000E+001    point 
    .7700000000E+000    .2000000000E+000    .1000000000E+001    point 
    .7700000000E+000    .1900000000E+000    .1000000000E+001    point 
    .7700000000E+000    .1800000000E+000    .1000000000E+001    point 
    .7700000000E+000    .1700000000E+000    .1000000000E+001    point 
    .7700000000E+000    .1600000000E+000    .1000000000E+001    point 
    .7700000000E+000    .1500000000E+000    .1000000000E+001    point 
    .7700000000E+000    .1400000000E+000    .1777777778E+000    point 
    .7700000000E+000    .1300000000E+000    .1000000000E+001    point 
    .7700000000E+000    .1200000000E+000    .1000000000E+001    point 
    .7700000000E+000    .1100000000E+000    .1000000000E+001    point 
    .7700000000E+000    .1000000000E+000    .1000000000E+001    point 
    .7700000000E+000    .9000000000E-001    .1000000000E+001    point 
    .7700000000E+000    .8000000000E-001    .1000000000E+001    point 
    .7700000000E+000    .7000000000E-001    .3000000000E+000    point 
    .7700000000E+000    .6000000000E-001    .1000000000E+001    point 
    .7700000000E+000    .5000000000E-001    .1000000000E+001    point 
    .7700000000E+000    .4000000000E-001    .1000000000E+001    point 
    .7700000000E+000    .3000000000E-001    .1000000000E+001    point 
    .7700000000E+000    .2000000000E-001    .1000000000E+001    point 
    .7700000000E+000    .1000000000E-001    .1000000000E+001    point 
    .7700000000E+000    .0000000000E+000    .1000000000E+001    point 
    .7800000000E+000    .1200000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1190000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1180000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1170000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1160000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1150000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1140000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1130000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1120000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1110000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1100000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1090000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1080000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1070000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1060000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1050000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1040000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1030000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1020000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1010000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1000000000E+001    .1000000000E+001    point 
    .7800000000E+000    .9900000000E+000    .1000000000E+001    point 
    .7800000000E+000    .9800000000E+000    .1000000000E+001    point 
    .7800000000E+000    .9700000000E+000    .1000000000E+001    point 
    .7800000000E+000    .9600000000E+000    .1000000000E+001    point 
    .7800000000E+000    .9500000000E+000    .1000000000E+001    point 
    .7800000000E+000    .9400000000E+000    .1000000000E+001    point 
    .7800000000E+000    .9300000000E+000    .1000000000E+001    point 
    .7800000000E+000    .9200000000E+000    .1000000000E+001    point 
    .7800000000E+000    .9100000000E+000    .1000000000E+001    point 
    .7800000000E+000    .9000000000E+000    .1000000000E+001    point 
    .7800000000E+000    .8900000000E+000    .1000000000E+001    point 
    .7800000000E+000    .8800000000E+000    .1000000000E+001    point 
    .7800000000E+000    .8700000000E+000    .1000000000E+001    point 
    .7800000000E+000    .8600000000E+000    .1000000000E+001    point 
    .7800000000E+000    .8500000000E+000    .1000000000E+001    point 
    .7800000000E+000    .8400000000E+000    .1000000000E+001    point 
    .7800000000E+000    .8300000000E+000    .1000000000E+001    point 
    .7800000000E+000    .8200000000E+000    .1000000000E+001    point 
    .7800000000E+000    .8100000000E+000    .1000000000E+001    point 
    .7800000000E+000    .8000000000E+000    .1000000000E+001    point 
    .7800000000E+000    .7900000000E+000    .1000000000E+001    point 
    .7800000000E+000    .7800000000E+000    .1000000000E+001    point 
    .7800000000E+000    .7700000000E+000    .1000000000E+001    point 
    .7800000000E+000    .7600000000E+000    .1000000000E+001    point 
    .7800000000E+000    .7500000000E+000    .1000000000E+001    point 
    .7800000000E+000    .7400000000E+000    .1000000000E+001    point 
    .7800000000E+000    .7300000000E+000    .1000000000E+001    point 
    .7800000000E+000    .7200000000E+000    .1000000000E+001    point 
    .7800000000E+000    .7100000000E+000    .1000000000E+001    point 
    .7800000000E+000    .7000000000E+000    .1000000000E+001    point 
    .7800000000E+000    .6900000000E+000    .1000000000E+001    point 
    .7800000000E+000    .6800000000E+000    .2222222222E+000    point 
    .7800000000E+000    .6700000000E+000    .1000000000E+001    point 
    .7800000000E+000    .6600000000E+000    .1000000000E+001    point 
    .7800000000E+000    .6500000000E+000    .1000000000E+001    point 
    .7800000000E+000    .6400000000E+000    .2222222222E-001    point 
    .7800000000E+000    .6300000000E+000    .1000000000E+001    point 
    .7800000000E+000    .6200000000E+000    .1000000000E+001    point 
    .7800000000E+000    .6100000000E+000    .1000000000E+001    point 
    .7800000000E+000    .6000000000E+000    .1000000000E+001    point 
    .7800000000E+000    .5900000000E+000    .1000000000E+001    point 
    .7800000000E+000    .5800000000E+000    .1000000000E+001    point 
    .7800000000E+000    .5700000000E+000    .1000000000E+001    point 
    .7800000000E+000    .5600000000E+000    .1000000000E+001    point 
    .7800000000E+000    .5500000000E+000    .1000000000E+001    point 
    .7800000000E+000    .5400000000E+000    .1000000000E+001    point 
    .7800000000E+000    .5300000000E+000    .1000000000E+001    point 
    .7800000000E+000    .5200000000E+000    .1000000000E+001    point 
    .7800000000E+000    .5100000000E+000    .1000000000E+001    point 
    .7800000000E+000    .5000000000E+000    .1000000000E+001    point 
    .7800000000E+000    .4900000000E+000    .1000000000E+001    point 
    .7800000000E+000    .4800000000E+000    .1000000000E+001    point 
    .7800000000E+000    .4700000000E+000    .1000000000E+001    point 
    .7800000000E+000    .4600000000E+000    .1000000000E+001    point 
    .7800000000E+000    .4500000000E+000    .1000000000E+001    point 
    .7800000000E+000    .4400000000E+000    .1000000000E+001    point 
    .7800000000E+000    .4300000000E+000    .1000000000E+001    point 
    .7800000000E+000    .4200000000E+000    .1000000000E+001    point 
    .7800000000E+000    .4100000000E+000    .1000000000E+001    point 
    .7800000000E+000    .4000000000E+000    .1000000000E+001    point 
    .7800000000E+000    .3900000000E+000    .1000000000E+001    point 
    .7800000000E+000    .3800000000E+000    .1000000000E+001    point 
    .7800000000E+000    .3700000000E+000    .1000000000E+001    point 
    .7800000000E+000    .3600000000E+000    .1000000000E+001    point 
    .7800000000E+000    .3500000000E+000    .1000000000E+001    point 
    .7800000000E+000    .3400000000E+000    .1000000000E+001    point 
    .7800000000E+000    .3300000000E+000    .1000000000E+001    point 
    .7800000000E+000    .3200000000E+000    .1000000000E+001    point 
    .7800000000E+000    .3100000000E+000    .1000000000E+001    point 
    .7800000000E+000    .3000000000E+000    .1000000000E+001    point 
    .7800000000E+000    .2900000000E+000    .1000000000E+001    point 
    .7800000000E+000    .2800000000E+000    .1000000000E+001    point 
    .7800000000E+000    .2700000000E+000    .1000000000E+001    point 
    .7800000000E+000    .2600000000E+000    .2255733600E-016    point 
    .7800000000E+000    .2500000000E+000    .1000000000E+001    point 
    .7800000000E+000    .2400000000E+000    .1000000000E+001    point 
    .7800000000E+000    .2300000000E+000    .1000000000E+001    point 
    .7800000000E+000    .2200000000E+000    .1000000000E+001    point 
    .7800000000E+000    .2100000000E+000    .1000000000E+001    point 
    .7800000000E+000    .2000000000E+000    .1000000000E+001    point 
    .7800000000E+000    .1900000000E+000    .1000000000E+001    point 
    .7800000000E+000    .1800000000E+000    .1000000000E+001    point 
    .7800000000E+000    .1700000000E+000    .1000000000E+001    point 
    .7800000000E+000    .1600000000E+000    .1000000000E+001    point 
    .7800000000E+000    .1500000000E+000    .1000000000E+001    point 
    .7800000000E+000    .1400000000E+000    .1000000000E+001    point 
    .7800000000E+000    .1300000000E+000    .1000000000E+001    point 
    .7800000000E+000    .1200000000E+000    .1000000000E+001    point 
    .7800000000E+000    .1100000000E+000    .1000000000E+001    point 
    .7800000000E+000    .1000000000E+000    .1000000000E+001    point 
    .7800000000E+000    .9000000000E-001    .1000000000E+001    point 
    .7800000000E+000    .8000000000E-001    .1000000000E+001    point 
    .7800000000E+000    .7000000000E-001    .1000000000E+001    point 
    .7800000000E+000    .6000000000E-001    .1000000000E+001    point 
    .7800000000E+000    .5000000000E-001    .1000000000E+001    point 
    .7800000000E+000    .4000000000E-001    .1000000000E+001    point 
    .7800000000E+000    .3000000000E-001    .1000000000E+001    point 
    .7800000000E+000    .2000000000E-001    .1000000000E+001    point 
    .7800000000E+000    .1000000000E-001    .1000000000E+001    point 
    .7800000000E+000    .0000000000E+000    .1000000000E+001    point 
    .7900000000E+000    .1200000000E+001    .8222222222E+000    point 
    .7900000000E+000    .1190000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1180000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1170000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1160000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1150000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1140000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1130000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1120000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1110000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1100000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1090000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1080000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1070000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1060000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1050000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1040000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1030000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1020000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1010000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1000000000E+001    .1000000000E+001    point 
    .7900000000E+000    .9900000000E+000    .1000000000E+001    point 
    .7900000000E+000    .9800000000E+000    .1000000000E+001    point 
    .7900000000E+000    .9700000000E+000    .1000000000E+001    point 
    .7900000000E+000    .9600000000E+000    .1000000000E+001    point 
    .7900000000E+000    .9500000000E+000    .1000000000E+001    point 
    .7900000000E+000    .9400000000E+000    .1000000000E+001    point 
    .7900000000E+000    .9300000000E+000    .1000000000E+001    point 
    .7900000000E+000    .9200000000E+000    .1000000000E+001    point 
    .7900000000E+000    .9100000000E+000    .1000000000E+001    point 
    .7900000000E+000    .9000000000E+000    .1000000000E+001    point 
    .7900000000E+000    .8900000000E+000    .1000000000E+001    point 
    .7900000000E+000    .8800000000E+000    .1000000000E+001    point 
    .7900000000E+000    .8700000000E+000    .1000000000E+001    point 
    .7900000000E+000    .8600000000E+000    .1000000000E+001    point 
    .7900000000E+000    .8500000000E+000    .1000000000E+001    point 
    .7900000000E+000    .8400000000E+000    .1000000000E+001    point 
    .7900000000E+000    .8300000000E+000    .1000000000E+001    point 
    .7900000000E+000    .8200000000E+000    .1000000000E+001    point 
    .7900000000E+000    .8100000000E+000    .1000000000E+001    point 
    .7900000000E+000    .8000000000E+000    .1000000000E+001    point 
    .7900000000E+000    .7900000000E+000    .1000000000E+001    point 
    .7900000000E+000    .7800000000E+000    .1000000000E+001    point 
    .7900000000E+000    .7700000000E+000    .1000000000E+001    point 
    .7900000000E+000    .7600000000E+000    .1000000000E+001    point 
    .7900000000E+000    .7500000000E+000    .1000000000E+001    point 
    .7900000000E+000    .7400000000E+000    .1000000000E+001    point 
    .7900000000E+000    .7300000000E+000    .1000000000E+001    point 
    .7900000000E+000    .7200000000E+000    .1000000000E+001    point 
    .7900000000E+000    .7100000000E+000    .1000000000E+001    point 
    .7900000000E+000    .7000000000E+000    .1000000000E+001    point 
    .7900000000E+000    .6900000000E+000    .1000000000E+001    point 
    .7900000000E+000    .6800000000E+000    .1000000000E+001    point 
    .7900000000E+000    .6700000000E+000    .1000000000E+001    point 
    .7900000000E+000    .6600000000E+000    .1000000000E+001    point 
    .7900000000E+000    .6500000000E+000    .1000000000E+001    point 
    .7900000000E+000    .6400000000E+000    .1000000000E+001    point 
    .7900000000E+000    .6300000000E+000    .1000000000E+001    point 
    .7900000000E+000    .6200000000E+000    .1000000000E+001    point 
    .7900000000E+000    .6100000000E+000    .1000000000E+001    point 
    .7900000000E+000    .6000000000E+000    .1000000000E+001    point 
    .7900000000E+000    .5900000000E+000    .1666666667E+000    point 
    .7900000000E+000    .5800000000E+000    .1000000000E+001    point 
    .7900000000E+000    .5700000000E+000    .1000000000E+001    point 
    .7900000000E+000    .5600000000E+000    .1000000000E+001    point 
    .7900000000E+000    .5500000000E+000    .1000000000E+001    point 
    .7900000000E+000    .5400000000E+000    .1000000000E+001    point 
    .7900000000E+000    .5300000000E+000    .1000000000E+001    point 
    .7900000000E+000    .5200000000E+000    .1000000000E+001    point 
    .7900000000E+000    .5100000000E+000    .1000000000E+001    point 
    .7900000000E+000    .5000000000E+000    .1000000000E+001    point 
    .7900000000E+000    .4900000000E+000    .1000000000E+001    point 
    .7900000000E+000    .4800000000E+000    .1000000000E+001    point 
    .7900000000E+000    .4700000000E+000    .1000000000E+001    point 
    .7900000000E+000    .4600000000E+000    .1000000000E+001    point 
    .7900000000E+000    .4500000000E+000    .1000000000E+001    point 
    .7900000000E+000    .4400000000E+000    .1000000000E+001    point 
    .7900000000E+000    .4300000000E+000    .1000000000E+001    point 
    .7900000000E+000    .4200000000E+000    .4444444444E-001    point 
    .7900000000E+000    .4100000000E+000    .1000000000E+001    point 
    .7900000000E+000    .4000000000E+000    .1000000000E+001    point 
    .7900000000E+000    .3900000000E+000    .1000000000E+001    point 
    .7900000000E+000    .3800000000E+000    .1000000000E+001    point 
    .7900000000E+000    .3700000000E+000    .1000000000E+001    point 
    .7900000000E+000    .3600000000E+000    .1000000000E+001    point 
    .7900000000E+000    .3500000000E+000    .1000000000E+001    point 
    .7900000000E+000    .3400000000E+000    .1000000000E+001    point 
    .7900000000E+000    .3300000000E+000    .1000000000E+001    point 
    .7900000000E+000    .3200000000E+000    .1000000000E+001    point 
    .7900000000E+000    .3100000000E+000    .1000000000E+001    point 
    .7900000000E+000    .3000000000E+000    .1000000000E+001    point 
    .7900000000E+000    .2900000000E+000    .1000000000E+001    point 
    .7900000000E+000    .2800000000E+000    .1000000000E+001    point 
    .7900000000E+000    .2700000000E+000    .1000000000E+001    point 
    .7900000000E+000    .2600000000E+000    .1000000000E+001    point 
    .7900000000E+000    .2500000000E+000    .1000000000E+001    point 
    .7900000000E+000    .2400000000E+000    .1000000000E+001    point 
    .7900000000E+000    .2300000000E+000    .1000000000E+001    point 
    .7900000000E+000    .2200000000E+000    .1000000000E+001    point 
    .7900000000E+000    .2100000000E+000    .1000000000E+001    point 
    .7900000000E+000    .2000000000E+000    .1000000000E+001    point 
    .7900000000E+000    .1900000000E+000    .1000000000E+001    point 
    .7900000000E+000    .1800000000E+000    .1000000000E+001    point 
    .7900000000E+000    .1700000000E+000    .1000000000E+001    point 
    .7900000000E+000    .1600000000E+000    .1000000000E+001    point 
    .7900000000E+000    .1500000000E+000    .1000000000E+001    point 
    .7900000000E+000    .1400000000E+000    .1000000000E+001    point 
    .7900000000E+000    .1300000000E+000    .1000000000E+001    point 
    .7900000000E+000    .1200000000E+000    .1000000000E+001    point 
    .7900000000E+000    .1100000000E+000    .1000000000E+001    point 
    .7900000000E+000    .1000000000E+000    .1000000000E+001    point 
    .7900000000E+000    .9000000000E-001    .1000000000E+001    point 
    .7900000000E+000    .8000000000E-001    .1000000000E+001    point 
    .7900000000E+000    .7000000000E-001    .1000000000E+001    point 
    .7900000000E+000    .6000000000E-001    .1000000000E+001    point 
    .7900000000E+000    .5000000000E-001    .1000000000E+001    point 
    .7900000000E+000    .4000000000E-001    .1000000000E+001    point 
    .7900000000E+000    .3000000000E-001    .1000000000E+001    point 
    .7900000000E+000    .2000000000E-001    .1000000000E+001    point 
    .7900000000E+000    .1000000000E-001    .1000000000E+001    point 
    .7900000000E+000    .0000000000E+000    .1000000000E+001    point 
    .8000000000E+000    .1200000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1190000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1180000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1170000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1160000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1150000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1140000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1130000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1120000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1110000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1100000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1090000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1080000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1070000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1060000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1050000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1040000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1030000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1020000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1010000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1000000000E+001    .1000000000E+001    point 
    .8000000000E+000    .9900000000E+000    .1000000000E+001    point 
    .8000000000E+000    .9800000000E+000    .1000000000E+001    point 
    .8000000000E+000    .9700000000E+000    .1000000000E+001    point 
    .8000000000E+000    .9600000000E+000    .1000000000E+001    point 
    .8000000000E+000    .9500000000E+000    .1000000000E+001    point 
    .8000000000E+000    .9400000000E+000    .1000000000E+001    point 
    .8000000000E+000    .9300000000E+000    .1000000000E+001    point 
    .8000000000E+000    .9200000000E+000    .1000000000E+001    point 
    .8000000000E+000    .9100000000E+000    .1000000000E+001    point 
    .8000000000E+000    .9000000000E+000    .1000000000E+001    point 
    .8000000000E+000    .8900000000E+000    .1000000000E+001    point 
    .8000000000E+000    .8800000000E+000    .1000000000E+001    point 
    .8000000000E+000    .8700000000E+000    .1000000000E+001    point 
    .8000000000E+000    .8600000000E+000    .1000000000E+001    point 
    .8000000000E+000    .8500000000E+000    .1000000000E+001    point 
    .8000000000E+000    .8400000000E+000    .1000000000E+001    point 
    .8000000000E+000    .8300000000E+000    .1000000000E+001    point 
    .8000000000E+000    .8200000000E+000    .1000000000E+001    point 
    .8000000000E+000    .8100000000E+000    .1000000000E+001    point 
    .8000000000E+000    .8000000000E+000    .1000000000E+001    point 
    .8000000000E+000    .7900000000E+000    .1000000000E+001    point 
    .8000000000E+000    .7800000000E+000    .1000000000E+001    point 
    .8000000000E+000    .7700000000E+000    .1000000000E+001    point 
    .8000000000E+000    .7600000000E+000    .1000000000E+001    point 
    .8000000000E+000    .7500000000E+000    .1000000000E+001    point 
    .8000000000E+000    .7400000000E+000    .1000000000E+001    point 
    .8000000000E+000    .7300000000E+000    .1000000000E+001    point 
    .8000000000E+000    .7200000000E+000    .1000000000E+001    point 
    .8000000000E+000    .7100000000E+000    .1000000000E+001    point 
    .8000000000E+000    .7000000000E+000    .1000000000E+001    point 
    .8000000000E+000    .6900000000E+000    .1000000000E+001    point 
    .8000000000E+000    .6800000000E+000    .1000000000E+001    point 
    .8000000000E+000    .6700000000E+000    .1000000000E+001    point 
    .8000000000E+000    .6600000000E+000    .1000000000E+001    point 
    .8000000000E+000    .6500000000E+000    .1000000000E+001    point 
    .8000000000E+000    .6400000000E+000    .1000000000E+001    point 
    .8000000000E+000    .6300000000E+000    .1000000000E+001    point 
    .8000000000E+000    .6200000000E+000    .1000000000E+001    point 
    .8000000000E+000    .6100000000E+000    .1000000000E+001    point 
    .8000000000E+000    .6000000000E+000    .1000000000E+001    point 
    .8000000000E+000    .5900000000E+000    .1000000000E+001    point 
    .8000000000E+000    .5800000000E+000    .1000000000E+001    point 
    .8000000000E+000    .5700000000E+000    .1000000000E+001    point 
    .8000000000E+000    .5600000000E+000    .1000000000E+001    point 
    .8000000000E+000    .5500000000E+000    .1000000000E+001    point 
    .8000000000E+000    .5400000000E+000    .1000000000E+001    point 
    .8000000000E+000    .5300000000E+000    .1000000000E+001    point 
    .8000000000E+000    .5200000000E+000    .1000000000E+001    point 
    .8000000000E+000    .5100000000E+000    .1000000000E+001    point 
    .8000000000E+000    .5000000000E+000    .9777777778E+000    point 
    .8000000000E+000    .4900000000E+000    .1000000000E+001    point 
    .8000000000E+000    .4800000000E+000    .1000000000E+001    point 
    .8000000000E+000    .4700000000E+000    .1000000000E+001    point 
    .8000000000E+000    .4600000000E+000    .1000000000E+001    point 
    .8000000000E+000    .4500000000E+000    .1000000000E+001    point 
    .8000000000E+000    .4400000000E+000    .1000000000E+001    point 
    .8000000000E+000    .4300000000E+000    .1000000000E+001    point 
    .8000000000E+000    .4200000000E+000    .1000000000E+001    point 
    .8000000000E+000    .4100000000E+000    .1000000000E+001    point 
    .8000000000E+000    .4000000000E+000    .1000000000E+001    point 
    .8000000000E+000    .3900000000E+000    .1000000000E+001    point 
    .8000000000E+000    .3800000000E+000    .1000000000E+001    point 
    .8000000000E+000    .3700000000E+000    .1000000000E+001    point 
    .8000000000E+000    .3600000000E+000    .1000000000E+001    point 
    .8000000000E+000    .3500000000E+000    .1000000000E+001    point 
    .8000000000E+000    .3400000000E+000    .1000000000E+001    point 
    .8000000000E+000    .3300000000E+000    .1000000000E+001    point 
    .8000000000E+000    .3200000000E+000    .1000000000E+001    point 
    .8000000000E+000    .3100000000E+000    .1000000000E+001    point 
    .8000000000E+000    .3000000000E+000    .1000000000E+001    point 
    .8000000000E+000    .2900000000E+000    .1000000000E+001    point 
    .8000000000E+000    .2800000000E+000    .1000000000E+001    point 
    .8000000000E+000    .2700000000E+000    .1000000000E+001    point 
    .8000000000E+000    .2600000000E+000    .1000000000E+001    point 
    .8000000000E+000    .2500000000E+000    .1000000000E+001    point 
    .8000000000E+000    .2400000000E+000    .1000000000E+001    point 
    .8000000000E+000    .2300000000E+000    .1000000000E+001    point 
    .8000000000E+000    .2200000000E+000    .1000000000E+001    point 
    .8000000000E+000    .2100000000E+000    .1000000000E+001    point 
    .8000000000E+000    .2000000000E+000    .1000000000E+001    point 
    .8000000000E+000    .1900000000E+000    .1000000000E+001    point 
    .8000000000E+000    .1800000000E+000    .3444444444E+000    point 
    .8000000000E+000    .1700000000E+000    .1000000000E+001    point 
    .8000000000E+000    .1600000000E+000    .5888888889E+000    point 
    .8000000000E+000    .1500000000E+000    .1000000000E+001    point 
    .8000000000E+000    .1400000000E+000    .1000000000E+001    point 
    .8000000000E+000    .1300000000E+000    .7555555556E+000    point 
    .8000000000E+000    .1200000000E+000    .1000000000E+001    point 
    .8000000000E+000    .1100000000E+000    .1000000000E+001    point 
    .8000000000E+000    .1000000000E+000    .1000000000E+001    point 
    .8000000000E+000    .9000000000E-001    .1000000000E+001    point 
    .8000000000E+000    .8000000000E-001    .1000000000E+001    point 
    .8000000000E+000    .7000000000E-001    .1000000000E+001    point 
    .8000000000E+000    .6000000000E-001    .1000000000E+001    point 
    .8000000000E+000    .5000000000E-001    .1000000000E+001    point 
    .8000000000E+000    .4000000000E-001    .1000000000E+001    point 
    .8000000000E+000    .3000000000E-001    .1000000000E+001    point 
    .8000000000E+000    .2000000000E-001    .1000000000E+001    point 
    .8000000000E+000    .1000000000E-001    .1000000000E+001    point 
    .8000000000E+000    .0000000000E+000    .1000000000E+001    point 
    .8100000000E+000    .1200000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1190000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1180000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1170000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1160000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1150000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1140000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1130000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1120000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1110000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1100000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1090000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1080000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1070000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1060000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1050000000E+001    .9111111111E+000    point 
    .8100000000E+000    .1040000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1030000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1020000000E+001    .8444444444E+000    point 
    .8100000000E+000    .1010000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1000000000E+001    .1000000000E+001    point 
    .8100000000E+000    .9900000000E+000    .1000000000E+001    point 
    .8100000000E+000    .9800000000E+000    .1000000000E+001    point 
    .8100000000E+000    .9700000000E+000    .1000000000E+001    point 
    .8100000000E+000    .9600000000E+000    .1000000000E+001    point 
    .8100000000E+000    .9500000000E+000    .1000000000E+001    point 
    .8100000000E+000    .9400000000E+000    .1000000000E+001    point 
    .8100000000E+000    .9300000000E+000    .1000000000E+001    point 
    .8100000000E+000    .9200000000E+000    .1000000000E+001    point 
    .8100000000E+000    .9100000000E+000    .1000000000E+001    point 
    .8100000000E+000    .9000000000E+000    .1000000000E+001    point 
    .8100000000E+000    .8900000000E+000    .1000000000E+001    point 
    .8100000000E+000    .8800000000E+000    .1000000000E+001    point 
    .8100000000E+000    .8700000000E+000    .1000000000E+001    point 
    .8100000000E+000    .8600000000E+000    .1000000000E+001    point 
    .8100000000E+000    .8500000000E+000    .1000000000E+001    point 
    .8100000000E+000    .8400000000E+000    .1000000000E+001    point 
    .8100000000E+000    .8300000000E+000    .1000000000E+001    point 
    .8100000000E+000    .8200000000E+000    .1000000000E+001    point 
    .8100000000E+000    .8100000000E+000    .1000000000E+001    point 
    .8100000000E+000    .8000000000E+000    .1000000000E+001    point 
    .8100000000E+000    .7900000000E+000    .1000000000E+001    point 
    .8100000000E+000    .7800000000E+000    .1000000000E+001    point 
    .8100000000E+000    .7700000000E+000    .1000000000E+001    point 
    .8100000000E+000    .7600000000E+000    .1000000000E+001    point 
    .8100000000E+000    .7500000000E+000    .1000000000E+001    point 
    .8100000000E+000    .7400000000E+000    .1000000000E+001    point 
    .8100000000E+000    .7300000000E+000    .1000000000E+001    point 
    .8100000000E+000    .7200000000E+000    .1000000000E+001    point 
    .8100000000E+000    .7100000000E+000    .1000000000E+001    point 
    .8100000000E+000    .7000000000E+000    .1000000000E+001    point 
    .8100000000E+000    .6900000000E+000    .1000000000E+001    point 
    .8100000000E+000    .6800000000E+000    .1000000000E+001    point 
    .8100000000E+000    .6700000000E+000    .1000000000E+001    point 
    .8100000000E+000    .6600000000E+000    .1000000000E+001    point 
    .8100000000E+000    .6500000000E+000    .1000000000E+001    point 
    .8100000000E+000    .6400000000E+000    .1000000000E+001    point 
    .8100000000E+000    .6300000000E+000    .1000000000E+001    point 
    .8100000000E+000    .6200000000E+000    .1000000000E+001    point 
    .8100000000E+000    .6100000000E+000    .1000000000E+001    point 
    .8100000000E+000    .6000000000E+000    .1000000000E+001    point 
    .8100000000E+000    .5900000000E+000    .1000000000E+001    point 
    .8100000000E+000    .5800000000E+000    .1000000000E+001    point 
    .8100000000E+000    .5700000000E+000    .1000000000E+001    point 
    .8100000000E+000    .5600000000E+000    .1000000000E+001    point 
    .8100000000E+000    .5500000000E+000    .1000000000E+001    point 
    .8100000000E+000    .5400000000E+000    .1000000000E+001    point 
    .8100000000E+000    .5300000000E+000    .1000000000E+001    point 
    .8100000000E+000    .5200000000E+000    .1000000000E+001    point 
    .8100000000E+000    .5100000000E+000    .1000000000E+001    point 
    .8100000000E+000    .5000000000E+000    .1000000000E+001    point 
    .8100000000E+000    .4900000000E+000    .1000000000E+001    point 
    .8100000000E+000    .4800000000E+000    .1000000000E+001    point 
    .8100000000E+000    .4700000000E+000    .1000000000E+001    point 
    .8100000000E+000    .4600000000E+000    .1000000000E+001    point 
    .8100000000E+000    .4500000000E+000    .1000000000E+001    point 
    .8100000000E+000    .4400000000E+000    .1000000000E+001    point 
    .8100000000E+000    .4300000000E+000    .1000000000E+001    point 
    .8100000000E+000    .4200000000E+000    .1000000000E+001    point 
    .8100000000E+000    .4100000000E+000    .1000000000E+001    point 
    .8100000000E+000    .4000000000E+000    .1000000000E+001    point 
    .8100000000E+000    .3900000000E+000    .7000000000E+000    point 
    .8100000000E+000    .3800000000E+000    .1000000000E+001    point 
    .8100000000E+000    .3700000000E+000    .1000000000E+001    point 
    .8100000000E+000    .3600000000E+000    .1000000000E+001    point 
    .8100000000E+000    .3500000000E+000    .1000000000E+001    point 
    .8100000000E+000    .3400000000E+000    .1000000000E+001    point 
    .8100000000E+000    .3300000000E+000    .1000000000E+001    point 
    .8100000000E+000    .3200000000E+000    .1000000000E+001    point 
    .8100000000E+000    .3100000000E+000    .9777777778E+000    point 
    .8100000000E+000    .3000000000E+000    .1000000000E+001    point 
    .8100000000E+000    .2900000000E+000    .1000000000E+001    point 
    .8100000000E+000    .2800000000E+000    .1000000000E+001    point 
    .8100000000E+000    .2700000000E+000    .1000000000E+001    point 
    .8100000000E+000    .2600000000E+000    .1000000000E+001    point 
    .8100000000E+000    .2500000000E+000    .1000000000E+001    point 
    .8100000000E+000    .2400000000E+000    .1000000000E+001    point 
    .8100000000E+000    .2300000000E+000    .8333333333E+000    point 
    .8100000000E+000    .2200000000E+000    .1000000000E+001    point 
    .8100000000E+000    .2100000000E+000    .1000000000E+001    point 
    .8100000000E+000    .2000000000E+000    .1000000000E+001    point 
    .8100000000E+000    .1900000000E+000    .1000000000E+001    point 
    .8100000000E+000    .1800000000E+000    .1000000000E+001    point 
    .8100000000E+000    .1700000000E+000    .1000000000E+001    point 
    .8100000000E+000    .1600000000E+000    .1000000000E+001    point 
    .8100000000E+000    .1500000000E+000    .1000000000E+001    point 
    .8100000000E+000    .1400000000E+000    .1000000000E+001    point 
    .8100000000E+000    .1300000000E+000    .1000000000E+001    point 
    .8100000000E+000    .1200000000E+000    .1000000000E+001    point 
    .8100000000E+000    .1100000000E+000    .1000000000E+001    point 
    .8100000000E+000    .1000000000E+000    .1000000000E+001    point 
    .8100000000E+000    .9000000000E-001    .1000000000E+001    point 
    .8100000000E+000    .8000000000E-001    .1000000000E+001    point 
    .8100000000E+000    .7000000000E-001    .1000000000E+001    point 
    .8100000000E+000    .6000000000E-001    .1000000000E+001    point 
    .8100000000E+000    .5000000000E-001    .1000000000E+001    point 
    .8100000000E+000    .4000000000E-001    .1000000000E+001    point 
    .8100000000E+000    .3000000000E-001    .1000000000E+001    point 
    .8100000000E+000    .2000000000E-001    .1000000000E+001    point 
    .8100000000E+000    .1000000000E-001    .1000000000E+001    point 
    .8100000000E+000    .0000000000E+000    .1000000000E+001    point 
    .8200000000E+000    .1200000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1190000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1180000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1170000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1160000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1150000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1140000000E+001    .4000000000E+000    point 
    .8200000000E+000    .1130000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1120000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1110000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1100000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1090000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1080000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1070000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1060000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1050000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1040000000E+001    .3111111111E+000    point 
    .8200000000E+000    .1030000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1020000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1010000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1000000000E+001    .1000000000E+001    point 
    .8200000000E+000    .9900000000E+000    .1000000000E+001    point 
    .8200000000E+000    .9800000000E+000    .1000000000E+001    point 
    .8200000000E+000    .9700000000E+000    .1000000000E+001    point 
    .8200000000E+000    .9600000000E+000    .1000000000E+001    point 
    .8200000000E+000    .9500000000E+000    .1000000000E+001    point 
    .8200000000E+000    .9400000000E+000    .1000000000E+001    point 
    .8200000000E+000    .9300000000E+000    .1000000000E+001    point 
    .8200000000E+000    .9200000000E+000    .1000000000E+001    point 
    .8200000000E+000    .9100000000E+000    .1000000000E+001    point 
    .8200000000E+000    .9000000000E+000    .1000000000E+001    point 
    .8200000000E+000    .8900000000E+000    .1000000000E+001    point 
    .8200000000E+000    .8800000000E+000    .1000000000E+001    point 
    .8200000000E+000    .8700000000E+000    .1000000000E+001    point 
    .8200000000E+000    .8600000000E+000    .1000000000E+001    point 
    .8200000000E+000    .8500000000E+000    .1000000000E+001    point 
    .8200000000E+000    .8400000000E+000    .2777777778E+000    point 
    .8200000000E+000    .8300000000E+000    .1000000000E+001    point 
    .8200000000E+000    .8200000000E+000    .1000000000E+001    point 
    .8200000000E+000    .8100000000E+000    .1000000000E+001    point 
    .8200000000E+000    .8000000000E+000    .1000000000E+001    point 
    .8200000000E+000    .7900000000E+000    .1000000000E+001    point 
    .8200000000E+000    .7800000000E+000    .1000000000E+001    point 
    .8200000000E+000    .7700000000E+000    .1000000000E+001    point 
    .8200000000E+000    .7600000000E+000    .1000000000E+001    point 
    .8200000000E+000    .7500000000E+000    .1000000000E+001    point 
    .8200000000E+000    .7400000000E+000    .1000000000E+001    point 
    .8200000000E+000    .7300000000E+000    .1000000000E+001    point 
    .8200000000E+000    .7200000000E+000    .1000000000E+001    point 
    .8200000000E+000    .7100000000E+000    .1000000000E+001    point 
    .8200000000E+000    .7000000000E+000    .1000000000E+001    point 
    .8200000000E+000    .6900000000E+000    .1000000000E+001    point 
    .8200000000E+000    .6800000000E+000    .1000000000E+001    point 
    .8200000000E+000    .6700000000E+000    .1000000000E+001    point 
    .8200000000E+000    .6600000000E+000    .1000000000E+001    point 
    .8200000000E+000    .6500000000E+000    .1000000000E+001    point 
    .8200000000E+000    .6400000000E+000    .1000000000E+001    point 
    .8200000000E+000    .6300000000E+000    .1000000000E+001    point 
    .8200000000E+000    .6200000000E+000    .1000000000E+001    point 
    .8200000000E+000    .6100000000E+000    .1000000000E+001    point 
    .8200000000E+000    .6000000000E+000    .1000000000E+001    point 
    .8200000000E+000    .5900000000E+000    .1000000000E+001    point 
    .8200000000E+000    .5800000000E+000    .1000000000E+001    point 
    .8200000000E+000    .5700000000E+000    .1000000000E+001    point 
    .8200000000E+000    .5600000000E+000    .1000000000E+001    point 
    .8200000000E+000    .5500000000E+000    .1000000000E+001    point 
    .8200000000E+000    .5400000000E+000    .1000000000E+001    point 
    .8200000000E+000    .5300000000E+000    .1000000000E+001    point 
    .8200000000E+000    .5200000000E+000    .1000000000E+001    point 
    .8200000000E+000    .5100000000E+000    .1000000000E+001    point 
    .8200000000E+000    .5000000000E+000    .1000000000E+001    point 
    .8200000000E+000    .4900000000E+000    .1000000000E+001    point 
    .8200000000E+000    .4800000000E+000    .1000000000E+001    point 
    .8200000000E+000    .4700000000E+000    .1000000000E+001    point 
    .8200000000E+000    .4600000000E+000    .1000000000E+001    point 
    .8200000000E+000    .4500000000E+000    .1000000000E+001    point 
    .8200000000E+000    .4400000000E+000    .1000000000E+001    point 
    .8200000000E+000    .4300000000E+000    .1000000000E+001    point 
    .8200000000E+000    .4200000000E+000    .1000000000E+001    point 
    .8200000000E+000    .4100000000E+000    .1000000000E+001    point 
    .8200000000E+000    .4000000000E+000    .1000000000E+001    point 
    .8200000000E+000    .3900000000E+000    .1000000000E+001    point 
    .8200000000E+000    .3800000000E+000    .1000000000E+001    point 
    .8200000000E+000    .3700000000E+000    .1000000000E+001    point 
    .8200000000E+000    .3600000000E+000    .1000000000E+001    point 
    .8200000000E+000    .3500000000E+000    .1000000000E+001    point 
    .8200000000E+000    .3400000000E+000    .1000000000E+001    point 
    .8200000000E+000    .3300000000E+000    .1000000000E+001    point 
    .8200000000E+000    .3200000000E+000    .1000000000E+001    point 
    .8200000000E+000    .3100000000E+000    .1000000000E+001    point 
    .8200000000E+000    .3000000000E+000    .1000000000E+001    point 
    .8200000000E+000    .2900000000E+000    .1000000000E+001    point 
    .8200000000E+000    .2800000000E+000    .1000000000E+001    point 
    .8200000000E+000    .2700000000E+000    .1000000000E+001    point 
    .8200000000E+000    .2600000000E+000    .1000000000E+001    point 
    .8200000000E+000    .2500000000E+000    .1000000000E+001    point 
    .8200000000E+000    .2400000000E+000    .1000000000E+001    point 
    .8200000000E+000    .2300000000E+000    .1000000000E+001    point 
    .8200000000E+000    .2200000000E+000    .1000000000E+001    point 
    .8200000000E+000    .2100000000E+000    .1000000000E+001    point 
    .8200000000E+000    .2000000000E+000    .1000000000E+001    point 
    .8200000000E+000    .1900000000E+000    .1000000000E+001    point 
    .8200000000E+000    .1800000000E+000    .1000000000E+001    point 
    .8200000000E+000    .1700000000E+000    .1000000000E+001    point 
    .8200000000E+000    .1600000000E+000    .1000000000E+001    point 
    .8200000000E+000    .1500000000E+000    .1000000000E+001    point 
    .8200000000E+000    .1400000000E+000    .1000000000E+001    point 
    .8200000000E+000    .1300000000E+000    .1000000000E+001    point 
    .8200000000E+000    .1200000000E+000    .1000000000E+001    point 
    .8200000000E+000    .1100000000E+000    .1000000000E+001    point 
    .8200000000E+000    .1000000000E+000    .1000000000E+001    point 
    .8200000000E+000    .9000000000E-001    .1000000000E+001    point 
    .8200000000E+000    .8000000000E-001    .1000000000E+001    point 
    .8200000000E+000    .7000000000E-001    .1000000000E+001    point 
    .8200000000E+000    .6000000000E-001    .1000000000E+001    point 
    .8200000000E+000    .5000000000E-001    .1000000000E+001    point 
    .8200000000E+000    .4000000000E-001    .1000000000E+001    point 
    .8200000000E+000    .3000000000E-001    .1000000000E+001    point 
    .8200000000E+000    .2000000000E-001    .1000000000E+001    point 
    .8200000000E+000    .1000000000E-001    .1000000000E+001    point 
    .8200000000E+000    .0000000000E+000    .1000000000E+001    point 
    .8300000000E+000    .1200000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1190000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1180000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1170000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1160000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1150000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1140000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1130000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1120000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1110000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1100000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1090000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1080000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1070000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1060000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1050000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1040000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1030000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1020000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1010000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1000000000E+001    .1000000000E+001    point 
    .8300000000E+000    .9900000000E+000    .1000000000E+001    point 
    .8300000000E+000    .9800000000E+000    .1000000000E+001    point 
    .8300000000E+000    .9700000000E+000    .1000000000E+001    point 
    .8300000000E+000    .9600000000E+000    .1000000000E+001    point 
    .8300000000E+000    .9500000000E+000    .1000000000E+001    point 
    .8300000000E+000    .9400000000E+000    .1000000000E+001    point 
    .8300000000E+000    .9300000000E+000    .1000000000E+001    point 
    .8300000000E+000    .9200000000E+000    .1000000000E+001    point 
    .8300000000E+000    .9100000000E+000    .1000000000E+001    point 
    .8300000000E+000    .9000000000E+000    .1000000000E+001    point 
    .8300000000E+000    .8900000000E+000    .1000000000E+001    point 
    .8300000000E+000    .8800000000E+000    .1000000000E+001    point 
    .8300000000E+000    .8700000000E+000    .1000000000E+001    point 
    .8300000000E+000    .8600000000E+000    .1000000000E+001    point 
    .8300000000E+000    .8500000000E+000    .1000000000E+001    point 
    .8300000000E+000    .8400000000E+000    .1000000000E+001    point 
    .8300000000E+000    .8300000000E+000    .1000000000E+001    point 
    .8300000000E+000    .8200000000E+000    .1000000000E+001    point 
    .8300000000E+000    .8100000000E+000    .1000000000E+001    point 
    .8300000000E+000    .8000000000E+000    .1000000000E+001    point 
    .8300000000E+000    .7900000000E+000    .1000000000E+001    point 
    .8300000000E+000    .7800000000E+000    .1000000000E+001    point 
    .8300000000E+000    .7700000000E+000    .1000000000E+001    point 
    .8300000000E+000    .7600000000E+000    .1000000000E+001    point 
    .8300000000E+000    .7500000000E+000    .1000000000E+001    point 
    .8300000000E+000    .7400000000E+000    .1000000000E+001    point 
    .8300000000E+000    .7300000000E+000    .1000000000E+001    point 
    .8300000000E+000    .7200000000E+000    .1000000000E+001    point 
    .8300000000E+000    .7100000000E+000    .1000000000E+001    point 
    .8300000000E+000    .7000000000E+000    .1000000000E+001    point 
    .8300000000E+000    .6900000000E+000    .1000000000E+001    point 
    .8300000000E+000    .6800000000E+000    .1000000000E+001    point 
    .8300000000E+000    .6700000000E+000    .1000000000E+001    point 
    .8300000000E+000    .6600000000E+000    .1000000000E+001    point 
    .8300000000E+000    .6500000000E+000    .1000000000E+001    point 
    .8300000000E+000    .6400000000E+000    .1000000000E+001    point 
    .8300000000E+000    .6300000000E+000    .1000000000E+001    point 
    .8300000000E+000    .6200000000E+000    .1000000000E+001    point 
    .8300000000E+000    .6100000000E+000    .1000000000E+001    point 
    .8300000000E+000    .6000000000E+000    .1000000000E+001    point 
    .8300000000E+000    .5900000000E+000    .1000000000E+001    point 
    .8300000000E+000    .5800000000E+000    .9888888889E+000    point 
    .8300000000E+000    .5700000000E+000    .1000000000E+001    point 
    .8300000000E+000    .5600000000E+000    .1000000000E+001    point 
    .8300000000E+000    .5500000000E+000    .1000000000E+001    point 
    .8300000000E+000    .5400000000E+000    .1000000000E+001    point 
    .8300000000E+000    .5300000000E+000    .1000000000E+001    point 
    .8300000000E+000    .5200000000E+000    .1000000000E+001    point 
    .8300000000E+000    .5100000000E+000    .1000000000E+001    point 
    .8300000000E+000    .5000000000E+000    .1000000000E+001    point 
    .8300000000E+000    .4900000000E+000    .1000000000E+001    point 
    .8300000000E+000    .4800000000E+000    .6000000000E+000    point 
    .8300000000E+000    .4700000000E+000    .1000000000E+001    point 
    .8300000000E+000    .4600000000E+000    .1000000000E+001    point 
    .8300000000E+000    .4500000000E+000    .1000000000E+001    point 
    .8300000000E+000    .4400000000E+000    .1000000000E+001    point 
    .8300000000E+000    .4300000000E+000    .1000000000E+001    point 
    .8300000000E+000    .4200000000E+000    .1000000000E+001    point 
    .8300000000E+000    .4100000000E+000    .1000000000E+001    point 
    .8300000000E+000    .4000000000E+000    .1000000000E+001    point 
    .8300000000E+000    .3900000000E+000    .1000000000E+001    point 
    .8300000000E+000    .3800000000E+000    .1000000000E+001    point 
    .8300000000E+000    .3700000000E+000    .1000000000E+001    point 
    .8300000000E+000    .3600000000E+000    .1000000000E+001    point 
    .8300000000E+000    .3500000000E+000    .1000000000E+001    point 
    .8300000000E+000    .3400000000E+000    .1000000000E+001    point 
    .8300000000E+000    .3300000000E+000    .5555555556E-001    point 
    .8300000000E+000    .3200000000E+000    .1000000000E+001    point 
    .8300000000E+000    .3100000000E+000    .1000000000E+001    point 
    .8300000000E+000    .3000000000E+000    .1000000000E+001    point 
    .8300000000E+000    .2900000000E+000    .1000000000E+001    point 
    .8300000000E+000    .2800000000E+000    .1000000000E+001    point 
    .8300000000E+000    .2700000000E+000    .1000000000E+001    point 
    .8300000000E+000    .2600000000E+000    .1000000000E+001    point 
    .8300000000E+000    .2500000000E+000    .1000000000E+001    point 
    .8300000000E+000    .2400000000E+000    .1000000000E+001    point 
    .8300000000E+000    .2300000000E+000    .1000000000E+001    point 
    .8300000000E+000    .2200000000E+000    .1000000000E+001    point 
    .8300000000E+000    .2100000000E+000    .1000000000E+001    point 
    .8300000000E+000    .2000000000E+000    .1000000000E+001    point 
    .8300000000E+000    .1900000000E+000    .1000000000E+001    point 
    .8300000000E+000    .1800000000E+000    .1000000000E+001    point 
    .8300000000E+000    .1700000000E+000    .2444444444E+000    point 
    .8300000000E+000    .1600000000E+000    .3222222222E+000    point 
    .8300000000E+000    .1500000000E+000    .1000000000E+001    point 
    .8300000000E+000    .1400000000E+000    .1000000000E+001    point 
    .8300000000E+000    .1300000000E+000    .1000000000E+001    point 
    .8300000000E+000    .1200000000E+000    .1000000000E+001    point 
    .8300000000E+000    .1100000000E+000    .1000000000E+001    point 
    .8300000000E+000    .1000000000E+000    .1000000000E+001    point 
    .8300000000E+000    .9000000000E-001    .3555555556E+000    point 
    .8300000000E+000    .8000000000E-001    .1000000000E+001    point 
    .8300000000E+000    .7000000000E-001    .1000000000E+001    point 
    .8300000000E+000    .6000000000E-001    .1000000000E+001    point 
    .8300000000E+000    .5000000000E-001    .1000000000E+001    point 
    .8300000000E+000    .4000000000E-001    .1000000000E+001    point 
    .8300000000E+000    .3000000000E-001    .1000000000E+001    point 
    .8300000000E+000    .2000000000E-001    .1000000000E+001    point 
    .8300000000E+000    .1000000000E-001    .1000000000E+001    point 
    .8300000000E+000    .0000000000E+000    .1000000000E+001    point 
    .8400000000E+000    .1200000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1190000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1180000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1170000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1160000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1150000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1140000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1130000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1120000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1110000000E+001    .8888888889E+000    point 
    .8400000000E+000    .1100000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1090000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1080000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1070000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1060000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1050000000E+001    .1444444444E+000    point 
    .8400000000E+000    .1040000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1030000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1020000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1010000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1000000000E+001    .1000000000E+001    point 
    .8400000000E+000    .9900000000E+000    .1000000000E+001    point 
    .8400000000E+000    .9800000000E+000    .1000000000E+001    point 
    .8400000000E+000    .9700000000E+000    .1000000000E+001    point 
    .8400000000E+000    .9600000000E+000    .1000000000E+001    point 
    .8400000000E+000    .9500000000E+000    .1000000000E+001    point 
    .8400000000E+000    .9400000000E+000    .1000000000E+001    point 
    .8400000000E+000    .9300000000E+000    .1000000000E+001    point 
    .8400000000E+000    .9200000000E+000    .1000000000E+001    point 
    .8400000000E+000    .9100000000E+000    .1000000000E+001    point 
    .8400000000E+000    .9000000000E+000    .1000000000E+001    point 
    .8400000000E+000    .8900000000E+000    .1000000000E+001    point 
    .8400000000E+000    .8800000000E+000    .1000000000E+001    point 
    .8400000000E+000    .8700000000E+000    .1000000000E+001    point 
    .8400000000E+000    .8600000000E+000    .1000000000E+001    point 
    .8400000000E+000    .8500000000E+000    .1000000000E+001    point 
    .8400000000E+000    .8400000000E+000    .1000000000E+001    point 
    .8400000000E+000    .8300000000E+000    .1000000000E+001    point 
    .8400000000E+000    .8200000000E+000    .1000000000E+001    point 
    .8400000000E+000    .8100000000E+000    .1000000000E+001    point 
    .8400000000E+000    .8000000000E+000    .1000000000E+001    point 
    .8400000000E+000    .7900000000E+000    .1000000000E+001    point 
    .8400000000E+000    .7800000000E+000    .1000000000E+001    point 
    .8400000000E+000    .7700000000E+000    .1000000000E+001    point 
    .8400000000E+000    .7600000000E+000    .1000000000E+001    point 
    .8400000000E+000    .7500000000E+000    .1000000000E+001    point 
    .8400000000E+000    .7400000000E+000    .1000000000E+001    point 
    .8400000000E+000    .7300000000E+000    .6888888889E+000    point 
    .8400000000E+000    .7200000000E+000    .1000000000E+001    point 
    .8400000000E+000    .7100000000E+000    .1000000000E+001    point 
    .8400000000E+000    .7000000000E+000    .1000000000E+001    point 
    .8400000000E+000    .6900000000E+000    .1000000000E+001    point 
    .8400000000E+000    .6800000000E+000    .1000000000E+001    point 
    .8400000000E+000    .6700000000E+000    .1000000000E+001    point 
    .8400000000E+000    .6600000000E+000    .1000000000E+001    point 
    .8400000000E+000    .6500000000E+000    .1000000000E+001    point 
    .8400000000E+000    .6400000000E+000    .1000000000E+001    point 
    .8400000000E+000    .6300000000E+000    .1000000000E+001    point 
    .8400000000E+000    .6200000000E+000    .1000000000E+001    point 
    .8400000000E+000    .6100000000E+000    .1000000000E+001    point 
    .8400000000E+000    .6000000000E+000    .1000000000E+001    point 
    .8400000000E+000    .5900000000E+000    .1000000000E+001    point 
    .8400000000E+000    .5800000000E+000    .1000000000E+001    point 
    .8400000000E+000    .5700000000E+000    .1000000000E+001    point 
    .8400000000E+000    .5600000000E+000    .1000000000E+001    point 
    .8400000000E+000    .5500000000E+000    .1000000000E+001    point 
    .8400000000E+000    .5400000000E+000    .1000000000E+001    point 
    .8400000000E+000    .5300000000E+000    .1000000000E+001    point 
    .8400000000E+000    .5200000000E+000    .1000000000E+001    point 
    .8400000000E+000    .5100000000E+000    .1000000000E+001    point 
    .8400000000E+000    .5000000000E+000    .1000000000E+001    point 
    .8400000000E+000    .4900000000E+000    .1000000000E+001    point 
    .8400000000E+000    .4800000000E+000    .1000000000E+001    point 
    .8400000000E+000    .4700000000E+000    .1000000000E+001    point 
    .8400000000E+000    .4600000000E+000    .1000000000E+001    point 
    .8400000000E+000    .4500000000E+000    .1000000000E+001    point 
    .8400000000E+000    .4400000000E+000    .1000000000E+001    point 
    .8400000000E+000    .4300000000E+000    .1000000000E+001    point 
    .8400000000E+000    .4200000000E+000    .1000000000E+001    point 
    .8400000000E+000    .4100000000E+000    .1000000000E+001    point 
    .8400000000E+000    .4000000000E+000    .5888888889E+000    point 
    .8400000000E+000    .3900000000E+000    .1000000000E+001    point 
    .8400000000E+000    .3800000000E+000    .1000000000E+001    point 
    .8400000000E+000    .3700000000E+000    .1000000000E+001    point 
    .8400000000E+000    .3600000000E+000    .1000000000E+001    point 
    .8400000000E+000    .3500000000E+000    .1000000000E+001    point 
    .8400000000E+000    .3400000000E+000    .1000000000E+001    point 
    .8400000000E+000    .3300000000E+000    .4444444444E+000    point 
    .8400000000E+000    .3200000000E+000    .1000000000E+001    point 
    .8400000000E+000    .3100000000E+000    .1000000000E+001    point 
    .8400000000E+000    .3000000000E+000    .1000000000E+001    point 
    .8400000000E+000    .2900000000E+000    .1000000000E+001    point 
    .8400000000E+000    .2800000000E+000    .1000000000E+001    point 
    .8400000000E+000    .2700000000E+000    .1000000000E+001    point 
    .8400000000E+000    .2600000000E+000    .1000000000E+001    point 
    .8400000000E+000    .2500000000E+000    .1000000000E+001    point 
    .8400000000E+000    .2400000000E+000    .1000000000E+001    point 
    .8400000000E+000    .2300000000E+000    .1000000000E+001    point 
    .8400000000E+000    .2200000000E+000    .1000000000E+001    point 
    .8400000000E+000    .2100000000E+000    .1000000000E+001    point 
    .8400000000E+000    .2000000000E+000    .1000000000E+001    point 
    .8400000000E+000    .1900000000E+000    .1000000000E+001    point 
    .8400000000E+000    .1800000000E+000    .1000000000E+001    point 
    .8400000000E+000    .1700000000E+000    .1000000000E+001    point 
    .8400000000E+000    .1600000000E+000    .1000000000E+001    point 
    .8400000000E+000    .1500000000E+000    .1000000000E+001    point 
    .8400000000E+000    .1400000000E+000    .1000000000E+001    point 
    .8400000000E+000    .1300000000E+000    .1000000000E+001    point 
    .8400000000E+000    .1200000000E+000    .1000000000E+001    point 
    .8400000000E+000    .1100000000E+000    .1000000000E+001    point 
    .8400000000E+000    .1000000000E+000    .1000000000E+001    point 
    .8400000000E+000    .9000000000E-001    .1000000000E+001    point 
    .8400000000E+000    .8000000000E-001    .1000000000E+001    point 
    .8400000000E+000    .7000000000E-001    .1000000000E+001    point 
    .8400000000E+000    .6000000000E-001    .1000000000E+001    point 
    .8400000000E+000    .5000000000E-001    .1000000000E+001    point 
    .8400000000E+000    .4000000000E-001    .1000000000E+001    point 
    .8400000000E+000    .3000000000E-001    .1000000000E+001    point 
    .8400000000E+000    .2000000000E-001    .1000000000E+001    point 
    .8400000000E+000    .1000000000E-001    .1000000000E+001    point 
    .8400000000E+000    .0000000000E+000    .1000000000E+001    point 
    .8500000000E+000    .1200000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1190000000E+001    .9111111111E+000    point 
    .8500000000E+000    .1180000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1170000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1160000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1150000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1140000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1130000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1120000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1110000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1100000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1090000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1080000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1070000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1060000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1050000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1040000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1030000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1020000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1010000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1000000000E+001    .1000000000E+001    point 
    .8500000000E+000    .9900000000E+000    .1000000000E+001    point 
    .8500000000E+000    .9800000000E+000    .1000000000E+001    point 
    .8500000000E+000    .9700000000E+000    .1000000000E+001    point 
    .8500000000E+000    .9600000000E+000    .1000000000E+001    point 
    .8500000000E+000    .9500000000E+000    .1000000000E+001    point 
    .8500000000E+000    .9400000000E+000    .1000000000E+001    point 
    .8500000000E+000    .9300000000E+000    .1000000000E+001    point 
    .8500000000E+000    .9200000000E+000    .1000000000E+001    point 
    .8500000000E+000    .9100000000E+000    .1000000000E+001    point 
    .8500000000E+000    .9000000000E+000    .1000000000E+001    point 
    .8500000000E+000    .8900000000E+000    .1000000000E+001    point 
    .8500000000E+000    .8800000000E+000    .1000000000E+001    point 
    .8500000000E+000    .8700000000E+000    .1000000000E+001    point 
    .8500000000E+000    .8600000000E+000    .1000000000E+001    point 
    .8500000000E+000    .8500000000E+000    .1000000000E+001    point 
    .8500000000E+000    .8400000000E+000    .1000000000E+001    point 
    .8500000000E+000    .8300000000E+000    .1000000000E+001    point 
    .8500000000E+000    .8200000000E+000    .1000000000E+001    point 
    .8500000000E+000    .8100000000E+000    .1000000000E+001    point 
    .8500000000E+000    .8000000000E+000    .1000000000E+001    point 
    .8500000000E+000    .7900000000E+000    .1000000000E+001    point 
    .8500000000E+000    .7800000000E+000    .1000000000E+001    point 
    .8500000000E+000    .7700000000E+000    .1000000000E+001    point 
    .8500000000E+000    .7600000000E+000    .1000000000E+001    point 
    .8500000000E+000    .7500000000E+000    .1000000000E+001    point 
    .8500000000E+000    .7400000000E+000    .1000000000E+001    point 
    .8500000000E+000    .7300000000E+000    .1000000000E+001    point 
    .8500000000E+000    .7200000000E+000    .1000000000E+001    point 
    .8500000000E+000    .7100000000E+000    .1000000000E+001    point 
    .8500000000E+000    .7000000000E+000    .1000000000E+001    point 
    .8500000000E+000    .6900000000E+000    .1000000000E+001    point 
    .8500000000E+000    .6800000000E+000    .1000000000E+001    point 
    .8500000000E+000    .6700000000E+000    .1000000000E+001    point 
    .8500000000E+000    .6600000000E+000    .1000000000E+001    point 
    .8500000000E+000    .6500000000E+000    .1000000000E+001    point 
    .8500000000E+000    .6400000000E+000    .1000000000E+001    point 
    .8500000000E+000    .6300000000E+000    .1000000000E+001    point 
    .8500000000E+000    .6200000000E+000    .1000000000E+001    point 
    .8500000000E+000    .6100000000E+000    .1000000000E+001    point 
    .8500000000E+000    .6000000000E+000    .1000000000E+001    point 
    .8500000000E+000    .5900000000E+000    .1000000000E+001    point 
    .8500000000E+000    .5800000000E+000    .1000000000E+001    point 
    .8500000000E+000    .5700000000E+000    .1000000000E+001    point 
    .8500000000E+000    .5600000000E+000    .1000000000E+001    point 
    .8500000000E+000    .5500000000E+000    .1000000000E+001    point 
    .8500000000E+000    .5400000000E+000    .1000000000E+001    point 
    .8500000000E+000    .5300000000E+000    .1000000000E+001    point 
    .8500000000E+000    .5200000000E+000    .1000000000E+001    point 
    .8500000000E+000    .5100000000E+000    .1000000000E+001    point 
    .8500000000E+000    .5000000000E+000    .1000000000E+001    point 
    .8500000000E+000    .4900000000E+000    .1000000000E+001    point 
    .8500000000E+000    .4800000000E+000    .1000000000E+001    point 
    .8500000000E+000    .4700000000E+000    .1000000000E+001    point 
    .8500000000E+000    .4600000000E+000    .1000000000E+001    point 
    .8500000000E+000    .4500000000E+000    .1000000000E+001    point 
    .8500000000E+000    .4400000000E+000    .1000000000E+001    point 
    .8500000000E+000    .4300000000E+000    .1000000000E+001    point 
    .8500000000E+000    .4200000000E+000    .1000000000E+001    point 
    .8500000000E+000    .4100000000E+000    .1000000000E+001    point 
    .8500000000E+000    .4000000000E+000    .1000000000E+001    point 
    .8500000000E+000    .3900000000E+000    .1000000000E+001    point 
    .8500000000E+000    .3800000000E+000    .1000000000E+001    point 
    .8500000000E+000    .3700000000E+000    .1000000000E+001    point 
    .8500000000E+000    .3600000000E+000    .1000000000E+001    point 
    .8500000000E+000    .3500000000E+000    .1000000000E+001    point 
    .8500000000E+000    .3400000000E+000    .1000000000E+001    point 
    .8500000000E+000    .3300000000E+000    .1000000000E+001    point 
    .8500000000E+000    .3200000000E+000    .1000000000E+001    point 
    .8500000000E+000    .3100000000E+000    .1000000000E+001    point 
    .8500000000E+000    .3000000000E+000    .1000000000E+001    point 
    .8500000000E+000    .2900000000E+000    .1000000000E+001    point 
    .8500000000E+000    .2800000000E+000    .1000000000E+001    point 
    .8500000000E+000    .2700000000E+000    .1000000000E+001    point 
    .8500000000E+000    .2600000000E+000    .1000000000E+001    point 
    .8500000000E+000    .2500000000E+000    .1000000000E+001    point 
    .8500000000E+000    .2400000000E+000    .1000000000E+001    point 
    .8500000000E+000    .2300000000E+000    .1000000000E+001    point 
    .8500000000E+000    .2200000000E+000    .1000000000E+001    point 
    .8500000000E+000    .2100000000E+000    .1000000000E+001    point 
    .8500000000E+000    .2000000000E+000    .1000000000E+001    point 
    .8500000000E+000    .1900000000E+000    .1000000000E+001    point 
    .8500000000E+000    .1800000000E+000    .1000000000E+001    point 
    .8500000000E+000    .1700000000E+000    .1000000000E+001    point 
    .8500000000E+000    .1600000000E+000    .1000000000E+001    point 
    .8500000000E+000    .1500000000E+000    .1000000000E+001    point 
    .8500000000E+000    .1400000000E+000    .1000000000E+001    point 
    .8500000000E+000    .1300000000E+000    .1000000000E+001    point 
    .8500000000E+000    .1200000000E+000    .1000000000E+001    point 
    .8500000000E+000    .1100000000E+000    .1000000000E+001    point 
    .8500000000E+000    .1000000000E+000    .1000000000E+001    point 
    .8500000000E+000    .9000000000E-001    .1000000000E+001    point 
    .8500000000E+000    .8000000000E-001    .1000000000E+001    point 
    .8500000000E+000    .7000000000E-001    .1000000000E+001    point 
    .8500000000E+000    .6000000000E-001    .1000000000E+001    point 
    .8500000000E+000    .5000000000E-001    .1000000000E+001    point 
    .8500000000E+000    .4000000000E-001    .1000000000E+001    point 
    .8500000000E+000    .3000000000E-001    .1000000000E+001    point 
    .8500000000E+000    .2000000000E-001    .1000000000E+001    point 
    .8500000000E+000    .1000000000E-001    .1000000000E+001    point 
    .8500000000E+000    .0000000000E+000    .1000000000E+001    point 
    .8600000000E+000    .1200000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1190000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1180000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1170000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1160000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1150000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1140000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1130000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1120000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1110000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1100000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1090000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1080000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1070000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1060000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1050000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1040000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1030000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1020000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1010000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1000000000E+001    .3555555556E+000    point 
    .8600000000E+000    .9900000000E+000    .1000000000E+001    point 
    .8600000000E+000    .9800000000E+000    .1000000000E+001    point 
    .8600000000E+000    .9700000000E+000    .1000000000E+001    point 
    .8600000000E+000    .9600000000E+000    .1000000000E+001    point 
    .8600000000E+000    .9500000000E+000    .1000000000E+001    point 
    .8600000000E+000    .9400000000E+000    .1000000000E+001    point 
    .8600000000E+000    .9300000000E+000    .1000000000E+001    point 
    .8600000000E+000    .9200000000E+000    .1000000000E+001    point 
    .8600000000E+000    .9100000000E+000    .1000000000E+001    point 
    .8600000000E+000    .9000000000E+000    .1000000000E+001    point 
    .8600000000E+000    .8900000000E+000    .1000000000E+001    point 
    .8600000000E+000    .8800000000E+000    .1000000000E+001    point 
    .8600000000E+000    .8700000000E+000    .1000000000E+001    point 
    .8600000000E+000    .8600000000E+000    .1000000000E+001    point 
    .8600000000E+000    .8500000000E+000    .1000000000E+001    point 
    .8600000000E+000    .8400000000E+000    .1000000000E+001    point 
    .8600000000E+000    .8300000000E+000    .1000000000E+001    point 
    .8600000000E+000    .8200000000E+000    .1000000000E+001    point 
    .8600000000E+000    .8100000000E+000    .1000000000E+001    point 
    .8600000000E+000    .8000000000E+000    .1000000000E+001    point 
    .8600000000E+000    .7900000000E+000    .1000000000E+001    point 
    .8600000000E+000    .7800000000E+000    .1000000000E+001    point 
    .8600000000E+000    .7700000000E+000    .1000000000E+001    point 
    .8600000000E+000    .7600000000E+000    .1000000000E+001    point 
    .8600000000E+000    .7500000000E+000    .1000000000E+001    point 
    .8600000000E+000    .7400000000E+000    .1555555556E+000    point 
    .8600000000E+000    .7300000000E+000    .1000000000E+001    point 
    .8600000000E+000    .7200000000E+000    .1000000000E+001    point 
    .8600000000E+000    .7100000000E+000    .1000000000E+001    point 
    .8600000000E+000    .7000000000E+000    .1000000000E+001    point 
    .8600000000E+000    .6900000000E+000    .1000000000E+001    point 
    .8600000000E+000    .6800000000E+000    .1000000000E+001    point 
    .8600000000E+000    .6700000000E+000    .1000000000E+001    point 
    .8600000000E+000    .6600000000E+000    .1000000000E+001    point 
    .8600000000E+000    .6500000000E+000    .1000000000E+001    point 
    .8600000000E+000    .6400000000E+000    .1000000000E+001    point 
    .8600000000E+000    .6300000000E+000    .1000000000E+001    point 
    .8600000000E+000    .6200000000E+000    .1000000000E+001    point 
    .8600000000E+000    .6100000000E+000    .1000000000E+001    point 
    .8600000000E+000    .6000000000E+000    .1000000000E+001    point 
    .8600000000E+000    .5900000000E+000    .1000000000E+001    point 
    .8600000000E+000    .5800000000E+000    .1000000000E+001    point 
    .8600000000E+000    .5700000000E+000    .1000000000E+001    point 
    .8600000000E+000    .5600000000E+000    .1000000000E+001    point 
    .8600000000E+000    .5500000000E+000    .1000000000E+001    point 
    .8600000000E+000    .5400000000E+000    .1000000000E+001    point 
    .8600000000E+000    .5300000000E+000    .1000000000E+001    point 
    .8600000000E+000    .5200000000E+000    .1000000000E+001    point 
    .8600000000E+000    .5100000000E+000    .1000000000E+001    point 
    .8600000000E+000    .5000000000E+000    .1000000000E+001    point 
    .8600000000E+000    .4900000000E+000    .1000000000E+001    point 
    .8600000000E+000    .4800000000E+000    .1000000000E+001    point 
    .8600000000E+000    .4700000000E+000    .1000000000E+001    point 
    .8600000000E+000    .4600000000E+000    .1000000000E+001    point 
    .8600000000E+000    .4500000000E+000    .1000000000E+001    point 
    .8600000000E+000    .4400000000E+000    .1000000000E+001    point 
    .8600000000E+000    .4300000000E+000    .1000000000E+001    point 
    .8600000000E+000    .4200000000E+000    .1000000000E+001    point 
    .8600000000E+000    .4100000000E+000    .1000000000E+001    point 
    .8600000000E+000    .4000000000E+000    .1000000000E+001    point 
    .8600000000E+000    .3900000000E+000    .1000000000E+001    point 
    .8600000000E+000    .3800000000E+000    .1000000000E+001    point 
    .8600000000E+000    .3700000000E+000    .1000000000E+001    point 
    .8600000000E+000    .3600000000E+000    .1000000000E+001    point 
    .8600000000E+000    .3500000000E+000    .1000000000E+001    point 
    .8600000000E+000    .3400000000E+000    .1000000000E+001    point 
    .8600000000E+000    .3300000000E+000    .1000000000E+001    point 
    .8600000000E+000    .3200000000E+000    .1000000000E+001    point 
    .8600000000E+000    .3100000000E+000    .1000000000E+001    point 
    .8600000000E+000    .3000000000E+000    .1000000000E+001    point 
    .8600000000E+000    .2900000000E+000    .1000000000E+001    point 
    .8600000000E+000    .2800000000E+000    .1000000000E+001    point 
    .8600000000E+000    .2700000000E+000    .1000000000E+001    point 
    .8600000000E+000    .2600000000E+000    .1000000000E+001    point 
    .8600000000E+000    .2500000000E+000    .1000000000E+001    point 
    .8600000000E+000    .2400000000E+000    .1000000000E+001    point 
    .8600000000E+000    .2300000000E+000    .1000000000E+001    point 
    .8600000000E+000    .2200000000E+000    .1000000000E+001    point 
    .8600000000E+000    .2100000000E+000    .1000000000E+001    point 
    .8600000000E+000    .2000000000E+000    .1000000000E+001    point 
    .8600000000E+000    .1900000000E+000    .1000000000E+001    point 
    .8600000000E+000    .1800000000E+000    .1000000000E+001    point 
    .8600000000E+000    .1700000000E+000    .1000000000E+001    point 
    .8600000000E+000    .1600000000E+000    .1000000000E+001    point 
    .8600000000E+000    .1500000000E+000    .1000000000E+001    point 
    .8600000000E+000    .1400000000E+000    .1000000000E+001    point 
    .8600000000E+000    .1300000000E+000    .1000000000E+001    point 
    .8600000000E+000    .1200000000E+000    .1000000000E+001    point 
    .8600000000E+000    .1100000000E+000    .1000000000E+001    point 
    .8600000000E+000    .1000000000E+000    .1000000000E+001    point 
    .8600000000E+000    .9000000000E-001    .1000000000E+001    point 
    .8600000000E+000    .8000000000E-001    .1000000000E+001    point 
    .8600000000E+000    .7000000000E-001    .1000000000E+001    point 
    .8600000000E+000    .6000000000E-001    .1000000000E+001    point 
    .8600000000E+000    .5000000000E-001    .1000000000E+001    point 
    .8600000000E+000    .4000000000E-001    .1000000000E+001    point 
    .8600000000E+000    .3000000000E-001    .1000000000E+001    point 
    .8600000000E+000    .2000000000E-001    .1000000000E+001    point 
    .8600000000E+000    .1000000000E-001    .1000000000E+001    point 
    .8600000000E+000    .0000000000E+000    .1000000000E+001    point 
    .8700000000E+000    .1200000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1190000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1180000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1170000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1160000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1150000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1140000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1130000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1120000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1110000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1100000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1090000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1080000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1070000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1060000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1050000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1040000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1030000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1020000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1010000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1000000000E+001    .1000000000E+001    point 
    .8700000000E+000    .9900000000E+000    .3555555556E+000    point 
    .8700000000E+000    .9800000000E+000    .1000000000E+001    point 
    .8700000000E+000    .9700000000E+000    .1000000000E+001    point 
    .8700000000E+000    .9600000000E+000    .1000000000E+001    point 
    .8700000000E+000    .9500000000E+000    .1000000000E+001    point 
    .8700000000E+000    .9400000000E+000    .1000000000E+001    point 
    .8700000000E+000    .9300000000E+000    .1000000000E+001    point 
    .8700000000E+000    .9200000000E+000    .1000000000E+001    point 
    .8700000000E+000    .9100000000E+000    .1000000000E+001    point 
    .8700000000E+000    .9000000000E+000    .1000000000E+001    point 
    .8700000000E+000    .8900000000E+000    .1000000000E+001    point 
    .8700000000E+000    .8800000000E+000    .1000000000E+001    point 
    .8700000000E+000    .8700000000E+000    .1000000000E+001    point 
    .8700000000E+000    .8600000000E+000    .1000000000E+001    point 
    .8700000000E+000    .8500000000E+000    .1000000000E+001    point 
    .8700000000E+000    .8400000000E+000    .1000000000E+001    point 
    .8700000000E+000    .8300000000E+000    .1000000000E+001    point 
    .8700000000E+000    .8200000000E+000    .1000000000E+001    point 
    .8700000000E+000    .8100000000E+000    .1000000000E+001    point 
    .8700000000E+000    .8000000000E+000    .1000000000E+001    point 
    .8700000000E+000    .7900000000E+000    .1000000000E+001    point 
    .8700000000E+000    .7800000000E+000    .1000000000E+001    point 
    .8700000000E+000    .7700000000E+000    .1000000000E+001    point 
    .8700000000E+000    .7600000000E+000    .1000000000E+001    point 
    .8700000000E+000    .7500000000E+000    .1000000000E+001    point 
    .8700000000E+000    .7400000000E+000    .1000000000E+001    point 
    .8700000000E+000    .7300000000E+000    .1000000000E+001    point 
    .8700000000E+000    .7200000000E+000    .1000000000E+001    point 
    .8700000000E+000    .7100000000E+000    .1000000000E+001    point 
    .8700000000E+000    .7000000000E+000    .1000000000E+001    point 
    .8700000000E+000    .6900000000E+000    .1000000000E+001    point 
    .8700000000E+000    .6800000000E+000    .1000000000E+001    point 
    .8700000000E+000    .6700000000E+000    .1000000000E+001    point 
    .8700000000E+000    .6600000000E+000    .1000000000E+001    point 
    .8700000000E+000    .6500000000E+000    .1000000000E+001    point 
    .8700000000E+000    .6400000000E+000    .1000000000E+001    point 
    .8700000000E+000    .6300000000E+000    .1000000000E+001    point 
    .8700000000E+000    .6200000000E+000    .1000000000E+001    point 
    .8700000000E+000    .6100000000E+000    .1000000000E+001    point 
    .8700000000E+000    .6000000000E+000    .1000000000E+001    point 
    .8700000000E+000    .5900000000E+000    .1000000000E+001    point 
    .8700000000E+000    .5800000000E+000    .1000000000E+001    point 
    .8700000000E+000    .5700000000E+000    .1000000000E+001    point 
    .8700000000E+000    .5600000000E+000    .1000000000E+001    point 
    .8700000000E+000    .5500000000E+000    .1000000000E+001    point 
    .8700000000E+000    .5400000000E+000    .1000000000E+001    point 
    .8700000000E+000    .5300000000E+000    .1000000000E+001    point 
    .8700000000E+000    .5200000000E+000    .1000000000E+001    point 
    .8700000000E+000    .5100000000E+000    .1000000000E+001    point 
    .8700000000E+000    .5000000000E+000    .1000000000E+001    point 
    .8700000000E+000    .4900000000E+000    .1000000000E+001    point 
    .8700000000E+000    .4800000000E+000    .1000000000E+001    point 
    .8700000000E+000    .4700000000E+000    .1000000000E+001    point 
    .8700000000E+000    .4600000000E+000    .1000000000E+001    point 
    .8700000000E+000    .4500000000E+000    .1000000000E+001    point 
    .8700000000E+000    .4400000000E+000    .1000000000E+001    point 
    .8700000000E+000    .4300000000E+000    .1000000000E+001    point 
    .8700000000E+000    .4200000000E+000    .1000000000E+001    point 
    .8700000000E+000    .4100000000E+000    .1000000000E+001    point 
    .8700000000E+000    .4000000000E+000    .1000000000E+001    point 
    .8700000000E+000    .3900000000E+000    .1000000000E+001    point 
    .8700000000E+000    .3800000000E+000    .1000000000E+001    point 
    .8700000000E+000    .3700000000E+000    .1000000000E+001    point 
    .8700000000E+000    .3600000000E+000    .1000000000E+001    point 
    .8700000000E+000    .3500000000E+000    .1000000000E+001    point 
    .8700000000E+000    .3400000000E+000    .1000000000E+001    point 
    .8700000000E+000    .3300000000E+000    .1000000000E+001    point 
    .8700000000E+000    .3200000000E+000    .1000000000E+001    point 
    .8700000000E+000    .3100000000E+000    .1000000000E+001    point 
    .8700000000E+000    .3000000000E+000    .1000000000E+001    point 
    .8700000000E+000    .2900000000E+000    .1000000000E+001    point 
    .8700000000E+000    .2800000000E+000    .1000000000E+001    point 
    .8700000000E+000    .2700000000E+000    .1000000000E+001    point 
    .8700000000E+000    .2600000000E+000    .1000000000E+001    point 
    .8700000000E+000    .2500000000E+000    .1000000000E+001    point 
    .8700000000E+000    .2400000000E+000    .1000000000E+001    point 
    .8700000000E+000    .2300000000E+000    .1000000000E+001    point 
    .8700000000E+000    .2200000000E+000    .1000000000E+001    point 
    .8700000000E+000    .2100000000E+000    .1000000000E+001    point 
    .8700000000E+000    .2000000000E+000    .1000000000E+001    point 
    .8700000000E+000    .1900000000E+000    .1000000000E+001    point 
    .8700000000E+000    .1800000000E+000    .1000000000E+001    point 
    .8700000000E+000    .1700000000E+000    .1000000000E+001    point 
    .8700000000E+000    .1600000000E+000    .1000000000E+001    point 
    .8700000000E+000    .1500000000E+000    .1000000000E+001    point 
    .8700000000E+000    .1400000000E+000    .1000000000E+001    point 
    .8700000000E+000    .1300000000E+000    .1000000000E+001    point 
    .8700000000E+000    .1200000000E+000    .1000000000E+001    point 
    .8700000000E+000    .1100000000E+000    .1000000000E+001    point 
    .8700000000E+000    .1000000000E+000    .1000000000E+001    point 
    .8700000000E+000    .9000000000E-001    .1000000000E+001    point 
    .8700000000E+000    .8000000000E-001    .1000000000E+001    point 
    .8700000000E+000    .7000000000E-001    .1000000000E+001    point 
    .8700000000E+000    .6000000000E-001    .1000000000E+001    point 
    .8700000000E+000    .5000000000E-001    .1000000000E+001    point 
    .8700000000E+000    .4000000000E-001    .1000000000E+001    point 
    .8700000000E+000    .3000000000E-001    .1000000000E+001    point 
    .8700000000E+000    .2000000000E-001    .1000000000E+001    point 
    .8700000000E+000    .1000000000E-001    .1000000000E+001    point 
    .8700000000E+000    .0000000000E+000    .1000000000E+001    point 
    .8800000000E+000    .1200000000E+001    .1333333333E+000    point 
    .8800000000E+000    .1190000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1180000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1170000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1160000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1150000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1140000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1130000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1120000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1110000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1100000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1090000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1080000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1070000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1060000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1050000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1040000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1030000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1020000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1010000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1000000000E+001    .1000000000E+001    point 
    .8800000000E+000    .9900000000E+000    .1000000000E+001    point 
    .8800000000E+000    .9800000000E+000    .1000000000E+001    point 
    .8800000000E+000    .9700000000E+000    .1000000000E+001    point 
    .8800000000E+000    .9600000000E+000    .1000000000E+001    point 
    .8800000000E+000    .9500000000E+000    .1000000000E+001    point 
    .8800000000E+000    .9400000000E+000    .1000000000E+001    point 
    .8800000000E+000    .9300000000E+000    .1000000000E+001    point 
    .8800000000E+000    .9200000000E+000    .1000000000E+001    point 
    .8800000000E+000    .9100000000E+000    .1000000000E+001    point 
    .8800000000E+000    .9000000000E+000    .1000000000E+001    point 
    .8800000000E+000    .8900000000E+000    .1000000000E+001    point 
    .8800000000E+000    .8800000000E+000    .1000000000E+001    point 
    .8800000000E+000    .8700000000E+000    .1000000000E+001    point 
    .8800000000E+000    .8600000000E+000    .1000000000E+001    point 
    .8800000000E+000    .8500000000E+000    .1000000000E+001    point 
    .8800000000E+000    .8400000000E+000    .1000000000E+001    point 
    .8800000000E+000    .8300000000E+000    .1000000000E+001    point 
    .8800000000E+000    .8200000000E+000    .1000000000E+001    point 
    .8800000000E+000    .8100000000E+000    .1000000000E+001    point 
    .8800000000E+000    .8000000000E+000    .1000000000E+001    point 
    .8800000000E+000    .7900000000E+000    .1000000000E+001    point 
    .8800000000E+000    .7800000000E+000    .1000000000E+001    point 
    .8800000000E+000    .7700000000E+000    .1000000000E+001    point 
    .8800000000E+000    .7600000000E+000    .1000000000E+001    point 
    .8800000000E+000    .7500000000E+000    .1000000000E+001    point 
    .8800000000E+000    .7400000000E+000    .1000000000E+001    point 
    .8800000000E+000    .7300000000E+000    .1000000000E+001    point 
    .8800000000E+000    .7200000000E+000    .1000000000E+001    point 
    .8800000000E+000    .7100000000E+000    .1000000000E+001    point 
    .8800000000E+000    .7000000000E+000    .1000000000E+001    point 
    .8800000000E+000    .6900000000E+000    .1000000000E+001    point 
    .8800000000E+000    .6800000000E+000    .1000000000E+001    point 
    .8800000000E+000    .6700000000E+000    .1000000000E+001    point 
    .8800000000E+000    .6600000000E+000    .1000000000E+001    point 
    .8800000000E+000    .6500000000E+000    .1000000000E+001    point 
    .8800000000E+000    .6400000000E+000    .1000000000E+001    point 
    .8800000000E+000    .6300000000E+000    .1000000000E+001    point 
    .8800000000E+000    .6200000000E+000    .1000000000E+001    point 
    .8800000000E+000    .6100000000E+000    .1000000000E+001    point 
    .8800000000E+000    .6000000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5900000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5800000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5700000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5600000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5500000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5400000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5300000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5200000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5100000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5000000000E+000    .1000000000E+001    point 
    .8800000000E+000    .4900000000E+000    .1000000000E+001    point 
    .8800000000E+000    .4800000000E+000    .1000000000E+001    point 
    .8800000000E+000    .4700000000E+000    .1000000000E+001    point 
    .8800000000E+000    .4600000000E+000    .1000000000E+001    point 
    .8800000000E+000    .4500000000E+000    .1000000000E+001    point 
    .8800000000E+000    .4400000000E+000    .1000000000E+001    point 
    .8800000000E+000    .4300000000E+000    .1000000000E+001    point 
    .8800000000E+000    .4200000000E+000    .1000000000E+001    point 
    .8800000000E+000    .4100000000E+000    .1000000000E+001    point 
    .8800000000E+000    .4000000000E+000    .1000000000E+001    point 
    .8800000000E+000    .3900000000E+000    .1000000000E+001    point 
    .8800000000E+000    .3800000000E+000    .1000000000E+001    point 
    .8800000000E+000    .3700000000E+000    .1000000000E+001    point 
    .8800000000E+000    .3600000000E+000    .1000000000E+001    point 
    .8800000000E+000    .3500000000E+000    .1000000000E+001    point 
    .8800000000E+000    .3400000000E+000    .1000000000E+001    point 
    .8800000000E+000    .3300000000E+000    .1000000000E+001    point 
    .8800000000E+000    .3200000000E+000    .1000000000E+001    point 
    .8800000000E+000    .3100000000E+000    .1000000000E+001    point 
    .8800000000E+000    .3000000000E+000    .1000000000E+001    point 
    .8800000000E+000    .2900000000E+000    .1000000000E+001    point 
    .8800000000E+000    .2800000000E+000    .1000000000E+001    point 
    .8800000000E+000    .2700000000E+000    .1000000000E+001    point 
    .8800000000E+000    .2600000000E+000    .1000000000E+001    point 
    .8800000000E+000    .2500000000E+000    .1000000000E+001    point 
    .8800000000E+000    .2400000000E+000    .1000000000E+001    point 
    .8800000000E+000    .2300000000E+000    .1000000000E+001    point 
    .8800000000E+000    .2200000000E+000    .1000000000E+001    point 
    .8800000000E+000    .2100000000E+000    .1000000000E+001    point 
    .8800000000E+000    .2000000000E+000    .1000000000E+001    point 
    .8800000000E+000    .1900000000E+000    .1000000000E+001    point 
    .8800000000E+000    .1800000000E+000    .1000000000E+001    point 
    .8800000000E+000    .1700000000E+000    .1000000000E+001    point 
    .8800000000E+000    .1600000000E+000    .1000000000E+001    point 
    .8800000000E+000    .1500000000E+000    .1000000000E+001    point 
    .8800000000E+000    .1400000000E+000    .1000000000E+001    point 
    .8800000000E+000    .1300000000E+000    .1000000000E+001    point 
    .8800000000E+000    .1200000000E+000    .1000000000E+001    point 
    .8800000000E+000    .1100000000E+000    .1000000000E+001    point 
    .8800000000E+000    .1000000000E+000    .1000000000E+001    point 
    .8800000000E+000    .9000000000E-001    .1000000000E+001    point 
    .8800000000E+000    .8000000000E-001    .1000000000E+001    point 
    .8800000000E+000    .7000000000E-001    .1000000000E+001    point 
    .8800000000E+000    .6000000000E-001    .1000000000E+001    point 
    .8800000000E+000    .5000000000E-001    .1000000000E+001    point 
    .8800000000E+000    .4000000000E-001    .1000000000E+001    point 
    .8800000000E+000    .3000000000E-001    .1000000000E+001    point 
    .8800000000E+000    .2000000000E-001    .1000000000E+001    point 
    .8800000000E+000    .1000000000E-001    .1000000000E+001    point 
    .8800000000E+000    .0000000000E+000    .1000000000E+001    point 
    .8900000000E+000    .1200000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1190000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1180000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1170000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1160000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1150000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1140000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1130000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1120000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1110000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1100000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1090000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1080000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1070000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1060000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1050000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1040000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1030000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1020000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1010000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1000000000E+001    .1000000000E+001    point 
    .8900000000E+000    .9900000000E+000    .1000000000E+001    point 
    .8900000000E+000    .9800000000E+000    .1000000000E+001    point 
    .8900000000E+000    .9700000000E+000    .1000000000E+001    point 
    .8900000000E+000    .9600000000E+000    .1000000000E+001    point 
    .8900000000E+000    .9500000000E+000    .1000000000E+001    point 
    .8900000000E+000    .9400000000E+000    .1000000000E+001    point 
    .8900000000E+000    .9300000000E+000    .1000000000E+001    point 
    .8900000000E+000    .9200000000E+000    .1000000000E+001    point 
    .8900000000E+000    .9100000000E+000    .1000000000E+001    point 
    .8900000000E+000    .9000000000E+000    .1000000000E+001    point 
    .8900000000E+000    .8900000000E+000    .1000000000E+001    point 
    .8900000000E+000    .8800000000E+000    .1000000000E+001    point 
    .8900000000E+000    .8700000000E+000    .1000000000E+001    point 
    .8900000000E+000    .8600000000E+000    .1000000000E+001    point 
    .8900000000E+000    .8500000000E+000    .1000000000E+001    point 
    .8900000000E+000    .8400000000E+000    .1000000000E+001    point 
    .8900000000E+000    .8300000000E+000    .1000000000E+001    point 
    .8900000000E+000    .8200000000E+000    .1000000000E+001    point 
    .8900000000E+000    .8100000000E+000    .1000000000E+001    point 
    .8900000000E+000    .8000000000E+000    .1000000000E+001    point 
    .8900000000E+000    .7900000000E+000    .1000000000E+001    point 
    .8900000000E+000    .7800000000E+000    .1000000000E+001    point 
    .8900000000E+000    .7700000000E+000    .1000000000E+001    point 
    .8900000000E+000    .7600000000E+000    .1000000000E+001    point 
    .8900000000E+000    .7500000000E+000    .1000000000E+001    point 
    .8900000000E+000    .7400000000E+000    .1000000000E+001    point 
    .8900000000E+000    .7300000000E+000    .1000000000E+001    point 
    .8900000000E+000    .7200000000E+000    .1000000000E+001    point 
    .8900000000E+000    .7100000000E+000    .1000000000E+001    point 
    .8900000000E+000    .7000000000E+000    .1000000000E+001    point 
    .8900000000E+000    .6900000000E+000    .1000000000E+001    point 
    .8900000000E+000    .6800000000E+000    .1000000000E+001    point 
    .8900000000E+000    .6700000000E+000    .1000000000E+001    point 
    .8900000000E+000    .6600000000E+000    .1000000000E+001    point 
    .8900000000E+000    .6500000000E+000    .1000000000E+001    point 
    .8900000000E+000    .6400000000E+000    .1000000000E+001    point 
    .8900000000E+000    .6300000000E+000    .1000000000E+001    point 
    .8900000000E+000    .6200000000E+000    .1000000000E+001    point 
    .8900000000E+000    .6100000000E+000    .1000000000E+001    point 
    .8900000000E+000    .6000000000E+000    .1000000000E+001    point 
    .8900000000E+000    .5900000000E+000    .1000000000E+001    point 
    .8900000000E+000    .5800000000E+000    .1000000000E+001    point 
    .8900000000E+000    .5700000000E+000    .1000000000E+001    point 
    .8900000000E+000    .5600000000E+000    .1000000000E+001    point 
    .8900000000E+000    .5500000000E+000    .1000000000E+001    point 
    .8900000000E+000    .5400000000E+000    .1000000000E+001    point 
    .8900000000E+000    .5300000000E+000    .1000000000E+001    point 
    .8900000000E+000    .5200000000E+000    .1000000000E+001    point 
    .8900000000E+000    .5100000000E+000    .1000000000E+001    point 
    .8900000000E+000    .5000000000E+000    .1000000000E+001    point 
    .8900000000E+000    .4900000000E+000    .1000000000E+001    point 
    .8900000000E+000    .4800000000E+000    .1000000000E+001    point 
    .8900000000E+000    .4700000000E+000    .1000000000E+001    point 
    .8900000000E+000    .4600000000E+000    .1000000000E+001    point 
    .8900000000E+000    .4500000000E+000    .1000000000E+001    point 
    .8900000000E+000    .4400000000E+000    .1000000000E+001    point 
    .8900000000E+000    .4300000000E+000    .1000000000E+001    point 
    .8900000000E+000    .4200000000E+000    .1000000000E+001    point 
    .8900000000E+000    .4100000000E+000    .1000000000E+001    point 
    .8900000000E+000    .4000000000E+000    .1000000000E+001    point 
    .8900000000E+000    .3900000000E+000    .1000000000E+001    point 
    .8900000000E+000    .3800000000E+000    .1000000000E+001    point 
    .8900000000E+000    .3700000000E+000    .1000000000E+001    point 
    .8900000000E+000    .3600000000E+000    .1000000000E+001    point 
    .8900000000E+000    .3500000000E+000    .1000000000E+001    point 
    .8900000000E+000    .3400000000E+000    .1000000000E+001    point 
    .8900000000E+000    .3300000000E+000    .1000000000E+001    point 
    .8900000000E+000    .3200000000E+000    .1000000000E+001    point 
    .8900000000E+000    .3100000000E+000    .1000000000E+001    point 
    .8900000000E+000    .3000000000E+000    .1000000000E+001    point 
    .8900000000E+000    .2900000000E+000    .1000000000E+001    point 
    .8900000000E+000    .2800000000E+000    .1000000000E+001    point 
    .8900000000E+000    .2700000000E+000    .1000000000E+001    point 
    .8900000000E+000    .2600000000E+000    .1000000000E+001    point 
    .8900000000E+000    .2500000000E+000    .1000000000E+001    point 
    .8900000000E+000    .2400000000E+000    .7444444444E+000    point 
    .8900000000E+000    .2300000000E+000    .1000000000E+001    point 
    .8900000000E+000    .2200000000E+000    .1000000000E+001    point 
    .8900000000E+000    .2100000000E+000    .1000000000E+001    point 
    .8900000000E+000    .2000000000E+000    .1000000000E+001    point 
    .8900000000E+000    .1900000000E+000    .1000000000E+001    point 
    .8900000000E+000    .1800000000E+000    .1000000000E+001    point 
    .8900000000E+000    .1700000000E+000    .1000000000E+001    point 
    .8900000000E+000    .1600000000E+000    .1000000000E+001    point 
    .8900000000E+000    .1500000000E+000    .1000000000E+001    point 
    .8900000000E+000    .1400000000E+000    .1000000000E+001    point 
    .8900000000E+000    .1300000000E+000    .1000000000E+001    point 
    .8900000000E+000    .1200000000E+000    .1000000000E+001    point 
    .8900000000E+000    .1100000000E+000    .1000000000E+001    point 
    .8900000000E+000    .1000000000E+000    .1000000000E+001    point 
    .8900000000E+000    .9000000000E-001    .1000000000E+001    point 
    .8900000000E+000    .8000000000E-001    .1000000000E+001    point 
    .8900000000E+000    .7000000000E-001    .1000000000E+001    point 
    .8900000000E+000    .6000000000E-001    .1000000000E+001    point 
    .8900000000E+000    .5000000000E-001    .1000000000E+001    point 
    .8900000000E+000    .4000000000E-001    .1000000000E+001    point 
    .8900000000E+000    .3000000000E-001    .1000000000E+001    point 
    .8900000000E+000    .2000000000E-001    .1000000000E+001    point 
    .8900000000E+000    .1000000000E-001    .1000000000E+001    point 
    .8900000000E+000    .0000000000E+000    .1000000000E+001    point 
    .9000000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1190000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1150000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1130000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1080000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1070000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1040000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1030000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9000000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9000000000E+000    .9800000000E+000    .1000000000E+001    point 
    .9000000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9000000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9000000000E+000    .9500000000E+000    .1000000000E+001    point 
    .9000000000E+000    .9400000000E+000    .1000000000E+001    point 
    .9000000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9000000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9000000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9000000000E+000    .9000000000E+000    .1000000000E+001    point 
    .9000000000E+000    .8900000000E+000    .1000000000E+001    point 
    .9000000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9000000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9000000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9000000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9000000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9000000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9000000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9000000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9000000000E+000    .8000000000E+000    .1000000000E+001    point 
    .9000000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9000000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9000000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9000000000E+000    .7600000000E+000    .1000000000E+001    point 
    .9000000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9000000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9000000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9000000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9000000000E+000    .7100000000E+000    .1000000000E+001    point 
    .9000000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9000000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9000000000E+000    .6800000000E+000    .1000000000E+001    point 
    .9000000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9000000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9000000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9000000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9000000000E+000    .6300000000E+000    .1000000000E+001    point 
    .9000000000E+000    .6200000000E+000    .1000000000E+001    point 
    .9000000000E+000    .6100000000E+000    .1000000000E+001    point 
    .9000000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9000000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9000000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9000000000E+000    .5700000000E+000    .1000000000E+001    point 
    .9000000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9000000000E+000    .5500000000E+000    .1000000000E+001    point 
    .9000000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9000000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9000000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9000000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9000000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9000000000E+000    .4900000000E+000    .1000000000E+001    point 
    .9000000000E+000    .4800000000E+000    .1000000000E+001    point 
    .9000000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9000000000E+000    .4600000000E+000    .1000000000E+001    point 
    .9000000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9000000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9000000000E+000    .4300000000E+000    .1000000000E+001    point 
    .9000000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9000000000E+000    .4100000000E+000    .1000000000E+001    point 
    .9000000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9000000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9000000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9000000000E+000    .3700000000E+000    .1000000000E+001    point 
    .9000000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9000000000E+000    .3500000000E+000    .1000000000E+001    point 
    .9000000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9000000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9000000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9000000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9000000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2800000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2700000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9000000000E+000    .1900000000E+000    .1000000000E+001    point 
    .9000000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9000000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9000000000E+000    .1600000000E+000    .1000000000E+001    point 
    .9000000000E+000    .1500000000E+000    .1000000000E+001    point 
    .9000000000E+000    .1400000000E+000    .1000000000E+001    point 
    .9000000000E+000    .1300000000E+000    .1000000000E+001    point 
    .9000000000E+000    .1200000000E+000    .1000000000E+001    point 
    .9000000000E+000    .1100000000E+000    .1000000000E+001    point 
    .9000000000E+000    .1000000000E+000    .1000000000E+001    point 
    .9000000000E+000    .9000000000E-001    .1000000000E+001    point 
    .9000000000E+000    .8000000000E-001    .1000000000E+001    point 
    .9000000000E+000    .7000000000E-001    .1000000000E+001    point 
    .9000000000E+000    .6000000000E-001    .1000000000E+001    point 
    .9000000000E+000    .5000000000E-001    .1000000000E+001    point 
    .9000000000E+000    .4000000000E-001    .1000000000E+001    point 
    .9000000000E+000    .3000000000E-001    .1000000000E+001    point 
    .9000000000E+000    .2000000000E-001    .1000000000E+001    point 
    .9000000000E+000    .1000000000E-001    .1000000000E+001    point 
    .9000000000E+000    .0000000000E+000    .1000000000E+001    point 
    .9100000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1190000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1150000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1130000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1080000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1070000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1040000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1030000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9100000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9100000000E+000    .9800000000E+000    .1000000000E+001    point 
    .9100000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9100000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9100000000E+000    .9500000000E+000    .1000000000E+001    point 
    .9100000000E+000    .9400000000E+000    .1000000000E+001    point 
    .9100000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9100000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9100000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9100000000E+000    .9000000000E+000    .1000000000E+001    point 
    .9100000000E+000    .8900000000E+000    .1000000000E+001    point 
    .9100000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9100000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9100000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9100000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9100000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9100000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9100000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9100000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9100000000E+000    .8000000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7600000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7100000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9100000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9100000000E+000    .6800000000E+000    .1000000000E+001    point 
    .9100000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9100000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9100000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9100000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9100000000E+000    .6300000000E+000    .1000000000E+001    point 
    .9100000000E+000    .6200000000E+000    .1000000000E+001    point 
    .9100000000E+000    .6100000000E+000    .1000000000E+001    point 
    .9100000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9100000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9100000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9100000000E+000    .5700000000E+000    .1000000000E+001    point 
    .9100000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9100000000E+000    .5500000000E+000    .1000000000E+001    point 
    .9100000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9100000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9100000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9100000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9100000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4900000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4800000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4600000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4300000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4100000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9100000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9100000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9100000000E+000    .3700000000E+000    .1000000000E+001    point 
    .9100000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9100000000E+000    .3500000000E+000    .1000000000E+001    point 
    .9100000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9100000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9100000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9100000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9100000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9100000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9100000000E+000    .2800000000E+000    .1000000000E+001    point 
    .9100000000E+000    .2700000000E+000    .1000000000E+001    point 
    .9100000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9100000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9100000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9100000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9100000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9100000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9100000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9100000000E+000    .1900000000E+000    .1000000000E+001    point 
    .9100000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9100000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9100000000E+000    .1600000000E+000    .1000000000E+001    point 
    .9100000000E+000    .1500000000E+000    .1000000000E+001    point 
    .9100000000E+000    .1400000000E+000    .1000000000E+001    point 
    .9100000000E+000    .1300000000E+000    .1000000000E+001    point 
    .9100000000E+000    .1200000000E+000    .1000000000E+001    point 
    .9100000000E+000    .1100000000E+000    .1000000000E+001    point 
    .9100000000E+000    .1000000000E+000    .1000000000E+001    point 
    .9100000000E+000    .9000000000E-001    .1000000000E+001    point 
    .9100000000E+000    .8000000000E-001    .1000000000E+001    point 
    .9100000000E+000    .7000000000E-001    .1000000000E+001    point 
    .9100000000E+000    .6000000000E-001    .1000000000E+001    point 
    .9100000000E+000    .5000000000E-001    .1000000000E+001    point 
    .9100000000E+000    .4000000000E-001    .1000000000E+001    point 
    .9100000000E+000    .3000000000E-001    .1000000000E+001    point 
    .9100000000E+000    .2000000000E-001    .1000000000E+001    point 
    .9100000000E+000    .1000000000E-001    .1000000000E+001    point 
    .9100000000E+000    .0000000000E+000    .1000000000E+001    point 
    .9200000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1190000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1150000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1130000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1080000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1070000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1040000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1030000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9200000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9800000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9500000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9400000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9000000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8900000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8000000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7600000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7100000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9200000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9200000000E+000    .6800000000E+000    .1000000000E+001    point 
    .9200000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9200000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9200000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9200000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9200000000E+000    .6300000000E+000    .1000000000E+001    point 
    .9200000000E+000    .6200000000E+000    .1000000000E+001    point 
    .9200000000E+000    .6100000000E+000    .1000000000E+001    point 
    .9200000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5700000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5500000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9200000000E+000    .4900000000E+000    .1000000000E+001    point 
    .9200000000E+000    .4800000000E+000    .1000000000E+001    point 
    .9200000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9200000000E+000    .4600000000E+000    .1000000000E+001    point 
    .9200000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9200000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9200000000E+000    .4300000000E+000    .1000000000E+001    point 
    .9200000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9200000000E+000    .4100000000E+000    .1000000000E+001    point 
    .9200000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3700000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3500000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2800000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2700000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9200000000E+000    .1900000000E+000    .1000000000E+001    point 
    .9200000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9200000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9200000000E+000    .1600000000E+000    .1000000000E+001    point 
    .9200000000E+000    .1500000000E+000    .1000000000E+001    point 
    .9200000000E+000    .1400000000E+000    .1000000000E+001    point 
    .9200000000E+000    .1300000000E+000    .1000000000E+001    point 
    .9200000000E+000    .1200000000E+000    .1000000000E+001    point 
    .9200000000E+000    .1100000000E+000    .1000000000E+001    point 
    .9200000000E+000    .1000000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9000000000E-001    .1000000000E+001    point 
    .9200000000E+000    .8000000000E-001    .1000000000E+001    point 
    .9200000000E+000    .7000000000E-001    .1000000000E+001    point 
    .9200000000E+000    .6000000000E-001    .1000000000E+001    point 
    .9200000000E+000    .5000000000E-001    .1000000000E+001    point 
    .9200000000E+000    .4000000000E-001    .1000000000E+001    point 
    .9200000000E+000    .3000000000E-001    .1000000000E+001    point 
    .9200000000E+000    .2000000000E-001    .1000000000E+001    point 
    .9200000000E+000    .1000000000E-001    .1000000000E+001    point 
    .9200000000E+000    .0000000000E+000    .1000000000E+001    point 
    .9300000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1190000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1150000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1130000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1080000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1070000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1040000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1030000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9300000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9300000000E+000    .9800000000E+000    .1000000000E+001    point 
    .9300000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9300000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9300000000E+000    .9500000000E+000    .1000000000E+001    point 
    .9300000000E+000    .9400000000E+000    .1000000000E+001    point 
    .9300000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9300000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9300000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9300000000E+000    .9000000000E+000    .1000000000E+001    point 
    .9300000000E+000    .8900000000E+000    .1000000000E+001    point 
    .9300000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9300000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9300000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9300000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9300000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9300000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9300000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9300000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9300000000E+000    .8000000000E+000    .1000000000E+001    point 
    .9300000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9300000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9300000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9300000000E+000    .7600000000E+000    .1000000000E+001    point 
    .9300000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9300000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9300000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9300000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9300000000E+000    .7100000000E+000    .1000000000E+001    point 
    .9300000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9300000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9300000000E+000    .6800000000E+000    .1000000000E+001    point 
    .9300000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9300000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9300000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9300000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9300000000E+000    .6300000000E+000    .1000000000E+001    point 
    .9300000000E+000    .6200000000E+000    .1000000000E+001    point 
    .9300000000E+000    .6100000000E+000    .1000000000E+001    point 
    .9300000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5700000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5500000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4900000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4800000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4600000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4300000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4100000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3700000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3500000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2800000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2700000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9300000000E+000    .1900000000E+000    .1000000000E+001    point 
    .9300000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9300000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9300000000E+000    .1600000000E+000    .1000000000E+001    point 
    .9300000000E+000    .1500000000E+000    .1000000000E+001    point 
    .9300000000E+000    .1400000000E+000    .1000000000E+001    point 
    .9300000000E+000    .1300000000E+000    .1000000000E+001    point 
    .9300000000E+000    .1200000000E+000    .1000000000E+001    point 
    .9300000000E+000    .1100000000E+000    .1000000000E+001    point 
    .9300000000E+000    .1000000000E+000    .1000000000E+001    point 
    .9300000000E+000    .9000000000E-001    .1000000000E+001    point 
    .9300000000E+000    .8000000000E-001    .1000000000E+001    point 
    .9300000000E+000    .7000000000E-001    .1000000000E+001    point 
    .9300000000E+000    .6000000000E-001    .1000000000E+001    point 
    .9300000000E+000    .5000000000E-001    .1000000000E+001    point 
    .9300000000E+000    .4000000000E-001    .1000000000E+001    point 
    .9300000000E+000    .3000000000E-001    .1000000000E+001    point 
    .9300000000E+000    .2000000000E-001    .1000000000E+001    point 
    .9300000000E+000    .1000000000E-001    .1000000000E+001    point 
    .9300000000E+000    .0000000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1190000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1150000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1130000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1080000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1070000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1040000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1030000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9400000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9400000000E+000    .9800000000E+000    .1000000000E+001    point 
    .9400000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9400000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9400000000E+000    .9500000000E+000    .1000000000E+001    point 
    .9400000000E+000    .9400000000E+000    .1000000000E+001    point 
    .9400000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9400000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9400000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9400000000E+000    .9000000000E+000    .1000000000E+001    point 
    .9400000000E+000    .8900000000E+000    .1000000000E+001    point 
    .9400000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9400000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9400000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9400000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9400000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9400000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9400000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9400000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9400000000E+000    .8000000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7600000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7100000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6800000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6300000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6200000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6100000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5700000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5500000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4900000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4800000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4600000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4300000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4100000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3700000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3500000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9400000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9400000000E+000    .2800000000E+000    .1000000000E+001    point 
    .9400000000E+000    .2700000000E+000    .1000000000E+001    point 
    .9400000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9400000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9400000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9400000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9400000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9400000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9400000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1900000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1600000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1500000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1400000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1300000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1200000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1100000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1000000000E+000    .1000000000E+001    point 
    .9400000000E+000    .9000000000E-001    .3777777778E+000    point 
    .9400000000E+000    .8000000000E-001    .1000000000E+001    point 
    .9400000000E+000    .7000000000E-001    .1000000000E+001    point 
    .9400000000E+000    .6000000000E-001    .1000000000E+001    point 
    .9400000000E+000    .5000000000E-001    .1000000000E+001    point 
    .9400000000E+000    .4000000000E-001    .1000000000E+001    point 
    .9400000000E+000    .3000000000E-001    .1000000000E+001    point 
    .9400000000E+000    .2000000000E-001    .1000000000E+001    point 
    .9400000000E+000    .1000000000E-001    .1000000000E+001    point 
    .9400000000E+000    .0000000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1190000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1150000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1130000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1080000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1070000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1040000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1030000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9500000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9800000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9500000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9400000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9000000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8900000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8000000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7600000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7100000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6800000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6300000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6200000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6100000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5700000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5500000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4900000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4800000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4600000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4300000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4100000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3700000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3500000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2800000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2700000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1900000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1600000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1500000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1400000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1300000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1200000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1100000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1000000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9000000000E-001    .1000000000E+001    point 
    .9500000000E+000    .8000000000E-001    .1000000000E+001    point 
    .9500000000E+000    .7000000000E-001    .1000000000E+001    point 
    .9500000000E+000    .6000000000E-001    .1000000000E+001    point 
    .9500000000E+000    .5000000000E-001    .1000000000E+001    point 
    .9500000000E+000    .4000000000E-001    .1000000000E+001    point 
    .9500000000E+000    .3000000000E-001    .1000000000E+001    point 
    .9500000000E+000    .2000000000E-001    .1000000000E+001    point 
    .9500000000E+000    .1000000000E-001    .1000000000E+001    point 
    .9500000000E+000    .0000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1190000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1150000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1130000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1080000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1070000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1040000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1030000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9600000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9800000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9500000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9400000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8900000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7600000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7100000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9600000000E+000    .6800000000E+000    .1000000000E+001    point 
    .9600000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9600000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9600000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9600000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9600000000E+000    .6300000000E+000    .1000000000E+001    point 
    .9600000000E+000    .6200000000E+000    .1000000000E+001    point 
    .9600000000E+000    .6100000000E+000    .1000000000E+001    point 
    .9600000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5700000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5500000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4900000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4800000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4600000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4300000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4100000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9600000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9600000000E+000    .3700000000E+000    .1000000000E+001    point 
    .9600000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9600000000E+000    .3500000000E+000    .1000000000E+001    point 
    .9600000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9600000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9600000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9600000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9600000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2800000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2700000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1900000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1600000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1500000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1400000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1300000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1200000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1100000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9000000000E-001    .1000000000E+001    point 
    .9600000000E+000    .8000000000E-001    .1000000000E+001    point 
    .9600000000E+000    .7000000000E-001    .1000000000E+001    point 
    .9600000000E+000    .6000000000E-001    .1000000000E+001    point 
    .9600000000E+000    .5000000000E-001    .1000000000E+001    point 
    .9600000000E+000    .4000000000E-001    .1000000000E+001    point 
    .9600000000E+000    .3000000000E-001    .1000000000E+001    point 
    .9600000000E+000    .2000000000E-001    .1000000000E+001    point 
    .9600000000E+000    .1000000000E-001    .1000000000E+001    point 
    .9600000000E+000    .0000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1190000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1150000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1130000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1080000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1070000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1040000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1030000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9700000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9800000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9500000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9400000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8900000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7600000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7100000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6800000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6300000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6200000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6100000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5700000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5500000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .4900000000E+000    .1000000000E+001    point 
    .9700000000E+000    .4800000000E+000    .1000000000E+001    point 
    .9700000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9700000000E+000    .4600000000E+000    .1000000000E+001    point 
    .9700000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9700000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9700000000E+000    .4300000000E+000    .1000000000E+001    point 
    .9700000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9700000000E+000    .4100000000E+000    .1000000000E+001    point 
    .9700000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3700000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3500000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2800000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2700000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1900000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1600000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1500000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1400000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1300000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1200000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1100000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9000000000E-001    .1000000000E+001    point 
    .9700000000E+000    .8000000000E-001    .1000000000E+001    point 
    .9700000000E+000    .7000000000E-001    .1000000000E+001    point 
    .9700000000E+000    .6000000000E-001    .1000000000E+001    point 
    .9700000000E+000    .5000000000E-001    .1000000000E+001    point 
    .9700000000E+000    .4000000000E-001    .1000000000E+001    point 
    .9700000000E+000    .3000000000E-001    .1000000000E+001    point 
    .9700000000E+000    .2000000000E-001    .1000000000E+001    point 
    .9700000000E+000    .1000000000E-001    .1000000000E+001    point 
    .9700000000E+000    .0000000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1190000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1150000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1130000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1080000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1070000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1040000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1030000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9800000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9800000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9500000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9400000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9000000000E+000    .1000000000E+001    point 
    .9800000000E+000    .8900000000E+000    .1000000000E+001    point 
    .9800000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9800000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9800000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9800000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9800000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9800000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9800000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9800000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9800000000E+000    .8000000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7600000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7100000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6800000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6300000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6200000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6100000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5700000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5500000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9800000000E+000    .4900000000E+000    .1000000000E+001    point 
    .9800000000E+000    .4800000000E+000    .1000000000E+001    point 
    .9800000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9800000000E+000    .4600000000E+000    .1000000000E+001    point 
    .9800000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9800000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9800000000E+000    .4300000000E+000    .1000000000E+001    point 
    .9800000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9800000000E+000    .4100000000E+000    .1000000000E+001    point 
    .9800000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3700000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3500000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2800000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2700000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1900000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1600000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1500000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1400000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1300000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1200000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1100000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1000000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9000000000E-001    .1000000000E+001    point 
    .9800000000E+000    .8000000000E-001    .1000000000E+001    point 
    .9800000000E+000    .7000000000E-001    .1000000000E+001    point 
    .9800000000E+000    .6000000000E-001    .1000000000E+001    point 
    .9800000000E+000    .5000000000E-001    .1000000000E+001    point 
    .9800000000E+000    .4000000000E-001    .1000000000E+001    point 
    .9800000000E+000    .3000000000E-001    .1000000000E+001    point 
    .9800000000E+000    .2000000000E-001    .1000000000E+001    point 
    .9800000000E+000    .1000000000E-001    .1000000000E+001    point 
    .9800000000E+000    .0000000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1190000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1150000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1130000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1080000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1070000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1040000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1030000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9900000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9800000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9500000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9400000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9000000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8900000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8000000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7600000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7100000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6800000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6300000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6200000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6100000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5700000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5500000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4900000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4800000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4600000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4300000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4100000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3700000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3500000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2800000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2700000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1900000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1600000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1500000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1400000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1300000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1200000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1100000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1000000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9000000000E-001    .1000000000E+001    point 
    .9900000000E+000    .8000000000E-001    .1000000000E+001    point 
    .9900000000E+000    .7000000000E-001    .1000000000E+001    point 
    .9900000000E+000    .6000000000E-001    .1000000000E+001    point 
    .9900000000E+000    .5000000000E-001    .1000000000E+001    point 
    .9900000000E+000    .4000000000E-001    .1000000000E+001    point 
    .9900000000E+000    .3000000000E-001    .1000000000E+001    point 
    .9900000000E+000    .2000000000E-001    .1000000000E+001    point 
    .9900000000E+000    .1000000000E-001    .1000000000E+001    point 
    .9900000000E+000    .0000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1200000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1190000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1180000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1170000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1160000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1150000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1140000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1130000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1120000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1110000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1100000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1090000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1080000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1070000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1060000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1050000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1040000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1030000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1020000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1010000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1000000000E+001    .1000000000E+001    point 
    .1000000000E+001    .9900000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9800000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9700000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9600000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9500000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9400000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9300000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9200000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9100000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8900000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8800000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8700000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8600000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8500000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8400000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8300000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8200000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8100000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7900000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7800000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7700000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7600000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7500000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7400000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7300000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7200000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7100000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6900000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6800000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6700000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6600000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6500000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6400000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6300000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6200000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6100000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5900000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5800000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5700000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5600000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5500000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5400000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5300000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5200000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5100000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4900000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4800000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4700000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4600000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4500000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4400000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4300000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4200000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4100000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3900000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3800000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3700000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3600000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3500000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3400000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3300000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3200000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3100000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2900000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2800000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2700000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2600000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2500000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2400000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2300000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2200000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2100000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1900000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1800000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1700000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1600000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1500000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1400000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1300000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1200000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1100000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9000000000E-001    .1000000000E+001    point 
    .1000000000E+001    .8000000000E-001    .1000000000E+001    point 
    .1000000000E+001    .7000000000E-001    .1000000000E+001    point 
    .1000000000E+001    .6000000000E-001    .1000000000E+001    point 
    .1000000000E+001    .5000000000E-001    .1000000000E+001    point 
    .1000000000E+001    .4000000000E-001    .1000000000E+001    point 
    .1000000000E+001    .3000000000E-001    .1000000000E+001    point 
    .1000000000E+001    .2000000000E-001    .1000000000E+001    point 
    .1000000000E+001    .1000000000E-001    .1000000000E+001    point 
    .1000000000E+001    .0000000000E+000    .1000000000E+001    point 
grestore                                                                                                                                                                                                
/Times-Roman findfont                                                                                                                                                                                   
 20 scalefont setfont                                                                                                                                                                                   
                                                                                                                                                                                                        
-0 -0 moveto                                                                                                                                                                                            
455 0 rlineto                                                                                                                                                                                           
0 450 1.2 mul 5 add rlineto                                                                                                                                                                             
-455 0 rlineto                                                                                                                                                                                          
closepath                                                                                                                                                                                               
stroke                                                                                                                                                                                                  
                                                                                                                                                                                                        
0 -20 moveto                                                                                                                                                                                            
(10) show                                                                                                                                                                                               
450 2.5 div /l exch def                                                                                                                                                                                 
l 0 moveto 0 4 rlineto stroke                                                                                                                                                                           
2 l mul 0 moveto 0 4 rlineto stroke                                                                                                                                                                     
%3 l mul 0 moveto 0 4 rlineto stroke                                                                                                                                                                    
l -20 moveto (100) show                                                                                                                                                                                 
2 l mul -20 moveto (1000) show                                                                                                                                                                          
%3 l mul -20 moveto (10000) show                                                                                                                                                                         
                                                                                                                                                                                                        
l 0 exch moveto 0 4 exch rlineto stroke                                                                                                                                                                 
2 l mul 0 exch moveto 0 4 exch rlineto stroke                                                                                                                                                           
%3 l mul 0 exch moveto 0 4 exch rlineto stroke                                                                                                                                                          
0 -40 exch moveto (0.01) show                                                                                                                                                                           
l -40 exch moveto (0.1) show                                                                                                                                                                            
2 l mul -40 exch moveto (1.0) show                                                                                                                                                                      
3 l mul -40 exch moveto (10) show                                                                                                                                                                       
         

1.9 l mul dup 0 moveto
0.97 mul dup  neg exch rlineto
stroke
 /Times-Roman findfont                                                                                                                                                                                  
 21 scalefont setfont                                                                                                                                                                                   
l 0.4 mul l 1.6 mul moveto
(~Re)show
l 0.4 mul l 1.66 mul moveto
(     -1)show
 
         
                                                                                                                                                                                                        
 /Times-Roman findfont                                                                                                                                                                                  
 25 scalefont setfont                                                                                                                                                                                   
160 -50 moveto                                                                                                                                                                                          
(     Re)show                                                                                                                                                                                           

50 50 moveto
((a))show 

                                                                                                                                                                                               
 gsave                                                                                                                                                                                                  
 -50 150 translate                                                                                                                                                                                      
 90 rotate                                                                                                                                                                                              
 0 0 moveto                                                                                                                                                                                             
 (     amplitude) show                                                                                                                                                                                  
grestore                                                                                                                                                                                                
                                                                                                                                                                                                        
showpage                                                                                                                                                                                                


==> regmit1-1-0-100.dat <==
%!PS-Adobe-2.0 EPSF-2.0                                                                                                                                                                                 
%%BoundingBox: -50 0 550 700                                                                                                                                                                            
50 100 translate                                                                                                                                                                                        
gsave                                                                                                                                                                                                   
450 450 scale                                                                                                                                                                                           
0.004 setlinewidth                                                                                                                                                                                      
                                                                                                                                                                                                        
0.01 /g exch def                                                                                                                                                                                        
/point                                                                                                                                                                                                  
{dup 0.02 lt {pop 0}if                                                                                                                                                                                  
-1 mul                                                                                                                                                                                                  
1 add                                                                                                                                                                                                   
setgray                                                                                                                                                                                                 
moveto                                                                                                                                                                                                  
%gsave                                                                                                                                                                                                  
g 0 rlineto                                                                                                                                                                                             
0 g rlineto                                                                                                                                                                                             
-1 g mul  0 rlineto                                                                                                                                                                                     
closepath                                                                                                                                                                                               
fill                                                                                                                                                                                                    
} def                                                                                                                                                                                                   
 1.000000000000000E-02/g exch def
    .0000000000E+000    .1200000000E+001    .8888888889E-001    point 
    .0000000000E+000    .1190000000E+001    .7777777778E-001    point 
    .0000000000E+000    .1180000000E+001    .7777777778E-001    point 
    .0000000000E+000    .1170000000E+001    .8888888889E-001    point 
    .0000000000E+000    .1160000000E+001    .1000000000E+000    point 
    .0000000000E+000    .1150000000E+001    .8888888889E-001    point 
    .0000000000E+000    .1140000000E+001    .7777777778E-001    point 
    .0000000000E+000    .1130000000E+001    .7777777778E-001    point 
    .0000000000E+000    .1120000000E+001    .6666666667E-001    point 
    .0000000000E+000    .1110000000E+001    .7777777778E-001    point 
    .0000000000E+000    .1100000000E+001    .7777777778E-001    point 
    .0000000000E+000    .1090000000E+001    .7777777778E-001    point 
    .0000000000E+000    .1080000000E+001    .6666666667E-001    point 
    .0000000000E+000    .1070000000E+001    .5555555556E-001    point 
    .0000000000E+000    .1060000000E+001    .4444444444E-001    point 
    .0000000000E+000    .1050000000E+001    .4444444444E-001    point 
    .0000000000E+000    .1040000000E+001    .5555555556E-001    point 
    .0000000000E+000    .1030000000E+001    .5555555556E-001    point 
    .0000000000E+000    .1020000000E+001    .5555555556E-001    point 
    .0000000000E+000    .1010000000E+001    .5555555556E-001    point 
    .0000000000E+000    .1000000000E+001    .5555555556E-001    point 
    .0000000000E+000    .9900000000E+000    .4444444444E-001    point 
    .0000000000E+000    .9800000000E+000    .4444444444E-001    point 
    .0000000000E+000    .9700000000E+000    .4444444444E-001    point 
    .0000000000E+000    .9600000000E+000    .3333333333E-001    point 
    .0000000000E+000    .9500000000E+000    .3333333333E-001    point 
    .0000000000E+000    .9400000000E+000    .3333333333E-001    point 
    .0000000000E+000    .9300000000E+000    .3333333333E-001    point 
    .0000000000E+000    .9200000000E+000    .2222222222E-001    point 
    .0000000000E+000    .9100000000E+000    .2222222222E-001    point 
    .0000000000E+000    .9000000000E+000    .2222222222E-001    point 
    .0000000000E+000    .8900000000E+000    .2222222222E-001    point 
    .0000000000E+000    .8800000000E+000    .2222222222E-001    point 
    .0000000000E+000    .8700000000E+000    .1111111111E-001    point 
    .0000000000E+000    .8600000000E+000    .1111111111E-001    point 
    .0000000000E+000    .8500000000E+000    .1111111111E-001    point 
    .0000000000E+000    .8400000000E+000    .1111111111E-001    point 
    .0000000000E+000    .8300000000E+000    .1111111111E-001    point 
    .0000000000E+000    .8200000000E+000    .1111111111E-001    point 
    .0000000000E+000    .8100000000E+000    .1111111111E-001    point 
    .0000000000E+000    .8000000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7900000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7800000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7700000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7600000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7500000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7400000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7300000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7200000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7100000000E+000    .1111111111E-001    point 
    .0000000000E+000    .7000000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6900000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6800000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6700000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6600000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6500000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6400000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6300000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6200000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6100000000E+000    .1111111111E-001    point 
    .0000000000E+000    .6000000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5900000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5800000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5700000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5600000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5500000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5400000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5300000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5200000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5100000000E+000    .1111111111E-001    point 
    .0000000000E+000    .5000000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4900000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4800000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4700000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4600000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4500000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4400000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4300000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4200000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4100000000E+000    .1111111111E-001    point 
    .0000000000E+000    .4000000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3900000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3800000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3700000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3600000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3500000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3400000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3300000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3200000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3100000000E+000    .1111111111E-001    point 
    .0000000000E+000    .3000000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2900000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2800000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2700000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2600000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2500000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2400000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2300000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2200000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2100000000E+000    .1111111111E-001    point 
    .0000000000E+000    .2000000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1900000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1800000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1700000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1600000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1500000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1400000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1300000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1200000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1100000000E+000    .1111111111E-001    point 
    .0000000000E+000    .1000000000E+000    .1111111111E-001    point 
    .0000000000E+000    .9000000000E-001    .1111111111E-001    point 
    .0000000000E+000    .8000000000E-001    .1111111111E-001    point 
    .0000000000E+000    .7000000000E-001    .1111111111E-001    point 
    .0000000000E+000    .6000000000E-001    .1111111111E-001    point 
    .0000000000E+000    .5000000000E-001    .1111111111E-001    point 
    .0000000000E+000    .4000000000E-001    .1111111111E-001    point 
    .0000000000E+000    .3000000000E-001    .1111111111E-001    point 
    .0000000000E+000    .2000000000E-001    .1111111111E-001    point 
    .0000000000E+000    .1000000000E-001    .1111111111E-001    point 
    .0000000000E+000    .0000000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1200000000E+001    .1000000000E+000    point 
    .1000000000E-001    .1190000000E+001    .1000000000E+000    point 
    .1000000000E-001    .1180000000E+001    .7777777778E-001    point 
    .1000000000E-001    .1170000000E+001    .6666666667E-001    point 
    .1000000000E-001    .1160000000E+001    .8888888889E-001    point 
    .1000000000E-001    .1150000000E+001    .1000000000E+000    point 
    .1000000000E-001    .1140000000E+001    .8888888889E-001    point 
    .1000000000E-001    .1130000000E+001    .7777777778E-001    point 
    .1000000000E-001    .1120000000E+001    .6666666667E-001    point 
    .1000000000E-001    .1110000000E+001    .7777777778E-001    point 
    .1000000000E-001    .1100000000E+001    .7777777778E-001    point 
    .1000000000E-001    .1090000000E+001    .7777777778E-001    point 
    .1000000000E-001    .1080000000E+001    .7777777778E-001    point 
    .1000000000E-001    .1070000000E+001    .6666666667E-001    point 
    .1000000000E-001    .1060000000E+001    .4444444444E-001    point 
    .1000000000E-001    .1050000000E+001    .4444444444E-001    point 
    .1000000000E-001    .1040000000E+001    .4444444444E-001    point 
    .1000000000E-001    .1030000000E+001    .4444444444E-001    point 
    .1000000000E-001    .1020000000E+001    .5555555556E-001    point 
    .1000000000E-001    .1010000000E+001    .5555555556E-001    point 
    .1000000000E-001    .1000000000E+001    .4444444444E-001    point 
    .1000000000E-001    .9900000000E+000    .4444444444E-001    point 
    .1000000000E-001    .9800000000E+000    .4444444444E-001    point 
    .1000000000E-001    .9700000000E+000    .4444444444E-001    point 
    .1000000000E-001    .9600000000E+000    .3333333333E-001    point 
    .1000000000E-001    .9500000000E+000    .3333333333E-001    point 
    .1000000000E-001    .9400000000E+000    .3333333333E-001    point 
    .1000000000E-001    .9300000000E+000    .3333333333E-001    point 
    .1000000000E-001    .9200000000E+000    .2222222222E-001    point 
    .1000000000E-001    .9100000000E+000    .2222222222E-001    point 
    .1000000000E-001    .9000000000E+000    .2222222222E-001    point 
    .1000000000E-001    .8900000000E+000    .2222222222E-001    point 
    .1000000000E-001    .8800000000E+000    .2222222222E-001    point 
    .1000000000E-001    .8700000000E+000    .1111111111E-001    point 
    .1000000000E-001    .8600000000E+000    .1111111111E-001    point 
    .1000000000E-001    .8500000000E+000    .1111111111E-001    point 
    .1000000000E-001    .8400000000E+000    .1111111111E-001    point 
    .1000000000E-001    .8300000000E+000    .1111111111E-001    point 
    .1000000000E-001    .8200000000E+000    .1111111111E-001    point 
    .1000000000E-001    .8100000000E+000    .1111111111E-001    point 
    .1000000000E-001    .8000000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7900000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7800000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7700000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7600000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7500000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7400000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7300000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7200000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7100000000E+000    .1111111111E-001    point 
    .1000000000E-001    .7000000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6900000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6800000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6700000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6600000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6500000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6400000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6300000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6200000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6100000000E+000    .1111111111E-001    point 
    .1000000000E-001    .6000000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5900000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5800000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5700000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5600000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5500000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5400000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5300000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5200000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5100000000E+000    .1111111111E-001    point 
    .1000000000E-001    .5000000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4900000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4800000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4700000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4600000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4500000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4400000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4300000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4200000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4100000000E+000    .1111111111E-001    point 
    .1000000000E-001    .4000000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3900000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3800000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3700000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3600000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3500000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3400000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3300000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3200000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3100000000E+000    .1111111111E-001    point 
    .1000000000E-001    .3000000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2900000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2800000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2700000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2600000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2500000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2400000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2300000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2200000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2100000000E+000    .1111111111E-001    point 
    .1000000000E-001    .2000000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1900000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1800000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1700000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1600000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1500000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1400000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1300000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1200000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1100000000E+000    .1111111111E-001    point 
    .1000000000E-001    .1000000000E+000    .1111111111E-001    point 
    .1000000000E-001    .9000000000E-001    .1111111111E-001    point 
    .1000000000E-001    .8000000000E-001    .1111111111E-001    point 
    .1000000000E-001    .7000000000E-001    .1111111111E-001    point 
    .1000000000E-001    .6000000000E-001    .1111111111E-001    point 
    .1000000000E-001    .5000000000E-001    .1111111111E-001    point 
    .1000000000E-001    .4000000000E-001    .1111111111E-001    point 
    .1000000000E-001    .3000000000E-001    .1111111111E-001    point 
    .1000000000E-001    .2000000000E-001    .1111111111E-001    point 
    .1000000000E-001    .1000000000E-001    .1111111111E-001    point 
    .1000000000E-001    .0000000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1200000000E+001    .8888888889E-001    point 
    .2000000000E-001    .1190000000E+001    .1000000000E+000    point 
    .2000000000E-001    .1180000000E+001    .1000000000E+000    point 
    .2000000000E-001    .1170000000E+001    .8888888889E-001    point 
    .2000000000E-001    .1160000000E+001    .5555555556E-001    point 
    .2000000000E-001    .1150000000E+001    .8888888889E-001    point 
    .2000000000E-001    .1140000000E+001    .8888888889E-001    point 
    .2000000000E-001    .1130000000E+001    .7777777778E-001    point 
    .2000000000E-001    .1120000000E+001    .7777777778E-001    point 
    .2000000000E-001    .1110000000E+001    .7777777778E-001    point 
    .2000000000E-001    .1100000000E+001    .7777777778E-001    point 
    .2000000000E-001    .1090000000E+001    .7777777778E-001    point 
    .2000000000E-001    .1080000000E+001    .7777777778E-001    point 
    .2000000000E-001    .1070000000E+001    .6666666667E-001    point 
    .2000000000E-001    .1060000000E+001    .5555555556E-001    point 
    .2000000000E-001    .1050000000E+001    .4444444444E-001    point 
    .2000000000E-001    .1040000000E+001    .3333333333E-001    point 
    .2000000000E-001    .1030000000E+001    .4444444444E-001    point 
    .2000000000E-001    .1020000000E+001    .4444444444E-001    point 
    .2000000000E-001    .1010000000E+001    .4444444444E-001    point 
    .2000000000E-001    .1000000000E+001    .4444444444E-001    point 
    .2000000000E-001    .9900000000E+000    .4444444444E-001    point 
    .2000000000E-001    .9800000000E+000    .4444444444E-001    point 
    .2000000000E-001    .9700000000E+000    .4444444444E-001    point 
    .2000000000E-001    .9600000000E+000    .3333333333E-001    point 
    .2000000000E-001    .9500000000E+000    .3333333333E-001    point 
    .2000000000E-001    .9400000000E+000    .3333333333E-001    point 
    .2000000000E-001    .9300000000E+000    .2222222222E-001    point 
    .2000000000E-001    .9200000000E+000    .2222222222E-001    point 
    .2000000000E-001    .9100000000E+000    .2222222222E-001    point 
    .2000000000E-001    .9000000000E+000    .2222222222E-001    point 
    .2000000000E-001    .8900000000E+000    .2222222222E-001    point 
    .2000000000E-001    .8800000000E+000    .1111111111E-001    point 
    .2000000000E-001    .8700000000E+000    .1111111111E-001    point 
    .2000000000E-001    .8600000000E+000    .1111111111E-001    point 
    .2000000000E-001    .8500000000E+000    .1111111111E-001    point 
    .2000000000E-001    .8400000000E+000    .1111111111E-001    point 
    .2000000000E-001    .8300000000E+000    .1111111111E-001    point 
    .2000000000E-001    .8200000000E+000    .1111111111E-001    point 
    .2000000000E-001    .8100000000E+000    .1111111111E-001    point 
    .2000000000E-001    .8000000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7900000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7800000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7700000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7600000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7500000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7400000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7300000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7200000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7100000000E+000    .1111111111E-001    point 
    .2000000000E-001    .7000000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6900000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6800000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6700000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6600000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6500000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6400000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6300000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6200000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6100000000E+000    .1111111111E-001    point 
    .2000000000E-001    .6000000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5900000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5800000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5700000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5600000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5500000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5400000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5300000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5200000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5100000000E+000    .1111111111E-001    point 
    .2000000000E-001    .5000000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4900000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4800000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4700000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4600000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4500000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4400000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4300000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4200000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4100000000E+000    .1111111111E-001    point 
    .2000000000E-001    .4000000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3900000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3800000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3700000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3600000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3500000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3400000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3300000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3200000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3100000000E+000    .1111111111E-001    point 
    .2000000000E-001    .3000000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2900000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2800000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2700000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2600000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2500000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2400000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2300000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2200000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2100000000E+000    .1111111111E-001    point 
    .2000000000E-001    .2000000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1900000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1800000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1700000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1600000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1500000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1400000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1300000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1200000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1100000000E+000    .1111111111E-001    point 
    .2000000000E-001    .1000000000E+000    .1111111111E-001    point 
    .2000000000E-001    .9000000000E-001    .1111111111E-001    point 
    .2000000000E-001    .8000000000E-001    .1111111111E-001    point 
    .2000000000E-001    .7000000000E-001    .1111111111E-001    point 
    .2000000000E-001    .6000000000E-001    .1111111111E-001    point 
    .2000000000E-001    .5000000000E-001    .1111111111E-001    point 
    .2000000000E-001    .4000000000E-001    .1111111111E-001    point 
    .2000000000E-001    .3000000000E-001    .1111111111E-001    point 
    .2000000000E-001    .2000000000E-001    .1111111111E-001    point 
    .2000000000E-001    .1000000000E-001    .1111111111E-001    point 
    .2000000000E-001    .0000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1200000000E+001    .6666666667E-001    point 
    .3000000000E-001    .1190000000E+001    .8888888889E-001    point 
    .3000000000E-001    .1180000000E+001    .1000000000E+000    point 
    .3000000000E-001    .1170000000E+001    .1000000000E+000    point 
    .3000000000E-001    .1160000000E+001    .8888888889E-001    point 
    .3000000000E-001    .1150000000E+001    .5555555556E-001    point 
    .3000000000E-001    .1140000000E+001    .7777777778E-001    point 
    .3000000000E-001    .1130000000E+001    .7777777778E-001    point 
    .3000000000E-001    .1120000000E+001    .7777777778E-001    point 
    .3000000000E-001    .1110000000E+001    .7777777778E-001    point 
    .3000000000E-001    .1100000000E+001    .7777777778E-001    point 
    .3000000000E-001    .1090000000E+001    .7777777778E-001    point 
    .3000000000E-001    .1080000000E+001    .7777777778E-001    point 
    .3000000000E-001    .1070000000E+001    .7777777778E-001    point 
    .3000000000E-001    .1060000000E+001    .6666666667E-001    point 
    .3000000000E-001    .1050000000E+001    .4444444444E-001    point 
    .3000000000E-001    .1040000000E+001    .3333333333E-001    point 
    .3000000000E-001    .1030000000E+001    .3333333333E-001    point 
    .3000000000E-001    .1020000000E+001    .4444444444E-001    point 
    .3000000000E-001    .1010000000E+001    .4444444444E-001    point 
    .3000000000E-001    .1000000000E+001    .4444444444E-001    point 
    .3000000000E-001    .9900000000E+000    .4444444444E-001    point 
    .3000000000E-001    .9800000000E+000    .4444444444E-001    point 
    .3000000000E-001    .9700000000E+000    .4444444444E-001    point 
    .3000000000E-001    .9600000000E+000    .3333333333E-001    point 
    .3000000000E-001    .9500000000E+000    .3333333333E-001    point 
    .3000000000E-001    .9400000000E+000    .2222222222E-001    point 
    .3000000000E-001    .9300000000E+000    .2222222222E-001    point 
    .3000000000E-001    .9200000000E+000    .2222222222E-001    point 
    .3000000000E-001    .9100000000E+000    .2222222222E-001    point 
    .3000000000E-001    .9000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .8900000000E+000    .1111111111E-001    point 
    .3000000000E-001    .8800000000E+000    .1111111111E-001    point 
    .3000000000E-001    .8700000000E+000    .1111111111E-001    point 
    .3000000000E-001    .8600000000E+000    .1111111111E-001    point 
    .3000000000E-001    .8500000000E+000    .1111111111E-001    point 
    .3000000000E-001    .8400000000E+000    .1111111111E-001    point 
    .3000000000E-001    .8300000000E+000    .1111111111E-001    point 
    .3000000000E-001    .8200000000E+000    .1111111111E-001    point 
    .3000000000E-001    .8100000000E+000    .1111111111E-001    point 
    .3000000000E-001    .8000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7900000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7800000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7700000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7600000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7500000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7400000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7300000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7200000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7100000000E+000    .1111111111E-001    point 
    .3000000000E-001    .7000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6900000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6800000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6700000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6600000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6500000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6400000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6300000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6200000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6100000000E+000    .1111111111E-001    point 
    .3000000000E-001    .6000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5900000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5800000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5700000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5600000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5500000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5400000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5300000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5200000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5100000000E+000    .1111111111E-001    point 
    .3000000000E-001    .5000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4900000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4800000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4700000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4600000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4500000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4400000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4300000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4200000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4100000000E+000    .1111111111E-001    point 
    .3000000000E-001    .4000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3900000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3800000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3700000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3600000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3500000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3400000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3300000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3200000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3100000000E+000    .1111111111E-001    point 
    .3000000000E-001    .3000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2900000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2800000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2700000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2600000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2500000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2400000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2300000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2200000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2100000000E+000    .1111111111E-001    point 
    .3000000000E-001    .2000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1900000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1800000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1700000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1600000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1500000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1400000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1300000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1200000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1100000000E+000    .1111111111E-001    point 
    .3000000000E-001    .1000000000E+000    .1111111111E-001    point 
    .3000000000E-001    .9000000000E-001    .1111111111E-001    point 
    .3000000000E-001    .8000000000E-001    .1111111111E-001    point 
    .3000000000E-001    .7000000000E-001    .1111111111E-001    point 
    .3000000000E-001    .6000000000E-001    .1111111111E-001    point 
    .3000000000E-001    .5000000000E-001    .1111111111E-001    point 
    .3000000000E-001    .4000000000E-001    .1111111111E-001    point 
    .3000000000E-001    .3000000000E-001    .1111111111E-001    point 
    .3000000000E-001    .2000000000E-001    .1111111111E-001    point 
    .3000000000E-001    .1000000000E-001    .1111111111E-001    point 
    .3000000000E-001    .0000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1200000000E+001    .6666666667E-001    point 
    .4000000000E-001    .1190000000E+001    .7777777778E-001    point 
    .4000000000E-001    .1180000000E+001    .8888888889E-001    point 
    .4000000000E-001    .1170000000E+001    .8888888889E-001    point 
    .4000000000E-001    .1160000000E+001    .1000000000E+000    point 
    .4000000000E-001    .1150000000E+001    .8888888889E-001    point 
    .4000000000E-001    .1140000000E+001    .6666666667E-001    point 
    .4000000000E-001    .1130000000E+001    .6666666667E-001    point 
    .4000000000E-001    .1120000000E+001    .6666666667E-001    point 
    .4000000000E-001    .1110000000E+001    .6666666667E-001    point 
    .4000000000E-001    .1100000000E+001    .7777777778E-001    point 
    .4000000000E-001    .1090000000E+001    .7777777778E-001    point 
    .4000000000E-001    .1080000000E+001    .7777777778E-001    point 
    .4000000000E-001    .1070000000E+001    .7777777778E-001    point 
    .4000000000E-001    .1060000000E+001    .6666666667E-001    point 
    .4000000000E-001    .1050000000E+001    .5555555556E-001    point 
    .4000000000E-001    .1040000000E+001    .3333333333E-001    point 
    .4000000000E-001    .1030000000E+001    .2222222222E-001    point 
    .4000000000E-001    .1020000000E+001    .3333333333E-001    point 
    .4000000000E-001    .1010000000E+001    .4444444444E-001    point 
    .4000000000E-001    .1000000000E+001    .4444444444E-001    point 
    .4000000000E-001    .9900000000E+000    .4444444444E-001    point 
    .4000000000E-001    .9800000000E+000    .4444444444E-001    point 
    .4000000000E-001    .9700000000E+000    .4444444444E-001    point 
    .4000000000E-001    .9600000000E+000    .3333333333E-001    point 
    .4000000000E-001    .9500000000E+000    .3333333333E-001    point 
    .4000000000E-001    .9400000000E+000    .2222222222E-001    point 
    .4000000000E-001    .9300000000E+000    .2222222222E-001    point 
    .4000000000E-001    .9200000000E+000    .2222222222E-001    point 
    .4000000000E-001    .9100000000E+000    .1111111111E-001    point 
    .4000000000E-001    .9000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .8900000000E+000    .1111111111E-001    point 
    .4000000000E-001    .8800000000E+000    .1111111111E-001    point 
    .4000000000E-001    .8700000000E+000    .1111111111E-001    point 
    .4000000000E-001    .8600000000E+000    .1111111111E-001    point 
    .4000000000E-001    .8500000000E+000    .1111111111E-001    point 
    .4000000000E-001    .8400000000E+000    .1111111111E-001    point 
    .4000000000E-001    .8300000000E+000    .1111111111E-001    point 
    .4000000000E-001    .8200000000E+000    .1111111111E-001    point 
    .4000000000E-001    .8100000000E+000    .1111111111E-001    point 
    .4000000000E-001    .8000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7900000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7800000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7700000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7600000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7500000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7400000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7300000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7200000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7100000000E+000    .1111111111E-001    point 
    .4000000000E-001    .7000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6900000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6800000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6700000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6600000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6500000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6400000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6300000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6200000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6100000000E+000    .1111111111E-001    point 
    .4000000000E-001    .6000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5900000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5800000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5700000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5600000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5500000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5400000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5300000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5200000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5100000000E+000    .1111111111E-001    point 
    .4000000000E-001    .5000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4900000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4800000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4700000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4600000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4500000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4400000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4300000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4200000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4100000000E+000    .1111111111E-001    point 
    .4000000000E-001    .4000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3900000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3800000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3700000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3600000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3500000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3400000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3300000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3200000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3100000000E+000    .1111111111E-001    point 
    .4000000000E-001    .3000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2900000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2800000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2700000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2600000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2500000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2400000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2300000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2200000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2100000000E+000    .1111111111E-001    point 
    .4000000000E-001    .2000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1900000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1800000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1700000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1600000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1500000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1400000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1300000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1200000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1100000000E+000    .1111111111E-001    point 
    .4000000000E-001    .1000000000E+000    .1111111111E-001    point 
    .4000000000E-001    .9000000000E-001    .1111111111E-001    point 
    .4000000000E-001    .8000000000E-001    .1111111111E-001    point 
    .4000000000E-001    .7000000000E-001    .1111111111E-001    point 
    .4000000000E-001    .6000000000E-001    .1111111111E-001    point 
    .4000000000E-001    .5000000000E-001    .1111111111E-001    point 
    .4000000000E-001    .4000000000E-001    .1111111111E-001    point 
    .4000000000E-001    .3000000000E-001    .1111111111E-001    point 
    .4000000000E-001    .2000000000E-001    .1111111111E-001    point 
    .4000000000E-001    .1000000000E-001    .1111111111E-001    point 
    .4000000000E-001    .0000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1200000000E+001    .8888888889E-001    point 
    .5000000000E-001    .1190000000E+001    .7777777778E-001    point 
    .5000000000E-001    .1180000000E+001    .8888888889E-001    point 
    .5000000000E-001    .1170000000E+001    .8888888889E-001    point 
    .5000000000E-001    .1160000000E+001    .8888888889E-001    point 
    .5000000000E-001    .1150000000E+001    .8888888889E-001    point 
    .5000000000E-001    .1140000000E+001    .8888888889E-001    point 
    .5000000000E-001    .1130000000E+001    .6666666667E-001    point 
    .5000000000E-001    .1120000000E+001    .5555555556E-001    point 
    .5000000000E-001    .1110000000E+001    .5555555556E-001    point 
    .5000000000E-001    .1100000000E+001    .7777777778E-001    point 
    .5000000000E-001    .1090000000E+001    .7777777778E-001    point 
    .5000000000E-001    .1080000000E+001    .7777777778E-001    point 
    .5000000000E-001    .1070000000E+001    .7777777778E-001    point 
    .5000000000E-001    .1060000000E+001    .6666666667E-001    point 
    .5000000000E-001    .1050000000E+001    .5555555556E-001    point 
    .5000000000E-001    .1040000000E+001    .4444444444E-001    point 
    .5000000000E-001    .1030000000E+001    .2222222222E-001    point 
    .5000000000E-001    .1020000000E+001    .2222222222E-001    point 
    .5000000000E-001    .1010000000E+001    .3333333333E-001    point 
    .5000000000E-001    .1000000000E+001    .4444444444E-001    point 
    .5000000000E-001    .9900000000E+000    .4444444444E-001    point 
    .5000000000E-001    .9800000000E+000    .4444444444E-001    point 
    .5000000000E-001    .9700000000E+000    .3333333333E-001    point 
    .5000000000E-001    .9600000000E+000    .3333333333E-001    point 
    .5000000000E-001    .9500000000E+000    .3333333333E-001    point 
    .5000000000E-001    .9400000000E+000    .2222222222E-001    point 
    .5000000000E-001    .9300000000E+000    .2222222222E-001    point 
    .5000000000E-001    .9200000000E+000    .2222222222E-001    point 
    .5000000000E-001    .9100000000E+000    .1111111111E-001    point 
    .5000000000E-001    .9000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .8900000000E+000    .1111111111E-001    point 
    .5000000000E-001    .8800000000E+000    .1111111111E-001    point 
    .5000000000E-001    .8700000000E+000    .1111111111E-001    point 
    .5000000000E-001    .8600000000E+000    .1111111111E-001    point 
    .5000000000E-001    .8500000000E+000    .1111111111E-001    point 
    .5000000000E-001    .8400000000E+000    .1111111111E-001    point 
    .5000000000E-001    .8300000000E+000    .1111111111E-001    point 
    .5000000000E-001    .8200000000E+000    .1111111111E-001    point 
    .5000000000E-001    .8100000000E+000    .1111111111E-001    point 
    .5000000000E-001    .8000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7900000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7800000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7700000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7600000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7500000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7400000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7300000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7200000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7100000000E+000    .1111111111E-001    point 
    .5000000000E-001    .7000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6900000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6800000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6700000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6600000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6500000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6400000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6300000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6200000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6100000000E+000    .1111111111E-001    point 
    .5000000000E-001    .6000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5900000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5800000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5700000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5600000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5500000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5400000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5300000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5200000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5100000000E+000    .1111111111E-001    point 
    .5000000000E-001    .5000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4900000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4800000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4700000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4600000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4500000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4400000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4300000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4200000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4100000000E+000    .1111111111E-001    point 
    .5000000000E-001    .4000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3900000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3800000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3700000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3600000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3500000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3400000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3300000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3200000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3100000000E+000    .1111111111E-001    point 
    .5000000000E-001    .3000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2900000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2800000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2700000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2600000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2500000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2400000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2300000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2200000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2100000000E+000    .1111111111E-001    point 
    .5000000000E-001    .2000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1900000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1800000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1700000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1600000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1500000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1400000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1300000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1200000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1100000000E+000    .1111111111E-001    point 
    .5000000000E-001    .1000000000E+000    .1111111111E-001    point 
    .5000000000E-001    .9000000000E-001    .1111111111E-001    point 
    .5000000000E-001    .8000000000E-001    .1111111111E-001    point 
    .5000000000E-001    .7000000000E-001    .1111111111E-001    point 
    .5000000000E-001    .6000000000E-001    .1111111111E-001    point 
    .5000000000E-001    .5000000000E-001    .1111111111E-001    point 
    .5000000000E-001    .4000000000E-001    .1111111111E-001    point 
    .5000000000E-001    .3000000000E-001    .1111111111E-001    point 
    .5000000000E-001    .2000000000E-001    .1111111111E-001    point 
    .5000000000E-001    .1000000000E-001    .1111111111E-001    point 
    .5000000000E-001    .0000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1200000000E+001    .7777777778E-001    point 
    .6000000000E-001    .1190000000E+001    .8888888889E-001    point 
    .6000000000E-001    .1180000000E+001    .8888888889E-001    point 
    .6000000000E-001    .1170000000E+001    .8888888889E-001    point 
    .6000000000E-001    .1160000000E+001    .8888888889E-001    point 
    .6000000000E-001    .1150000000E+001    .8888888889E-001    point 
    .6000000000E-001    .1140000000E+001    .8888888889E-001    point 
    .6000000000E-001    .1130000000E+001    .8888888889E-001    point 
    .6000000000E-001    .1120000000E+001    .6666666667E-001    point 
    .6000000000E-001    .1110000000E+001    .5555555556E-001    point 
    .6000000000E-001    .1100000000E+001    .6666666667E-001    point 
    .6000000000E-001    .1090000000E+001    .7777777778E-001    point 
    .6000000000E-001    .1080000000E+001    .7777777778E-001    point 
    .6000000000E-001    .1070000000E+001    .7777777778E-001    point 
    .6000000000E-001    .1060000000E+001    .6666666667E-001    point 
    .6000000000E-001    .1050000000E+001    .6666666667E-001    point 
    .6000000000E-001    .1040000000E+001    .5555555556E-001    point 
    .6000000000E-001    .1030000000E+001    .3333333333E-001    point 
    .6000000000E-001    .1020000000E+001    .2222222222E-001    point 
    .6000000000E-001    .1010000000E+001    .3333333333E-001    point 
    .6000000000E-001    .1000000000E+001    .3333333333E-001    point 
    .6000000000E-001    .9900000000E+000    .3333333333E-001    point 
    .6000000000E-001    .9800000000E+000    .3333333333E-001    point 
    .6000000000E-001    .9700000000E+000    .3333333333E-001    point 
    .6000000000E-001    .9600000000E+000    .3333333333E-001    point 
    .6000000000E-001    .9500000000E+000    .3333333333E-001    point 
    .6000000000E-001    .9400000000E+000    .2222222222E-001    point 
    .6000000000E-001    .9300000000E+000    .2222222222E-001    point 
    .6000000000E-001    .9200000000E+000    .2222222222E-001    point 
    .6000000000E-001    .9100000000E+000    .1111111111E-001    point 
    .6000000000E-001    .9000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .8900000000E+000    .1111111111E-001    point 
    .6000000000E-001    .8800000000E+000    .1111111111E-001    point 
    .6000000000E-001    .8700000000E+000    .1111111111E-001    point 
    .6000000000E-001    .8600000000E+000    .1111111111E-001    point 
    .6000000000E-001    .8500000000E+000    .1111111111E-001    point 
    .6000000000E-001    .8400000000E+000    .1111111111E-001    point 
    .6000000000E-001    .8300000000E+000    .1111111111E-001    point 
    .6000000000E-001    .8200000000E+000    .1111111111E-001    point 
    .6000000000E-001    .8100000000E+000    .1111111111E-001    point 
    .6000000000E-001    .8000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7900000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7800000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7700000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7600000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7500000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7400000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7300000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7200000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7100000000E+000    .1111111111E-001    point 
    .6000000000E-001    .7000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6900000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6800000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6700000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6600000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6500000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6400000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6300000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6200000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6100000000E+000    .1111111111E-001    point 
    .6000000000E-001    .6000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5900000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5800000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5700000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5600000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5500000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5400000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5300000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5200000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5100000000E+000    .1111111111E-001    point 
    .6000000000E-001    .5000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4900000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4800000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4700000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4600000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4500000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4400000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4300000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4200000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4100000000E+000    .1111111111E-001    point 
    .6000000000E-001    .4000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3900000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3800000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3700000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3600000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3500000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3400000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3300000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3200000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3100000000E+000    .1111111111E-001    point 
    .6000000000E-001    .3000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2900000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2800000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2700000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2600000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2500000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2400000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2300000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2200000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2100000000E+000    .1111111111E-001    point 
    .6000000000E-001    .2000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1900000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1800000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1700000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1600000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1500000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1400000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1300000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1200000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1100000000E+000    .1111111111E-001    point 
    .6000000000E-001    .1000000000E+000    .1111111111E-001    point 
    .6000000000E-001    .9000000000E-001    .1111111111E-001    point 
    .6000000000E-001    .8000000000E-001    .1111111111E-001    point 
    .6000000000E-001    .7000000000E-001    .1111111111E-001    point 
    .6000000000E-001    .6000000000E-001    .1111111111E-001    point 
    .6000000000E-001    .5000000000E-001    .1111111111E-001    point 
    .6000000000E-001    .4000000000E-001    .1111111111E-001    point 
    .6000000000E-001    .3000000000E-001    .1111111111E-001    point 
    .6000000000E-001    .2000000000E-001    .1111111111E-001    point 
    .6000000000E-001    .1000000000E-001    .1111111111E-001    point 
    .6000000000E-001    .0000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1200000000E+001    .7777777778E-001    point 
    .7000000000E-001    .1190000000E+001    .7777777778E-001    point 
    .7000000000E-001    .1180000000E+001    .7777777778E-001    point 
    .7000000000E-001    .1170000000E+001    .8888888889E-001    point 
    .7000000000E-001    .1160000000E+001    .8888888889E-001    point 
    .7000000000E-001    .1150000000E+001    .8888888889E-001    point 
    .7000000000E-001    .1140000000E+001    .8888888889E-001    point 
    .7000000000E-001    .1130000000E+001    .8888888889E-001    point 
    .7000000000E-001    .1120000000E+001    .7777777778E-001    point 
    .7000000000E-001    .1110000000E+001    .6666666667E-001    point 
    .7000000000E-001    .1100000000E+001    .6666666667E-001    point 
    .7000000000E-001    .1090000000E+001    .7777777778E-001    point 
    .7000000000E-001    .1080000000E+001    .7777777778E-001    point 
    .7000000000E-001    .1070000000E+001    .6666666667E-001    point 
    .7000000000E-001    .1060000000E+001    .6666666667E-001    point 
    .7000000000E-001    .1050000000E+001    .6666666667E-001    point 
    .7000000000E-001    .1040000000E+001    .5555555556E-001    point 
    .7000000000E-001    .1030000000E+001    .4444444444E-001    point 
    .7000000000E-001    .1020000000E+001    .2222222222E-001    point 
    .7000000000E-001    .1010000000E+001    .2222222222E-001    point 
    .7000000000E-001    .1000000000E+001    .3333333333E-001    point 
    .7000000000E-001    .9900000000E+000    .3333333333E-001    point 
    .7000000000E-001    .9800000000E+000    .3333333333E-001    point 
    .7000000000E-001    .9700000000E+000    .3333333333E-001    point 
    .7000000000E-001    .9600000000E+000    .3333333333E-001    point 
    .7000000000E-001    .9500000000E+000    .3333333333E-001    point 
    .7000000000E-001    .9400000000E+000    .2222222222E-001    point 
    .7000000000E-001    .9300000000E+000    .2222222222E-001    point 
    .7000000000E-001    .9200000000E+000    .2222222222E-001    point 
    .7000000000E-001    .9100000000E+000    .1111111111E-001    point 
    .7000000000E-001    .9000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .8900000000E+000    .1111111111E-001    point 
    .7000000000E-001    .8800000000E+000    .1111111111E-001    point 
    .7000000000E-001    .8700000000E+000    .1111111111E-001    point 
    .7000000000E-001    .8600000000E+000    .1111111111E-001    point 
    .7000000000E-001    .8500000000E+000    .1111111111E-001    point 
    .7000000000E-001    .8400000000E+000    .1111111111E-001    point 
    .7000000000E-001    .8300000000E+000    .1111111111E-001    point 
    .7000000000E-001    .8200000000E+000    .1111111111E-001    point 
    .7000000000E-001    .8100000000E+000    .1111111111E-001    point 
    .7000000000E-001    .8000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7900000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7800000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7700000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7600000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7500000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7400000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7300000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7200000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7100000000E+000    .1111111111E-001    point 
    .7000000000E-001    .7000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6900000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6800000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6700000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6600000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6500000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6400000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6300000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6200000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6100000000E+000    .1111111111E-001    point 
    .7000000000E-001    .6000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5900000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5800000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5700000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5600000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5500000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5400000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5300000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5200000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5100000000E+000    .1111111111E-001    point 
    .7000000000E-001    .5000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4900000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4800000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4700000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4600000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4500000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4400000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4300000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4200000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4100000000E+000    .1111111111E-001    point 
    .7000000000E-001    .4000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3900000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3800000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3700000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3600000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3500000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3400000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3300000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3200000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3100000000E+000    .1111111111E-001    point 
    .7000000000E-001    .3000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2900000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2800000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2700000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2600000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2500000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2400000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2300000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2200000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2100000000E+000    .1111111111E-001    point 
    .7000000000E-001    .2000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1900000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1800000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1700000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1600000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1500000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1400000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1300000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1200000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1100000000E+000    .1111111111E-001    point 
    .7000000000E-001    .1000000000E+000    .1111111111E-001    point 
    .7000000000E-001    .9000000000E-001    .1111111111E-001    point 
    .7000000000E-001    .8000000000E-001    .1111111111E-001    point 
    .7000000000E-001    .7000000000E-001    .1111111111E-001    point 
    .7000000000E-001    .6000000000E-001    .1111111111E-001    point 
    .7000000000E-001    .5000000000E-001    .1111111111E-001    point 
    .7000000000E-001    .4000000000E-001    .1111111111E-001    point 
    .7000000000E-001    .3000000000E-001    .1111111111E-001    point 
    .7000000000E-001    .2000000000E-001    .1111111111E-001    point 
    .7000000000E-001    .1000000000E-001    .1111111111E-001    point 
    .7000000000E-001    .0000000000E+000    .1111111111E-001    point 
    .8000000000E-001    .1200000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1190000000E+001    .6666666667E-001    point 
    .8000000000E-001    .1180000000E+001    .6666666667E-001    point 
    .8000000000E-001    .1170000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1160000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1150000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1140000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1130000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1120000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1110000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1100000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1090000000E+001    .7777777778E-001    point 
    .8000000000E-001    .1080000000E+001    .6666666667E-001    point 
    .8000000000E-001    .1070000000E+001    .6666666667E-001    point 
    .8000000000E-001    .1060000000E+001    .6666666667E-001    point 
    .8000000000E-001    .1050000000E+001    .6666666667E-001    point 
    .8000000000E-001    .1040000000E+001    .5555555556E-001    point 
    .8000000000E-001    .1030000000E+001    .4444444444E-001    point 
    .8000000000E-001    .1020000000E+001    .3333333333E-001    point 
    .8000000000E-001    .1010000000E+001    .2222222222E-001    point 
    .8000000000E-001    .1000000000E+001    .2222222222E-001    point 
    .8000000000E-001    .9900000000E+000    .3333333333E-001    point 
    .8000000000E-001    .9800000000E+000    .3333333333E-001    point 
    .8000000000E-001    .9700000000E+000    .3333333333E-001    point 
    .8000000000E-001    .9600000000E+000    .3333333333E-001    point 
    .8000000000E-001    .9500000000E+000    .2222222222E-001    point 
    .8000000000E-001    .9400000000E+000    .2222222222E-001    point 
    .8000000000E-001    .9300000000E+000    .2222222222E-001    point 
    .8000000000E-001    .9200000000E+000    .1111111111E-001    point 
    .8000000000E-001    .9100000000E+000    .1111111111E-001    point 
    .8000000000E-001    .9000000000E+000    .1111111111E-001    point 
    .8000000000E-001    .8900000000E+000    .1982019097E-016    point 
    .8000000000E-001    .8800000000E+000    .1982019097E-016    point 
    .8000000000E-001    .8700000000E+000    .1982019097E-016    point 
    .8000000000E-001    .8600000000E+000    .1982019097E-016    point 
    .8000000000E-001    .8500000000E+000    .1982019097E-016    point 
    .8000000000E-001    .8400000000E+000    .1982019097E-016    point 
    .8000000000E-001    .8300000000E+000    .1982019097E-016    point 
    .8000000000E-001    .8200000000E+000    .1982019097E-016    point 
    .8000000000E-001    .8100000000E+000    .1982019097E-016    point 
    .8000000000E-001    .8000000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7900000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7800000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7700000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7600000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7500000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7400000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7300000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7200000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7100000000E+000    .1982019097E-016    point 
    .8000000000E-001    .7000000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6900000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6800000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6700000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6600000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6500000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6400000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6300000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6200000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6100000000E+000    .1982019097E-016    point 
    .8000000000E-001    .6000000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5900000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5800000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5700000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5600000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5500000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5400000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5300000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5200000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5100000000E+000    .1982019097E-016    point 
    .8000000000E-001    .5000000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4900000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4800000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4700000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4600000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4500000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4400000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4300000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4200000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4100000000E+000    .1982019097E-016    point 
    .8000000000E-001    .4000000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3900000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3800000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3700000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3600000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3500000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3400000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3300000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3200000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3100000000E+000    .1982019097E-016    point 
    .8000000000E-001    .3000000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2900000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2800000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2700000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2600000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2500000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2400000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2300000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2200000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2100000000E+000    .1982019097E-016    point 
    .8000000000E-001    .2000000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1900000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1800000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1700000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1600000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1500000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1400000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1300000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1200000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1100000000E+000    .1982019097E-016    point 
    .8000000000E-001    .1000000000E+000    .1982019097E-016    point 
    .8000000000E-001    .9000000000E-001    .1982019097E-016    point 
    .8000000000E-001    .8000000000E-001    .1982019097E-016    point 
    .8000000000E-001    .7000000000E-001    .1982019097E-016    point 
    .8000000000E-001    .6000000000E-001    .1982019097E-016    point 
    .8000000000E-001    .5000000000E-001    .1982019097E-016    point 
    .8000000000E-001    .4000000000E-001    .1982019097E-016    point 
    .8000000000E-001    .3000000000E-001    .1982019097E-016    point 
    .8000000000E-001    .2000000000E-001    .1982019097E-016    point 
    .8000000000E-001    .1000000000E-001    .1982019097E-016    point 
    .8000000000E-001    .0000000000E+000    .1982019097E-016    point 
    .9000000000E-001    .1200000000E+001    .3333333333E-001    point 
    .9000000000E-001    .1190000000E+001    .6666666667E-001    point 
    .9000000000E-001    .1180000000E+001    .6666666667E-001    point 
    .9000000000E-001    .1170000000E+001    .6666666667E-001    point 
    .9000000000E-001    .1160000000E+001    .6666666667E-001    point 
    .9000000000E-001    .1150000000E+001    .6666666667E-001    point 
    .9000000000E-001    .1140000000E+001    .7777777778E-001    point 
    .9000000000E-001    .1130000000E+001    .7777777778E-001    point 
    .9000000000E-001    .1120000000E+001    .6666666667E-001    point 
    .9000000000E-001    .1110000000E+001    .6666666667E-001    point 
    .9000000000E-001    .1100000000E+001    .6666666667E-001    point 
    .9000000000E-001    .1090000000E+001    .6666666667E-001    point 
    .9000000000E-001    .1080000000E+001    .6666666667E-001    point 
    .9000000000E-001    .1070000000E+001    .6666666667E-001    point 
    .9000000000E-001    .1060000000E+001    .6666666667E-001    point 
    .9000000000E-001    .1050000000E+001    .6666666667E-001    point 
    .9000000000E-001    .1040000000E+001    .5555555556E-001    point 
    .9000000000E-001    .1030000000E+001    .4444444444E-001    point 
    .9000000000E-001    .1020000000E+001    .3333333333E-001    point 
    .9000000000E-001    .1010000000E+001    .2222222222E-001    point 
    .9000000000E-001    .1000000000E+001    .2222222222E-001    point 
    .9000000000E-001    .9900000000E+000    .2222222222E-001    point 
    .9000000000E-001    .9800000000E+000    .2222222222E-001    point 
    .9000000000E-001    .9700000000E+000    .2222222222E-001    point 
    .9000000000E-001    .9600000000E+000    .2222222222E-001    point 
    .9000000000E-001    .9500000000E+000    .2222222222E-001    point 
    .9000000000E-001    .9400000000E+000    .2222222222E-001    point 
    .9000000000E-001    .9300000000E+000    .2222222222E-001    point 
    .9000000000E-001    .9200000000E+000    .1111111111E-001    point 
    .9000000000E-001    .9100000000E+000    .1111111111E-001    point 
    .9000000000E-001    .9000000000E+000    .1111111111E-001    point 
    .9000000000E-001    .8900000000E+000    .1871146685E-016    point 
    .9000000000E-001    .8800000000E+000    .1871146685E-016    point 
    .9000000000E-001    .8700000000E+000    .1871146685E-016    point 
    .9000000000E-001    .8600000000E+000    .1871146685E-016    point 
    .9000000000E-001    .8500000000E+000    .1871146685E-016    point 
    .9000000000E-001    .8400000000E+000    .1871146685E-016    point 
    .9000000000E-001    .8300000000E+000    .1871146685E-016    point 
    .9000000000E-001    .8200000000E+000    .1871146685E-016    point 
    .9000000000E-001    .8100000000E+000    .1871146685E-016    point 
    .9000000000E-001    .8000000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7900000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7800000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7700000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7600000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7500000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7400000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7300000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7200000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7100000000E+000    .1871146685E-016    point 
    .9000000000E-001    .7000000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6900000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6800000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6700000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6600000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6500000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6400000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6300000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6200000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6100000000E+000    .1871146685E-016    point 
    .9000000000E-001    .6000000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5900000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5800000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5700000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5600000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5500000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5400000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5300000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5200000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5100000000E+000    .1871146685E-016    point 
    .9000000000E-001    .5000000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4900000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4800000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4700000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4600000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4500000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4400000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4300000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4200000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4100000000E+000    .1871146685E-016    point 
    .9000000000E-001    .4000000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3900000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3800000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3700000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3600000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3500000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3400000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3300000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3200000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3100000000E+000    .1871146685E-016    point 
    .9000000000E-001    .3000000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2900000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2800000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2700000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2600000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2500000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2400000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2300000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2200000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2100000000E+000    .1871146685E-016    point 
    .9000000000E-001    .2000000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1900000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1800000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1700000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1600000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1500000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1400000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1300000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1200000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1100000000E+000    .1871146685E-016    point 
    .9000000000E-001    .1000000000E+000    .1871146685E-016    point 
    .9000000000E-001    .9000000000E-001    .1871146685E-016    point 
    .9000000000E-001    .8000000000E-001    .1871146685E-016    point 
    .9000000000E-001    .7000000000E-001    .1871146685E-016    point 
    .9000000000E-001    .6000000000E-001    .1871146685E-016    point 
    .9000000000E-001    .5000000000E-001    .1871146685E-016    point 
    .9000000000E-001    .4000000000E-001    .1871146685E-016    point 
    .9000000000E-001    .3000000000E-001    .1871146685E-016    point 
    .9000000000E-001    .2000000000E-001    .1871146685E-016    point 
    .9000000000E-001    .1000000000E-001    .1871146685E-016    point 
    .9000000000E-001    .0000000000E+000    .1871146685E-016    point 
    .1000000000E+000    .1200000000E+001    .4444444444E-001    point 
    .1000000000E+000    .1190000000E+001    .4444444444E-001    point 
    .1000000000E+000    .1180000000E+001    .5555555556E-001    point 
    .1000000000E+000    .1170000000E+001    .6666666667E-001    point 
    .1000000000E+000    .1160000000E+001    .6666666667E-001    point 
    .1000000000E+000    .1150000000E+001    .5555555556E-001    point 
    .1000000000E+000    .1140000000E+001    .6666666667E-001    point 
    .1000000000E+000    .1130000000E+001    .7777777778E-001    point 
    .1000000000E+000    .1120000000E+001    .6666666667E-001    point 
    .1000000000E+000    .1110000000E+001    .4444444444E-001    point 
    .1000000000E+000    .1100000000E+001    .3333333333E-001    point 
    .1000000000E+000    .1090000000E+001    .5555555556E-001    point 
    .1000000000E+000    .1080000000E+001    .6666666667E-001    point 
    .1000000000E+000    .1070000000E+001    .6666666667E-001    point 
    .1000000000E+000    .1060000000E+001    .6666666667E-001    point 
    .1000000000E+000    .1050000000E+001    .6666666667E-001    point 
    .1000000000E+000    .1040000000E+001    .5555555556E-001    point 
    .1000000000E+000    .1030000000E+001    .4444444444E-001    point 
    .1000000000E+000    .1020000000E+001    .3333333333E-001    point 
    .1000000000E+000    .1010000000E+001    .2222222222E-001    point 
    .1000000000E+000    .1000000000E+001    .2222222222E-001    point 
    .1000000000E+000    .9900000000E+000    .2222222222E-001    point 
    .1000000000E+000    .9800000000E+000    .2222222222E-001    point 
    .1000000000E+000    .9700000000E+000    .2222222222E-001    point 
    .1000000000E+000    .9600000000E+000    .2222222222E-001    point 
    .1000000000E+000    .9500000000E+000    .2222222222E-001    point 
    .1000000000E+000    .9400000000E+000    .2222222222E-001    point 
    .1000000000E+000    .9300000000E+000    .1111111111E-001    point 
    .1000000000E+000    .9200000000E+000    .1111111111E-001    point 
    .1000000000E+000    .9100000000E+000    .1111111111E-001    point 
    .1000000000E+000    .9000000000E+000    .1766476379E-016    point 
    .1000000000E+000    .8900000000E+000    .1766476379E-016    point 
    .1000000000E+000    .8800000000E+000    .1766476379E-016    point 
    .1000000000E+000    .8700000000E+000    .1766476379E-016    point 
    .1000000000E+000    .8600000000E+000    .1766476379E-016    point 
    .1000000000E+000    .8500000000E+000    .1766476379E-016    point 
    .1000000000E+000    .8400000000E+000    .1766476379E-016    point 
    .1000000000E+000    .8300000000E+000    .1766476379E-016    point 
    .1000000000E+000    .8200000000E+000    .1766476379E-016    point 
    .1000000000E+000    .8100000000E+000    .1766476379E-016    point 
    .1000000000E+000    .8000000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7900000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7800000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7700000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7600000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7500000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7400000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7300000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7200000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7100000000E+000    .1766476379E-016    point 
    .1000000000E+000    .7000000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6900000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6800000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6700000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6600000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6500000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6400000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6300000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6200000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6100000000E+000    .1766476379E-016    point 
    .1000000000E+000    .6000000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5900000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5800000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5700000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5600000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5500000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5400000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5300000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5200000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5100000000E+000    .1766476379E-016    point 
    .1000000000E+000    .5000000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4900000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4800000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4700000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4600000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4500000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4400000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4300000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4200000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4100000000E+000    .1766476379E-016    point 
    .1000000000E+000    .4000000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3900000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3800000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3700000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3600000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3500000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3400000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3300000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3200000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3100000000E+000    .1766476379E-016    point 
    .1000000000E+000    .3000000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2900000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2800000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2700000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2600000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2500000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2400000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2300000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2200000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2100000000E+000    .1766476379E-016    point 
    .1000000000E+000    .2000000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1900000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1800000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1700000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1600000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1500000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1400000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1300000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1200000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1100000000E+000    .1766476379E-016    point 
    .1000000000E+000    .1000000000E+000    .1766476379E-016    point 
    .1000000000E+000    .9000000000E-001    .1766476379E-016    point 
    .1000000000E+000    .8000000000E-001    .1766476379E-016    point 
    .1000000000E+000    .7000000000E-001    .1766476379E-016    point 
    .1000000000E+000    .6000000000E-001    .1766476379E-016    point 
    .1000000000E+000    .5000000000E-001    .1766476379E-016    point 
    .1000000000E+000    .4000000000E-001    .1766476379E-016    point 
    .1000000000E+000    .3000000000E-001    .1766476379E-016    point 
    .1000000000E+000    .2000000000E-001    .1766476379E-016    point 
    .1000000000E+000    .1000000000E-001    .1766476379E-016    point 
    .1000000000E+000    .0000000000E+000    .1766476379E-016    point 
    .1100000000E+000    .1200000000E+001    .4444444444E-001    point 
    .1100000000E+000    .1190000000E+001    .5555555556E-001    point 
    .1100000000E+000    .1180000000E+001    .5555555556E-001    point 
    .1100000000E+000    .1170000000E+001    .5555555556E-001    point 
    .1100000000E+000    .1160000000E+001    .5555555556E-001    point 
    .1100000000E+000    .1150000000E+001    .5555555556E-001    point 
    .1100000000E+000    .1140000000E+001    .5555555556E-001    point 
    .1100000000E+000    .1130000000E+001    .4444444444E-001    point 
    .1100000000E+000    .1120000000E+001    .6666666667E-001    point 
    .1100000000E+000    .1110000000E+001    .4444444444E-001    point 
    .1100000000E+000    .1100000000E+001    .4444444444E-001    point 
    .1100000000E+000    .1090000000E+001    .5555555556E-001    point 
    .1100000000E+000    .1080000000E+001    .5555555556E-001    point 
    .1100000000E+000    .1070000000E+001    .6666666667E-001    point 
    .1100000000E+000    .1060000000E+001    .6666666667E-001    point 
    .1100000000E+000    .1050000000E+001    .6666666667E-001    point 
    .1100000000E+000    .1040000000E+001    .5555555556E-001    point 
    .1100000000E+000    .1030000000E+001    .4444444444E-001    point 
    .1100000000E+000    .1020000000E+001    .2222222222E-001    point 
    .1100000000E+000    .1010000000E+001    .2222222222E-001    point 
    .1100000000E+000    .1000000000E+001    .1111111111E-001    point 
    .1100000000E+000    .9900000000E+000    .1111111111E-001    point 
    .1100000000E+000    .9800000000E+000    .1111111111E-001    point 
    .1100000000E+000    .9700000000E+000    .1111111111E-001    point 
    .1100000000E+000    .9600000000E+000    .2222222222E-001    point 
    .1100000000E+000    .9500000000E+000    .2222222222E-001    point 
    .1100000000E+000    .9400000000E+000    .2222222222E-001    point 
    .1100000000E+000    .9300000000E+000    .1111111111E-001    point 
    .1100000000E+000    .9200000000E+000    .1111111111E-001    point 
    .1100000000E+000    .9100000000E+000    .1111111111E-001    point 
    .1100000000E+000    .9000000000E+000    .1111111111E-001    point 
    .1100000000E+000    .8900000000E+000    .1111111111E-001    point 
    .1100000000E+000    .8800000000E+000    .1111111111E-001    point 
    .1100000000E+000    .8700000000E+000    .1111111111E-001    point 
    .1100000000E+000    .8600000000E+000    .1111111111E-001    point 
    .1100000000E+000    .8500000000E+000    .1111111111E-001    point 
    .1100000000E+000    .8400000000E+000    .1111111111E-001    point 
    .1100000000E+000    .8300000000E+000    .1111111111E-001    point 
    .1100000000E+000    .8200000000E+000    .1111111111E-001    point 
    .1100000000E+000    .8100000000E+000    .1111111111E-001    point 
    .1100000000E+000    .8000000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7900000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7800000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7700000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7600000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7500000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7400000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7300000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7200000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7100000000E+000    .1111111111E-001    point 
    .1100000000E+000    .7000000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6900000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6800000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6700000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6600000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6500000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6400000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6300000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6200000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6100000000E+000    .1111111111E-001    point 
    .1100000000E+000    .6000000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5900000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5800000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5700000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5600000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5500000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5400000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5300000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5200000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5100000000E+000    .1111111111E-001    point 
    .1100000000E+000    .5000000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4900000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4800000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4700000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4600000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4500000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4400000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4300000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4200000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4100000000E+000    .1111111111E-001    point 
    .1100000000E+000    .4000000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3900000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3800000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3700000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3600000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3500000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3400000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3300000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3200000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3100000000E+000    .1111111111E-001    point 
    .1100000000E+000    .3000000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2900000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2800000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2700000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2600000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2500000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2400000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2300000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2200000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2100000000E+000    .1111111111E-001    point 
    .1100000000E+000    .2000000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1900000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1800000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1700000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1600000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1500000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1400000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1300000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1200000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1100000000E+000    .1111111111E-001    point 
    .1100000000E+000    .1000000000E+000    .1111111111E-001    point 
    .1100000000E+000    .9000000000E-001    .1111111111E-001    point 
    .1100000000E+000    .8000000000E-001    .1111111111E-001    point 
    .1100000000E+000    .7000000000E-001    .1111111111E-001    point 
    .1100000000E+000    .6000000000E-001    .1111111111E-001    point 
    .1100000000E+000    .5000000000E-001    .1111111111E-001    point 
    .1100000000E+000    .4000000000E-001    .1111111111E-001    point 
    .1100000000E+000    .3000000000E-001    .1111111111E-001    point 
    .1100000000E+000    .2000000000E-001    .1111111111E-001    point 
    .1100000000E+000    .1000000000E-001    .1111111111E-001    point 
    .1100000000E+000    .0000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1200000000E+001    .7777777778E-001    point 
    .1200000000E+000    .1190000000E+001    .2222222222E-001    point 
    .1200000000E+000    .1180000000E+001    .6666666667E-001    point 
    .1200000000E+000    .1170000000E+001    .5555555556E-001    point 
    .1200000000E+000    .1160000000E+001    .5555555556E-001    point 
    .1200000000E+000    .1150000000E+001    .4444444444E-001    point 
    .1200000000E+000    .1140000000E+001    .4444444444E-001    point 
    .1200000000E+000    .1130000000E+001    .4444444444E-001    point 
    .1200000000E+000    .1120000000E+001    .5555555556E-001    point 
    .1200000000E+000    .1110000000E+001    .5555555556E-001    point 
    .1200000000E+000    .1100000000E+001    .4444444444E-001    point 
    .1200000000E+000    .1090000000E+001    .6666666667E-001    point 
    .1200000000E+000    .1080000000E+001    .7777777778E-001    point 
    .1200000000E+000    .1070000000E+001    .7777777778E-001    point 
    .1200000000E+000    .1060000000E+001    .7777777778E-001    point 
    .1200000000E+000    .1050000000E+001    .7777777778E-001    point 
    .1200000000E+000    .1040000000E+001    .6666666667E-001    point 
    .1200000000E+000    .1030000000E+001    .5555555556E-001    point 
    .1200000000E+000    .1020000000E+001    .2222222222E-001    point 
    .1200000000E+000    .1010000000E+001    .1111111111E-001    point 
    .1200000000E+000    .1000000000E+001    .1111111111E-001    point 
    .1200000000E+000    .9900000000E+000    .1111111111E-001    point 
    .1200000000E+000    .9800000000E+000    .1111111111E-001    point 
    .1200000000E+000    .9700000000E+000    .1111111111E-001    point 
    .1200000000E+000    .9600000000E+000    .2222222222E-001    point 
    .1200000000E+000    .9500000000E+000    .2222222222E-001    point 
    .1200000000E+000    .9400000000E+000    .2222222222E-001    point 
    .1200000000E+000    .9300000000E+000    .1111111111E-001    point 
    .1200000000E+000    .9200000000E+000    .1111111111E-001    point 
    .1200000000E+000    .9100000000E+000    .1111111111E-001    point 
    .1200000000E+000    .9000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .8900000000E+000    .1111111111E-001    point 
    .1200000000E+000    .8800000000E+000    .1111111111E-001    point 
    .1200000000E+000    .8700000000E+000    .1111111111E-001    point 
    .1200000000E+000    .8600000000E+000    .1111111111E-001    point 
    .1200000000E+000    .8500000000E+000    .1111111111E-001    point 
    .1200000000E+000    .8400000000E+000    .1111111111E-001    point 
    .1200000000E+000    .8300000000E+000    .1111111111E-001    point 
    .1200000000E+000    .8200000000E+000    .1111111111E-001    point 
    .1200000000E+000    .8100000000E+000    .1111111111E-001    point 
    .1200000000E+000    .8000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7900000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7800000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7700000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7600000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7500000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7400000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7300000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7200000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7100000000E+000    .1111111111E-001    point 
    .1200000000E+000    .7000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6900000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6800000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6700000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6600000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6500000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6400000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6300000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6200000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6100000000E+000    .1111111111E-001    point 
    .1200000000E+000    .6000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5900000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5800000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5700000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5600000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5500000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5400000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5300000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5200000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5100000000E+000    .1111111111E-001    point 
    .1200000000E+000    .5000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4900000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4800000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4700000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4600000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4500000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4400000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4300000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4200000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4100000000E+000    .1111111111E-001    point 
    .1200000000E+000    .4000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3900000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3800000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3700000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3600000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3500000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3400000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3300000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3200000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3100000000E+000    .1111111111E-001    point 
    .1200000000E+000    .3000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2900000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2800000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2700000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2600000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2500000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2400000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2300000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2200000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2100000000E+000    .1111111111E-001    point 
    .1200000000E+000    .2000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1900000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1800000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1700000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1600000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1500000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1400000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1300000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1200000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1100000000E+000    .1111111111E-001    point 
    .1200000000E+000    .1000000000E+000    .1111111111E-001    point 
    .1200000000E+000    .9000000000E-001    .1111111111E-001    point 
    .1200000000E+000    .8000000000E-001    .1111111111E-001    point 
    .1200000000E+000    .7000000000E-001    .1111111111E-001    point 
    .1200000000E+000    .6000000000E-001    .1111111111E-001    point 
    .1200000000E+000    .5000000000E-001    .1111111111E-001    point 
    .1200000000E+000    .4000000000E-001    .1111111111E-001    point 
    .1200000000E+000    .3000000000E-001    .1111111111E-001    point 
    .1200000000E+000    .2000000000E-001    .1111111111E-001    point 
    .1200000000E+000    .1000000000E-001    .1111111111E-001    point 
    .1200000000E+000    .0000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1200000000E+001    .5555555556E-001    point 
    .1300000000E+000    .1190000000E+001    .5555555556E-001    point 
    .1300000000E+000    .1180000000E+001    .5555555556E-001    point 
    .1300000000E+000    .1170000000E+001    .6666666667E-001    point 
    .1300000000E+000    .1160000000E+001    .4444444444E-001    point 
    .1300000000E+000    .1150000000E+001    .4444444444E-001    point 
    .1300000000E+000    .1140000000E+001    .3333333333E-001    point 
    .1300000000E+000    .1130000000E+001    .3333333333E-001    point 
    .1300000000E+000    .1120000000E+001    .4444444444E-001    point 
    .1300000000E+000    .1110000000E+001    .6666666667E-001    point 
    .1300000000E+000    .1100000000E+001    .3333333333E-001    point 
    .1300000000E+000    .1090000000E+001    .6666666667E-001    point 
    .1300000000E+000    .1080000000E+001    .7777777778E-001    point 
    .1300000000E+000    .1070000000E+001    .7777777778E-001    point 
    .1300000000E+000    .1060000000E+001    .7777777778E-001    point 
    .1300000000E+000    .1050000000E+001    .7777777778E-001    point 
    .1300000000E+000    .1040000000E+001    .6666666667E-001    point 
    .1300000000E+000    .1030000000E+001    .5555555556E-001    point 
    .1300000000E+000    .1020000000E+001    .3333333333E-001    point 
    .1300000000E+000    .1010000000E+001    .1111111111E-001    point 
    .1300000000E+000    .1000000000E+001    .1111111111E-001    point 
    .1300000000E+000    .9900000000E+000    .1111111111E-001    point 
    .1300000000E+000    .9800000000E+000    .1111111111E-001    point 
    .1300000000E+000    .9700000000E+000    .1111111111E-001    point 
    .1300000000E+000    .9600000000E+000    .2222222222E-001    point 
    .1300000000E+000    .9500000000E+000    .2222222222E-001    point 
    .1300000000E+000    .9400000000E+000    .2222222222E-001    point 
    .1300000000E+000    .9300000000E+000    .1111111111E-001    point 
    .1300000000E+000    .9200000000E+000    .1111111111E-001    point 
    .1300000000E+000    .9100000000E+000    .1111111111E-001    point 
    .1300000000E+000    .9000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .8900000000E+000    .1111111111E-001    point 
    .1300000000E+000    .8800000000E+000    .1111111111E-001    point 
    .1300000000E+000    .8700000000E+000    .1111111111E-001    point 
    .1300000000E+000    .8600000000E+000    .1111111111E-001    point 
    .1300000000E+000    .8500000000E+000    .1111111111E-001    point 
    .1300000000E+000    .8400000000E+000    .1111111111E-001    point 
    .1300000000E+000    .8300000000E+000    .1111111111E-001    point 
    .1300000000E+000    .8200000000E+000    .1111111111E-001    point 
    .1300000000E+000    .8100000000E+000    .1111111111E-001    point 
    .1300000000E+000    .8000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7900000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7800000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7700000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7600000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7500000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7400000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7300000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7200000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7100000000E+000    .1111111111E-001    point 
    .1300000000E+000    .7000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6900000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6800000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6700000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6600000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6500000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6400000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6300000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6200000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6100000000E+000    .1111111111E-001    point 
    .1300000000E+000    .6000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5900000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5800000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5700000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5600000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5500000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5400000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5300000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5200000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5100000000E+000    .1111111111E-001    point 
    .1300000000E+000    .5000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4900000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4800000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4700000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4600000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4500000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4400000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4300000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4200000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4100000000E+000    .1111111111E-001    point 
    .1300000000E+000    .4000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3900000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3800000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3700000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3600000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3500000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3400000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3300000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3200000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3100000000E+000    .1111111111E-001    point 
    .1300000000E+000    .3000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2900000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2800000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2700000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2600000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2500000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2400000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2300000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2200000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2100000000E+000    .1111111111E-001    point 
    .1300000000E+000    .2000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1900000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1800000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1700000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1600000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1500000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1400000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1300000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1200000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1100000000E+000    .1111111111E-001    point 
    .1300000000E+000    .1000000000E+000    .1111111111E-001    point 
    .1300000000E+000    .9000000000E-001    .1111111111E-001    point 
    .1300000000E+000    .8000000000E-001    .1111111111E-001    point 
    .1300000000E+000    .7000000000E-001    .1111111111E-001    point 
    .1300000000E+000    .6000000000E-001    .1111111111E-001    point 
    .1300000000E+000    .5000000000E-001    .1111111111E-001    point 
    .1300000000E+000    .4000000000E-001    .1111111111E-001    point 
    .1300000000E+000    .3000000000E-001    .1111111111E-001    point 
    .1300000000E+000    .2000000000E-001    .1111111111E-001    point 
    .1300000000E+000    .1000000000E-001    .1111111111E-001    point 
    .1300000000E+000    .0000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1200000000E+001    .7777777778E-001    point 
    .1400000000E+000    .1190000000E+001    .6666666667E-001    point 
    .1400000000E+000    .1180000000E+001    .3333333333E-001    point 
    .1400000000E+000    .1170000000E+001    .6666666667E-001    point 
    .1400000000E+000    .1160000000E+001    .6666666667E-001    point 
    .1400000000E+000    .1150000000E+001    .3333333333E-001    point 
    .1400000000E+000    .1140000000E+001    .3333333333E-001    point 
    .1400000000E+000    .1130000000E+001    .3333333333E-001    point 
    .1400000000E+000    .1120000000E+001    .4444444444E-001    point 
    .1400000000E+000    .1110000000E+001    .4444444444E-001    point 
    .1400000000E+000    .1100000000E+001    .4444444444E-001    point 
    .1400000000E+000    .1090000000E+001    .5555555556E-001    point 
    .1400000000E+000    .1080000000E+001    .6666666667E-001    point 
    .1400000000E+000    .1070000000E+001    .6666666667E-001    point 
    .1400000000E+000    .1060000000E+001    .6666666667E-001    point 
    .1400000000E+000    .1050000000E+001    .7777777778E-001    point 
    .1400000000E+000    .1040000000E+001    .7777777778E-001    point 
    .1400000000E+000    .1030000000E+001    .6666666667E-001    point 
    .1400000000E+000    .1020000000E+001    .4444444444E-001    point 
    .1400000000E+000    .1010000000E+001    .1111111111E-001    point 
    .1400000000E+000    .1000000000E+001    .1111111111E-001    point 
    .1400000000E+000    .9900000000E+000    .1111111111E-001    point 
    .1400000000E+000    .9800000000E+000    .1111111111E-001    point 
    .1400000000E+000    .9700000000E+000    .1111111111E-001    point 
    .1400000000E+000    .9600000000E+000    .1111111111E-001    point 
    .1400000000E+000    .9500000000E+000    .1111111111E-001    point 
    .1400000000E+000    .9400000000E+000    .1111111111E-001    point 
    .1400000000E+000    .9300000000E+000    .1111111111E-001    point 
    .1400000000E+000    .9200000000E+000    .1111111111E-001    point 
    .1400000000E+000    .9100000000E+000    .1111111111E-001    point 
    .1400000000E+000    .9000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .8900000000E+000    .1111111111E-001    point 
    .1400000000E+000    .8800000000E+000    .1111111111E-001    point 
    .1400000000E+000    .8700000000E+000    .1111111111E-001    point 
    .1400000000E+000    .8600000000E+000    .1111111111E-001    point 
    .1400000000E+000    .8500000000E+000    .1111111111E-001    point 
    .1400000000E+000    .8400000000E+000    .1111111111E-001    point 
    .1400000000E+000    .8300000000E+000    .1111111111E-001    point 
    .1400000000E+000    .8200000000E+000    .1111111111E-001    point 
    .1400000000E+000    .8100000000E+000    .1111111111E-001    point 
    .1400000000E+000    .8000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7900000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7800000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7700000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7600000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7500000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7400000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7300000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7200000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7100000000E+000    .1111111111E-001    point 
    .1400000000E+000    .7000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6900000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6800000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6700000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6600000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6500000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6400000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6300000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6200000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6100000000E+000    .1111111111E-001    point 
    .1400000000E+000    .6000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5900000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5800000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5700000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5600000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5500000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5400000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5300000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5200000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5100000000E+000    .1111111111E-001    point 
    .1400000000E+000    .5000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4900000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4800000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4700000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4600000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4500000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4400000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4300000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4200000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4100000000E+000    .1111111111E-001    point 
    .1400000000E+000    .4000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3900000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3800000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3700000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3600000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3500000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3400000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3300000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3200000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3100000000E+000    .1111111111E-001    point 
    .1400000000E+000    .3000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2900000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2800000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2700000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2600000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2500000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2400000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2300000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2200000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2100000000E+000    .1111111111E-001    point 
    .1400000000E+000    .2000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1900000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1800000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1700000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1600000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1500000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1400000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1300000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1200000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1100000000E+000    .1111111111E-001    point 
    .1400000000E+000    .1000000000E+000    .1111111111E-001    point 
    .1400000000E+000    .9000000000E-001    .1111111111E-001    point 
    .1400000000E+000    .8000000000E-001    .1111111111E-001    point 
    .1400000000E+000    .7000000000E-001    .1111111111E-001    point 
    .1400000000E+000    .6000000000E-001    .1111111111E-001    point 
    .1400000000E+000    .5000000000E-001    .1111111111E-001    point 
    .1400000000E+000    .4000000000E-001    .1111111111E-001    point 
    .1400000000E+000    .3000000000E-001    .1111111111E-001    point 
    .1400000000E+000    .2000000000E-001    .1111111111E-001    point 
    .1400000000E+000    .1000000000E-001    .1111111111E-001    point 
    .1400000000E+000    .0000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1200000000E+001    .7777777778E-001    point 
    .1500000000E+000    .1190000000E+001    .4444444444E-001    point 
    .1500000000E+000    .1180000000E+001    .6666666667E-001    point 
    .1500000000E+000    .1170000000E+001    .1111111111E-001    point 
    .1500000000E+000    .1160000000E+001    .7777777778E-001    point 
    .1500000000E+000    .1150000000E+001    .7777777778E-001    point 
    .1500000000E+000    .1140000000E+001    .2222222222E-001    point 
    .1500000000E+000    .1130000000E+001    .2222222222E-001    point 
    .1500000000E+000    .1120000000E+001    .3333333333E-001    point 
    .1500000000E+000    .1110000000E+001    .4444444444E-001    point 
    .1500000000E+000    .1100000000E+001    .6666666667E-001    point 
    .1500000000E+000    .1090000000E+001    .5555555556E-001    point 
    .1500000000E+000    .1080000000E+001    .6666666667E-001    point 
    .1500000000E+000    .1070000000E+001    .5555555556E-001    point 
    .1500000000E+000    .1060000000E+001    .5555555556E-001    point 
    .1500000000E+000    .1050000000E+001    .5555555556E-001    point 
    .1500000000E+000    .1040000000E+001    .6666666667E-001    point 
    .1500000000E+000    .1030000000E+001    .6666666667E-001    point 
    .1500000000E+000    .1020000000E+001    .5555555556E-001    point 
    .1500000000E+000    .1010000000E+001    .2222222222E-001    point 
    .1500000000E+000    .1000000000E+001    .2222222222E-001    point 
    .1500000000E+000    .9900000000E+000    .2222222222E-001    point 
    .1500000000E+000    .9800000000E+000    .1111111111E-001    point 
    .1500000000E+000    .9700000000E+000    .1111111111E-001    point 
    .1500000000E+000    .9600000000E+000    .1111111111E-001    point 
    .1500000000E+000    .9500000000E+000    .1111111111E-001    point 
    .1500000000E+000    .9400000000E+000    .1111111111E-001    point 
    .1500000000E+000    .9300000000E+000    .1111111111E-001    point 
    .1500000000E+000    .9200000000E+000    .1111111111E-001    point 
    .1500000000E+000    .9100000000E+000    .1111111111E-001    point 
    .1500000000E+000    .9000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .8900000000E+000    .1111111111E-001    point 
    .1500000000E+000    .8800000000E+000    .1111111111E-001    point 
    .1500000000E+000    .8700000000E+000    .1111111111E-001    point 
    .1500000000E+000    .8600000000E+000    .1111111111E-001    point 
    .1500000000E+000    .8500000000E+000    .1111111111E-001    point 
    .1500000000E+000    .8400000000E+000    .1111111111E-001    point 
    .1500000000E+000    .8300000000E+000    .1111111111E-001    point 
    .1500000000E+000    .8200000000E+000    .1111111111E-001    point 
    .1500000000E+000    .8100000000E+000    .1111111111E-001    point 
    .1500000000E+000    .8000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7900000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7800000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7700000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7600000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7500000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7400000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7300000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7200000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7100000000E+000    .1111111111E-001    point 
    .1500000000E+000    .7000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6900000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6800000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6700000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6600000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6500000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6400000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6300000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6200000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6100000000E+000    .1111111111E-001    point 
    .1500000000E+000    .6000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5900000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5800000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5700000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5600000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5500000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5400000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5300000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5200000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5100000000E+000    .1111111111E-001    point 
    .1500000000E+000    .5000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4900000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4800000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4700000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4600000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4500000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4400000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4300000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4200000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4100000000E+000    .1111111111E-001    point 
    .1500000000E+000    .4000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3900000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3800000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3700000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3600000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3500000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3400000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3300000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3200000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3100000000E+000    .1111111111E-001    point 
    .1500000000E+000    .3000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2900000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2800000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2700000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2600000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2500000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2400000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2300000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2200000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2100000000E+000    .1111111111E-001    point 
    .1500000000E+000    .2000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1900000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1800000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1700000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1600000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1500000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1400000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1300000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1200000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1100000000E+000    .1111111111E-001    point 
    .1500000000E+000    .1000000000E+000    .1111111111E-001    point 
    .1500000000E+000    .9000000000E-001    .1111111111E-001    point 
    .1500000000E+000    .8000000000E-001    .1111111111E-001    point 
    .1500000000E+000    .7000000000E-001    .1111111111E-001    point 
    .1500000000E+000    .6000000000E-001    .1111111111E-001    point 
    .1500000000E+000    .5000000000E-001    .1111111111E-001    point 
    .1500000000E+000    .4000000000E-001    .1111111111E-001    point 
    .1500000000E+000    .3000000000E-001    .1111111111E-001    point 
    .1500000000E+000    .2000000000E-001    .1111111111E-001    point 
    .1500000000E+000    .1000000000E-001    .1111111111E-001    point 
    .1500000000E+000    .0000000000E+000    .1111111111E-001    point 
    .1600000000E+000    .1200000000E+001    .7777777778E-001    point 
    .1600000000E+000    .1190000000E+001    .6666666667E-001    point 
    .1600000000E+000    .1180000000E+001    .6666666667E-001    point 
    .1600000000E+000    .1170000000E+001    .3333333333E-001    point 
    .1600000000E+000    .1160000000E+001    .4444444444E-001    point 
    .1600000000E+000    .1150000000E+001    .7777777778E-001    point 
    .1600000000E+000    .1140000000E+001    .7777777778E-001    point 
    .1600000000E+000    .1130000000E+001    .2222222222E-001    point 
    .1600000000E+000    .1120000000E+001    .2222222222E-001    point 
    .1600000000E+000    .1110000000E+001    .5555555556E-001    point 
    .1600000000E+000    .1100000000E+001    .4444444444E-001    point 
    .1600000000E+000    .1090000000E+001    .4444444444E-001    point 
    .1600000000E+000    .1080000000E+001    .5555555556E-001    point 
    .1600000000E+000    .1070000000E+001    .4444444444E-001    point 
    .1600000000E+000    .1060000000E+001    .4444444444E-001    point 
    .1600000000E+000    .1050000000E+001    .4444444444E-001    point 
    .1600000000E+000    .1040000000E+001    .4444444444E-001    point 
    .1600000000E+000    .1030000000E+001    .6666666667E-001    point 
    .1600000000E+000    .1020000000E+001    .6666666667E-001    point 
    .1600000000E+000    .1010000000E+001    .3333333333E-001    point 
    .1600000000E+000    .1000000000E+001    .2222222222E-001    point 
    .1600000000E+000    .9900000000E+000    .2222222222E-001    point 
    .1600000000E+000    .9800000000E+000    .2222222222E-001    point 
    .1600000000E+000    .9700000000E+000    .1111111111E-001    point 
    .1600000000E+000    .9600000000E+000    .1111111111E-001    point 
    .1600000000E+000    .9500000000E+000    .1111111111E-001    point 
    .1600000000E+000    .9400000000E+000    .1111111111E-001    point 
    .1600000000E+000    .9300000000E+000    .1111111111E-001    point 
    .1600000000E+000    .9200000000E+000    .1111111111E-001    point 
    .1600000000E+000    .9100000000E+000    .1111111111E-001    point 
    .1600000000E+000    .9000000000E+000    .1111111111E-001    point 
    .1600000000E+000    .8900000000E+000    .1250569506E-016    point 
    .1600000000E+000    .8800000000E+000    .1250569506E-016    point 
    .1600000000E+000    .8700000000E+000    .1250569506E-016    point 
    .1600000000E+000    .8600000000E+000    .1250569506E-016    point 
    .1600000000E+000    .8500000000E+000    .1250569506E-016    point 
    .1600000000E+000    .8400000000E+000    .1250569506E-016    point 
    .1600000000E+000    .8300000000E+000    .1250569506E-016    point 
    .1600000000E+000    .8200000000E+000    .1250569506E-016    point 
    .1600000000E+000    .8100000000E+000    .1250569506E-016    point 
    .1600000000E+000    .8000000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7900000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7800000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7700000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7600000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7500000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7400000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7300000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7200000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7100000000E+000    .1250569506E-016    point 
    .1600000000E+000    .7000000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6900000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6800000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6700000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6600000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6500000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6400000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6300000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6200000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6100000000E+000    .1250569506E-016    point 
    .1600000000E+000    .6000000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5900000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5800000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5700000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5600000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5500000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5400000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5300000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5200000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5100000000E+000    .1250569506E-016    point 
    .1600000000E+000    .5000000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4900000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4800000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4700000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4600000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4500000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4400000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4300000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4200000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4100000000E+000    .1250569506E-016    point 
    .1600000000E+000    .4000000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3900000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3800000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3700000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3600000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3500000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3400000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3300000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3200000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3100000000E+000    .1250569506E-016    point 
    .1600000000E+000    .3000000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2900000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2800000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2700000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2600000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2500000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2400000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2300000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2200000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2100000000E+000    .1250569506E-016    point 
    .1600000000E+000    .2000000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1900000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1800000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1700000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1600000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1500000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1400000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1300000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1200000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1100000000E+000    .1250569506E-016    point 
    .1600000000E+000    .1000000000E+000    .1250569506E-016    point 
    .1600000000E+000    .9000000000E-001    .1250569506E-016    point 
    .1600000000E+000    .8000000000E-001    .1250569506E-016    point 
    .1600000000E+000    .7000000000E-001    .1250569506E-016    point 
    .1600000000E+000    .6000000000E-001    .1250569506E-016    point 
    .1600000000E+000    .5000000000E-001    .1250569506E-016    point 
    .1600000000E+000    .4000000000E-001    .1250569506E-016    point 
    .1600000000E+000    .3000000000E-001    .1250569506E-016    point 
    .1600000000E+000    .2000000000E-001    .1250569506E-016    point 
    .1600000000E+000    .1000000000E-001    .1250569506E-016    point 
    .1600000000E+000    .0000000000E+000    .1250569506E-016    point 
    .1700000000E+000    .1200000000E+001    .6666666667E-001    point 
    .1700000000E+000    .1190000000E+001    .3333333333E-001    point 
    .1700000000E+000    .1180000000E+001    .5555555556E-001    point 
    .1700000000E+000    .1170000000E+001    .5555555556E-001    point 
    .1700000000E+000    .1160000000E+001    .4444444444E-001    point 
    .1700000000E+000    .1150000000E+001    .5555555556E-001    point 
    .1700000000E+000    .1140000000E+001    .6666666667E-001    point 
    .1700000000E+000    .1130000000E+001    .7777777778E-001    point 
    .1700000000E+000    .1120000000E+001    .4444444444E-001    point 
    .1700000000E+000    .1110000000E+001    .4444444444E-001    point 
    .1700000000E+000    .1100000000E+001    .3333333333E-001    point 
    .1700000000E+000    .1090000000E+001    .3333333333E-001    point 
    .1700000000E+000    .1080000000E+001    .4444444444E-001    point 
    .1700000000E+000    .1070000000E+001    .2222222222E-001    point 
    .1700000000E+000    .1060000000E+001    .1111111111E-001    point 
    .1700000000E+000    .1050000000E+001    .3333333333E-001    point 
    .1700000000E+000    .1040000000E+001    .3333333333E-001    point 
    .1700000000E+000    .1030000000E+001    .4444444444E-001    point 
    .1700000000E+000    .1020000000E+001    .6666666667E-001    point 
    .1700000000E+000    .1010000000E+001    .4444444444E-001    point 
    .1700000000E+000    .1000000000E+001    .1111111111E-001    point 
    .1700000000E+000    .9900000000E+000    .3333333333E-001    point 
    .1700000000E+000    .9800000000E+000    .3333333333E-001    point 
    .1700000000E+000    .9700000000E+000    .2222222222E-001    point 
    .1700000000E+000    .9600000000E+000    .2222222222E-001    point 
    .1700000000E+000    .9500000000E+000    .2222222222E-001    point 
    .1700000000E+000    .9400000000E+000    .1111111111E-001    point 
    .1700000000E+000    .9300000000E+000    .1111111111E-001    point 
    .1700000000E+000    .9200000000E+000    .1111111111E-001    point 
    .1700000000E+000    .9100000000E+000    .1111111111E-001    point 
    .1700000000E+000    .9000000000E+000    .1111111111E-001    point 
    .1700000000E+000    .8900000000E+000    .1111111111E-001    point 
    .1700000000E+000    .8800000000E+000    .2361227487E-016    point 
    .1700000000E+000    .8700000000E+000    .2361227487E-016    point 
    .1700000000E+000    .8600000000E+000    .2361227487E-016    point 
    .1700000000E+000    .8500000000E+000    .2361227487E-016    point 
    .1700000000E+000    .8400000000E+000    .2361227487E-016    point 
    .1700000000E+000    .8300000000E+000    .2361227487E-016    point 
    .1700000000E+000    .8200000000E+000    .2361227487E-016    point 
    .1700000000E+000    .8100000000E+000    .2361227487E-016    point 
    .1700000000E+000    .8000000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7900000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7800000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7700000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7600000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7500000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7400000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7300000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7200000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7100000000E+000    .2361227487E-016    point 
    .1700000000E+000    .7000000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6900000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6800000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6700000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6600000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6500000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6400000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6300000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6200000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6100000000E+000    .2361227487E-016    point 
    .1700000000E+000    .6000000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5900000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5800000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5700000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5600000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5500000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5400000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5300000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5200000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5100000000E+000    .2361227487E-016    point 
    .1700000000E+000    .5000000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4900000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4800000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4700000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4600000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4500000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4400000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4300000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4200000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4100000000E+000    .2361227487E-016    point 
    .1700000000E+000    .4000000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3900000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3800000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3700000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3600000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3500000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3400000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3300000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3200000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3100000000E+000    .2361227487E-016    point 
    .1700000000E+000    .3000000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2900000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2800000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2700000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2600000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2500000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2400000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2300000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2200000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2100000000E+000    .2361227487E-016    point 
    .1700000000E+000    .2000000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1900000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1800000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1700000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1600000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1500000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1400000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1300000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1200000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1100000000E+000    .2361227487E-016    point 
    .1700000000E+000    .1000000000E+000    .2361227487E-016    point 
    .1700000000E+000    .9000000000E-001    .2361227487E-016    point 
    .1700000000E+000    .8000000000E-001    .2361227487E-016    point 
    .1700000000E+000    .7000000000E-001    .2361227487E-016    point 
    .1700000000E+000    .6000000000E-001    .2361227487E-016    point 
    .1700000000E+000    .5000000000E-001    .2361227487E-016    point 
    .1700000000E+000    .4000000000E-001    .2361227487E-016    point 
    .1700000000E+000    .3000000000E-001    .2361227487E-016    point 
    .1700000000E+000    .2000000000E-001    .2361227487E-016    point 
    .1700000000E+000    .1000000000E-001    .2361227487E-016    point 
    .1700000000E+000    .0000000000E+000    .2361227487E-016    point 
    .1800000000E+000    .1200000000E+001    .6666666667E-001    point 
    .1800000000E+000    .1190000000E+001    .5555555556E-001    point 
    .1800000000E+000    .1180000000E+001    .5555555556E-001    point 
    .1800000000E+000    .1170000000E+001    .7777777778E-001    point 
    .1800000000E+000    .1160000000E+001    .3333333333E-001    point 
    .1800000000E+000    .1150000000E+001    .6666666667E-001    point 
    .1800000000E+000    .1140000000E+001    .5555555556E-001    point 
    .1800000000E+000    .1130000000E+001    .5555555556E-001    point 
    .1800000000E+000    .1120000000E+001    .6666666667E-001    point 
    .1800000000E+000    .1110000000E+001    .5555555556E-001    point 
    .1800000000E+000    .1100000000E+001    .4444444444E-001    point 
    .1800000000E+000    .1090000000E+001    .5555555556E-001    point 
    .1800000000E+000    .1080000000E+001    .5555555556E-001    point 
    .1800000000E+000    .1070000000E+001    .2222222222E-001    point 
    .1800000000E+000    .1060000000E+001    .3333333333E-001    point 
    .1800000000E+000    .1050000000E+001    .3333333333E-001    point 
    .1800000000E+000    .1040000000E+001    .4444444444E-001    point 
    .1800000000E+000    .1030000000E+001    .2222222222E-001    point 
    .1800000000E+000    .1020000000E+001    .5555555556E-001    point 
    .1800000000E+000    .1010000000E+001    .4444444444E-001    point 
    .1800000000E+000    .1000000000E+001    .2222222222E-001    point 
    .1800000000E+000    .9900000000E+000    .2222222222E-001    point 
    .1800000000E+000    .9800000000E+000    .3333333333E-001    point 
    .1800000000E+000    .9700000000E+000    .3333333333E-001    point 
    .1800000000E+000    .9600000000E+000    .2222222222E-001    point 
    .1800000000E+000    .9500000000E+000    .2222222222E-001    point 
    .1800000000E+000    .9400000000E+000    .2222222222E-001    point 
    .1800000000E+000    .9300000000E+000    .2222222222E-001    point 
    .1800000000E+000    .9200000000E+000    .1111111111E-001    point 
    .1800000000E+000    .9100000000E+000    .1111111111E-001    point 
    .1800000000E+000    .9000000000E+000    .1111111111E-001    point 
    .1800000000E+000    .8900000000E+000    .1111111111E-001    point 
    .1800000000E+000    .8800000000E+000    .1111111111E-001    point 
    .1800000000E+000    .8700000000E+000    .1111111111E-001    point 
    .1800000000E+000    .8600000000E+000    .1111111111E-001    point 
    .1800000000E+000    .8500000000E+000    .1111111111E-001    point 
    .1800000000E+000    .8400000000E+000    .1111111111E-001    point 
    .1800000000E+000    .8300000000E+000    .1111111111E-001    point 
    .1800000000E+000    .8200000000E+000    .1111111111E-001    point 
    .1800000000E+000    .8100000000E+000    .1111111111E-001    point 
    .1800000000E+000    .8000000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7900000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7800000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7700000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7600000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7500000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7400000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7300000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7200000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7100000000E+000    .1111111111E-001    point 
    .1800000000E+000    .7000000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6900000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6800000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6700000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6600000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6500000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6400000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6300000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6200000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6100000000E+000    .1111111111E-001    point 
    .1800000000E+000    .6000000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5900000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5800000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5700000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5600000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5500000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5400000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5300000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5200000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5100000000E+000    .1111111111E-001    point 
    .1800000000E+000    .5000000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4900000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4800000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4700000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4600000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4500000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4400000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4300000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4200000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4100000000E+000    .1111111111E-001    point 
    .1800000000E+000    .4000000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3900000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3800000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3700000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3600000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3500000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3400000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3300000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3200000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3100000000E+000    .1111111111E-001    point 
    .1800000000E+000    .3000000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2900000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2800000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2700000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2600000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2500000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2400000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2300000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2200000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2100000000E+000    .1111111111E-001    point 
    .1800000000E+000    .2000000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1900000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1800000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1700000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1600000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1500000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1400000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1300000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1200000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1100000000E+000    .1111111111E-001    point 
    .1800000000E+000    .1000000000E+000    .1111111111E-001    point 
    .1800000000E+000    .9000000000E-001    .1111111111E-001    point 
    .1800000000E+000    .8000000000E-001    .1111111111E-001    point 
    .1800000000E+000    .7000000000E-001    .1111111111E-001    point 
    .1800000000E+000    .6000000000E-001    .1111111111E-001    point 
    .1800000000E+000    .5000000000E-001    .1111111111E-001    point 
    .1800000000E+000    .4000000000E-001    .1111111111E-001    point 
    .1800000000E+000    .3000000000E-001    .1111111111E-001    point 
    .1800000000E+000    .2000000000E-001    .1111111111E-001    point 
    .1800000000E+000    .1000000000E-001    .1111111111E-001    point 
    .1800000000E+000    .0000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1200000000E+001    .6666666667E-001    point 
    .1900000000E+000    .1190000000E+001    .5555555556E-001    point 
    .1900000000E+000    .1180000000E+001    .6666666667E-001    point 
    .1900000000E+000    .1170000000E+001    .3333333333E-001    point 
    .1900000000E+000    .1160000000E+001    .3333333333E-001    point 
    .1900000000E+000    .1150000000E+001    .6666666667E-001    point 
    .1900000000E+000    .1140000000E+001    .5555555556E-001    point 
    .1900000000E+000    .1130000000E+001    .5555555556E-001    point 
    .1900000000E+000    .1120000000E+001    .4444444444E-001    point 
    .1900000000E+000    .1110000000E+001    .2222222222E-001    point 
    .1900000000E+000    .1100000000E+001    .3333333333E-001    point 
    .1900000000E+000    .1090000000E+001    .6666666667E-001    point 
    .1900000000E+000    .1080000000E+001    .5555555556E-001    point 
    .1900000000E+000    .1070000000E+001    .2222222222E-001    point 
    .1900000000E+000    .1060000000E+001    .4444444444E-001    point 
    .1900000000E+000    .1050000000E+001    .3333333333E-001    point 
    .1900000000E+000    .1040000000E+001    .4444444444E-001    point 
    .1900000000E+000    .1030000000E+001    .4444444444E-001    point 
    .1900000000E+000    .1020000000E+001    .2222222222E-001    point 
    .1900000000E+000    .1010000000E+001    .5555555556E-001    point 
    .1900000000E+000    .1000000000E+001    .3333333333E-001    point 
    .1900000000E+000    .9900000000E+000    .1111111111E-001    point 
    .1900000000E+000    .9800000000E+000    .3333333333E-001    point 
    .1900000000E+000    .9700000000E+000    .3333333333E-001    point 
    .1900000000E+000    .9600000000E+000    .3333333333E-001    point 
    .1900000000E+000    .9500000000E+000    .2222222222E-001    point 
    .1900000000E+000    .9400000000E+000    .2222222222E-001    point 
    .1900000000E+000    .9300000000E+000    .2222222222E-001    point 
    .1900000000E+000    .9200000000E+000    .2222222222E-001    point 
    .1900000000E+000    .9100000000E+000    .1111111111E-001    point 
    .1900000000E+000    .9000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .8900000000E+000    .1111111111E-001    point 
    .1900000000E+000    .8800000000E+000    .1111111111E-001    point 
    .1900000000E+000    .8700000000E+000    .1111111111E-001    point 
    .1900000000E+000    .8600000000E+000    .1111111111E-001    point 
    .1900000000E+000    .8500000000E+000    .1111111111E-001    point 
    .1900000000E+000    .8400000000E+000    .1111111111E-001    point 
    .1900000000E+000    .8300000000E+000    .1111111111E-001    point 
    .1900000000E+000    .8200000000E+000    .1111111111E-001    point 
    .1900000000E+000    .8100000000E+000    .1111111111E-001    point 
    .1900000000E+000    .8000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7900000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7800000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7700000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7600000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7500000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7400000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7300000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7200000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7100000000E+000    .1111111111E-001    point 
    .1900000000E+000    .7000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6900000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6800000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6700000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6600000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6500000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6400000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6300000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6200000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6100000000E+000    .1111111111E-001    point 
    .1900000000E+000    .6000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5900000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5800000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5700000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5600000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5500000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5400000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5300000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5200000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5100000000E+000    .1111111111E-001    point 
    .1900000000E+000    .5000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4900000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4800000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4700000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4600000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4500000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4400000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4300000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4200000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4100000000E+000    .1111111111E-001    point 
    .1900000000E+000    .4000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3900000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3800000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3700000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3600000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3500000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3400000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3300000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3200000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3100000000E+000    .1111111111E-001    point 
    .1900000000E+000    .3000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2900000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2800000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2700000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2600000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2500000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2400000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2300000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2200000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2100000000E+000    .1111111111E-001    point 
    .1900000000E+000    .2000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1900000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1800000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1700000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1600000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1500000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1400000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1300000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1200000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1100000000E+000    .1111111111E-001    point 
    .1900000000E+000    .1000000000E+000    .1111111111E-001    point 
    .1900000000E+000    .9000000000E-001    .1111111111E-001    point 
    .1900000000E+000    .8000000000E-001    .1111111111E-001    point 
    .1900000000E+000    .7000000000E-001    .1111111111E-001    point 
    .1900000000E+000    .6000000000E-001    .1111111111E-001    point 
    .1900000000E+000    .5000000000E-001    .1111111111E-001    point 
    .1900000000E+000    .4000000000E-001    .1111111111E-001    point 
    .1900000000E+000    .3000000000E-001    .1111111111E-001    point 
    .1900000000E+000    .2000000000E-001    .1111111111E-001    point 
    .1900000000E+000    .1000000000E-001    .1111111111E-001    point 
    .1900000000E+000    .0000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1200000000E+001    .4444444444E-001    point 
    .2000000000E+000    .1190000000E+001    .7777777778E-001    point 
    .2000000000E+000    .1180000000E+001    .6666666667E-001    point 
    .2000000000E+000    .1170000000E+001    .5555555556E-001    point 
    .2000000000E+000    .1160000000E+001    .4444444444E-001    point 
    .2000000000E+000    .1150000000E+001    .5555555556E-001    point 
    .2000000000E+000    .1140000000E+001    .6666666667E-001    point 
    .2000000000E+000    .1130000000E+001    .5555555556E-001    point 
    .2000000000E+000    .1120000000E+001    .4444444444E-001    point 
    .2000000000E+000    .1110000000E+001    .4444444444E-001    point 
    .2000000000E+000    .1100000000E+001    .2222222222E-001    point 
    .2000000000E+000    .1090000000E+001    .5555555556E-001    point 
    .2000000000E+000    .1080000000E+001    .5555555556E-001    point 
    .2000000000E+000    .1070000000E+001    .1111111111E-001    point 
    .2000000000E+000    .1060000000E+001    .5555555556E-001    point 
    .2000000000E+000    .1050000000E+001    .3333333333E-001    point 
    .2000000000E+000    .1040000000E+001    .4444444444E-001    point 
    .2000000000E+000    .1030000000E+001    .4444444444E-001    point 
    .2000000000E+000    .1020000000E+001    .3333333333E-001    point 
    .2000000000E+000    .1010000000E+001    .4444444444E-001    point 
    .2000000000E+000    .1000000000E+001    .3333333333E-001    point 
    .2000000000E+000    .9900000000E+000    .1111111111E-001    point 
    .2000000000E+000    .9800000000E+000    .2222222222E-001    point 
    .2000000000E+000    .9700000000E+000    .2222222222E-001    point 
    .2000000000E+000    .9600000000E+000    .2222222222E-001    point 
    .2000000000E+000    .9500000000E+000    .2222222222E-001    point 
    .2000000000E+000    .9400000000E+000    .2222222222E-001    point 
    .2000000000E+000    .9300000000E+000    .2222222222E-001    point 
    .2000000000E+000    .9200000000E+000    .2222222222E-001    point 
    .2000000000E+000    .9100000000E+000    .1111111111E-001    point 
    .2000000000E+000    .9000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .8900000000E+000    .1111111111E-001    point 
    .2000000000E+000    .8800000000E+000    .1111111111E-001    point 
    .2000000000E+000    .8700000000E+000    .1111111111E-001    point 
    .2000000000E+000    .8600000000E+000    .1111111111E-001    point 
    .2000000000E+000    .8500000000E+000    .1111111111E-001    point 
    .2000000000E+000    .8400000000E+000    .1111111111E-001    point 
    .2000000000E+000    .8300000000E+000    .1111111111E-001    point 
    .2000000000E+000    .8200000000E+000    .1111111111E-001    point 
    .2000000000E+000    .8100000000E+000    .1111111111E-001    point 
    .2000000000E+000    .8000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7900000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7800000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7700000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7600000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7500000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7400000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7300000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7200000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7100000000E+000    .1111111111E-001    point 
    .2000000000E+000    .7000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6900000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6800000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6700000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6600000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6500000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6400000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6300000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6200000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6100000000E+000    .1111111111E-001    point 
    .2000000000E+000    .6000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5900000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5800000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5700000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5600000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5500000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5400000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5300000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5200000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5100000000E+000    .1111111111E-001    point 
    .2000000000E+000    .5000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4900000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4800000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4700000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4600000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4500000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4400000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4300000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4200000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4100000000E+000    .1111111111E-001    point 
    .2000000000E+000    .4000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3900000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3800000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3700000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3600000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3500000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3400000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3300000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3200000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3100000000E+000    .1111111111E-001    point 
    .2000000000E+000    .3000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2900000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2800000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2700000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2600000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2500000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2400000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2300000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2200000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2100000000E+000    .1111111111E-001    point 
    .2000000000E+000    .2000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1900000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1800000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1700000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1600000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1500000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1400000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1300000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1200000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1100000000E+000    .1111111111E-001    point 
    .2000000000E+000    .1000000000E+000    .1111111111E-001    point 
    .2000000000E+000    .9000000000E-001    .1111111111E-001    point 
    .2000000000E+000    .8000000000E-001    .1111111111E-001    point 
    .2000000000E+000    .7000000000E-001    .1111111111E-001    point 
    .2000000000E+000    .6000000000E-001    .1111111111E-001    point 
    .2000000000E+000    .5000000000E-001    .1111111111E-001    point 
    .2000000000E+000    .4000000000E-001    .1111111111E-001    point 
    .2000000000E+000    .3000000000E-001    .1111111111E-001    point 
    .2000000000E+000    .2000000000E-001    .1111111111E-001    point 
    .2000000000E+000    .1000000000E-001    .1111111111E-001    point 
    .2000000000E+000    .0000000000E+000    .1111111111E-001    point 
    .2100000000E+000    .1200000000E+001    .6666666667E-001    point 
    .2100000000E+000    .1190000000E+001    .6666666667E-001    point 
    .2100000000E+000    .1180000000E+001    .8888888889E-001    point 
    .2100000000E+000    .1170000000E+001    .7777777778E-001    point 
    .2100000000E+000    .1160000000E+001    .4444444444E-001    point 
    .2100000000E+000    .1150000000E+001    .3333333333E-001    point 
    .2100000000E+000    .1140000000E+001    .4444444444E-001    point 
    .2100000000E+000    .1130000000E+001    .5555555556E-001    point 
    .2100000000E+000    .1120000000E+001    .4444444444E-001    point 
    .2100000000E+000    .1110000000E+001    .6666666667E-001    point 
    .2100000000E+000    .1100000000E+001    .2222222222E-001    point 
    .2100000000E+000    .1090000000E+001    .2222222222E-001    point 
    .2100000000E+000    .1080000000E+001    .5555555556E-001    point 
    .2100000000E+000    .1070000000E+001    .2222222222E-001    point 
    .2100000000E+000    .1060000000E+001    .1111111111E-001    point 
    .2100000000E+000    .1050000000E+001    .5555555556E-001    point 
    .2100000000E+000    .1040000000E+001    .3333333333E-001    point 
    .2100000000E+000    .1030000000E+001    .4444444444E-001    point 
    .2100000000E+000    .1020000000E+001    .4444444444E-001    point 
    .2100000000E+000    .1010000000E+001    .1111111111E-001    point 
    .2100000000E+000    .1000000000E+001    .4444444444E-001    point 
    .2100000000E+000    .9900000000E+000    .1111111111E-001    point 
    .2100000000E+000    .9800000000E+000    .1875589662E-016    point 
    .2100000000E+000    .9700000000E+000    .2222222222E-001    point 
    .2100000000E+000    .9600000000E+000    .2222222222E-001    point 
    .2100000000E+000    .9500000000E+000    .3333333333E-001    point 
    .2100000000E+000    .9400000000E+000    .2222222222E-001    point 
    .2100000000E+000    .9300000000E+000    .2222222222E-001    point 
    .2100000000E+000    .9200000000E+000    .2222222222E-001    point 
    .2100000000E+000    .9100000000E+000    .1111111111E-001    point 
    .2100000000E+000    .9000000000E+000    .1111111111E-001    point 
    .2100000000E+000    .8900000000E+000    .1111111111E-001    point 
    .2100000000E+000    .8800000000E+000    .1111111111E-001    point 
    .2100000000E+000    .8700000000E+000    .1875589662E-016    point 
    .2100000000E+000    .8600000000E+000    .1875589662E-016    point 
    .2100000000E+000    .8500000000E+000    .1875589662E-016    point 
    .2100000000E+000    .8400000000E+000    .1875589662E-016    point 
    .2100000000E+000    .8300000000E+000    .1875589662E-016    point 
    .2100000000E+000    .8200000000E+000    .1875589662E-016    point 
    .2100000000E+000    .8100000000E+000    .1875589662E-016    point 
    .2100000000E+000    .8000000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7900000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7800000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7700000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7600000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7500000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7400000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7300000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7200000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7100000000E+000    .1875589662E-016    point 
    .2100000000E+000    .7000000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6900000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6800000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6700000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6600000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6500000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6400000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6300000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6200000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6100000000E+000    .1875589662E-016    point 
    .2100000000E+000    .6000000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5900000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5800000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5700000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5600000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5500000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5400000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5300000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5200000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5100000000E+000    .1875589662E-016    point 
    .2100000000E+000    .5000000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4900000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4800000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4700000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4600000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4500000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4400000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4300000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4200000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4100000000E+000    .1875589662E-016    point 
    .2100000000E+000    .4000000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3900000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3800000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3700000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3600000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3500000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3400000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3300000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3200000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3100000000E+000    .1875589662E-016    point 
    .2100000000E+000    .3000000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2900000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2800000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2700000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2600000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2500000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2400000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2300000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2200000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2100000000E+000    .1875589662E-016    point 
    .2100000000E+000    .2000000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1900000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1800000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1700000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1600000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1500000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1400000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1300000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1200000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1100000000E+000    .1875589662E-016    point 
    .2100000000E+000    .1000000000E+000    .1875589662E-016    point 
    .2100000000E+000    .9000000000E-001    .1875589662E-016    point 
    .2100000000E+000    .8000000000E-001    .1875589662E-016    point 
    .2100000000E+000    .7000000000E-001    .1875589662E-016    point 
    .2100000000E+000    .6000000000E-001    .1875589662E-016    point 
    .2100000000E+000    .5000000000E-001    .1875589662E-016    point 
    .2100000000E+000    .4000000000E-001    .1875589662E-016    point 
    .2100000000E+000    .3000000000E-001    .1875589662E-016    point 
    .2100000000E+000    .2000000000E-001    .1875589662E-016    point 
    .2100000000E+000    .1000000000E-001    .1875589662E-016    point 
    .2100000000E+000    .0000000000E+000    .1875589662E-016    point 
    .2200000000E+000    .1200000000E+001    .6666666667E-001    point 
    .2200000000E+000    .1190000000E+001    .3333333333E-001    point 
    .2200000000E+000    .1180000000E+001    .3333333333E-001    point 
    .2200000000E+000    .1170000000E+001    .5555555556E-001    point 
    .2200000000E+000    .1160000000E+001    .4444444444E-001    point 
    .2200000000E+000    .1150000000E+001    .4444444444E-001    point 
    .2200000000E+000    .1140000000E+001    .3333333333E-001    point 
    .2200000000E+000    .1130000000E+001    .4444444444E-001    point 
    .2200000000E+000    .1120000000E+001    .2222222222E-001    point 
    .2200000000E+000    .1110000000E+001    .5555555556E-001    point 
    .2200000000E+000    .1100000000E+001    .3333333333E-001    point 
    .2200000000E+000    .1090000000E+001    .5555555556E-001    point 
    .2200000000E+000    .1080000000E+001    .6666666667E-001    point 
    .2200000000E+000    .1070000000E+001    .1111111111E-001    point 
    .2200000000E+000    .1060000000E+001    .2222222222E-001    point 
    .2200000000E+000    .1050000000E+001    .2222222222E-001    point 
    .2200000000E+000    .1040000000E+001    .2222222222E-001    point 
    .2200000000E+000    .1030000000E+001    .4444444444E-001    point 
    .2200000000E+000    .1020000000E+001    .4444444444E-001    point 
    .2200000000E+000    .1010000000E+001    .2222222222E-001    point 
    .2200000000E+000    .1000000000E+001    .5555555556E-001    point 
    .2200000000E+000    .9900000000E+000    .2222222222E-001    point 
    .2200000000E+000    .9800000000E+000    .1111111111E-001    point 
    .2200000000E+000    .9700000000E+000    .1111111111E-001    point 
    .2200000000E+000    .9600000000E+000    .1111111111E-001    point 
    .2200000000E+000    .9500000000E+000    .2222222222E-001    point 
    .2200000000E+000    .9400000000E+000    .2222222222E-001    point 
    .2200000000E+000    .9300000000E+000    .1111111111E-001    point 
    .2200000000E+000    .9200000000E+000    .1111111111E-001    point 
    .2200000000E+000    .9100000000E+000    .1111111111E-001    point 
    .2200000000E+000    .9000000000E+000    .1111111111E-001    point 
    .2200000000E+000    .8900000000E+000    .1111111111E-001    point 
    .2200000000E+000    .8800000000E+000    .1111111111E-001    point 
    .2200000000E+000    .8700000000E+000    .1111111111E-001    point 
    .2200000000E+000    .8600000000E+000    .1111111111E-001    point 
    .2200000000E+000    .8500000000E+000    .1111111111E-001    point 
    .2200000000E+000    .8400000000E+000    .1111111111E-001    point 
    .2200000000E+000    .8300000000E+000    .1111111111E-001    point 
    .2200000000E+000    .8200000000E+000    .1111111111E-001    point 
    .2200000000E+000    .8100000000E+000    .1111111111E-001    point 
    .2200000000E+000    .8000000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7900000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7800000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7700000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7600000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7500000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7400000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7300000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7200000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7100000000E+000    .1111111111E-001    point 
    .2200000000E+000    .7000000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6900000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6800000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6700000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6600000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6500000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6400000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6300000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6200000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6100000000E+000    .1111111111E-001    point 
    .2200000000E+000    .6000000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5900000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5800000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5700000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5600000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5500000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5400000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5300000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5200000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5100000000E+000    .1111111111E-001    point 
    .2200000000E+000    .5000000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4900000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4800000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4700000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4600000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4500000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4400000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4300000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4200000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4100000000E+000    .1111111111E-001    point 
    .2200000000E+000    .4000000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3900000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3800000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3700000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3600000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3500000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3400000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3300000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3200000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3100000000E+000    .1111111111E-001    point 
    .2200000000E+000    .3000000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2900000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2800000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2700000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2600000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2500000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2400000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2300000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2200000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2100000000E+000    .1111111111E-001    point 
    .2200000000E+000    .2000000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1900000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1800000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1700000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1600000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1500000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1400000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1300000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1200000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1100000000E+000    .1111111111E-001    point 
    .2200000000E+000    .1000000000E+000    .1111111111E-001    point 
    .2200000000E+000    .9000000000E-001    .1111111111E-001    point 
    .2200000000E+000    .8000000000E-001    .1111111111E-001    point 
    .2200000000E+000    .7000000000E-001    .1111111111E-001    point 
    .2200000000E+000    .6000000000E-001    .1111111111E-001    point 
    .2200000000E+000    .5000000000E-001    .1111111111E-001    point 
    .2200000000E+000    .4000000000E-001    .1111111111E-001    point 
    .2200000000E+000    .3000000000E-001    .1111111111E-001    point 
    .2200000000E+000    .2000000000E-001    .1111111111E-001    point 
    .2200000000E+000    .1000000000E-001    .1111111111E-001    point 
    .2200000000E+000    .0000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1200000000E+001    .6666666667E-001    point 
    .2300000000E+000    .1190000000E+001    .5555555556E-001    point 
    .2300000000E+000    .1180000000E+001    .6666666667E-001    point 
    .2300000000E+000    .1170000000E+001    .3333333333E-001    point 
    .2300000000E+000    .1160000000E+001    .5555555556E-001    point 
    .2300000000E+000    .1150000000E+001    .5555555556E-001    point 
    .2300000000E+000    .1140000000E+001    .3333333333E-001    point 
    .2300000000E+000    .1130000000E+001    .3333333333E-001    point 
    .2300000000E+000    .1120000000E+001    .2222222222E-001    point 
    .2300000000E+000    .1110000000E+001    .5555555556E-001    point 
    .2300000000E+000    .1100000000E+001    .2222222222E-001    point 
    .2300000000E+000    .1090000000E+001    .3333333333E-001    point 
    .2300000000E+000    .1080000000E+001    .6666666667E-001    point 
    .2300000000E+000    .1070000000E+001    .6666666667E-001    point 
    .2300000000E+000    .1060000000E+001    .4444444444E-001    point 
    .2300000000E+000    .1050000000E+001    .3333333333E-001    point 
    .2300000000E+000    .1040000000E+001    .4444444444E-001    point 
    .2300000000E+000    .1030000000E+001    .4444444444E-001    point 
    .2300000000E+000    .1020000000E+001    .1111111111E-001    point 
    .2300000000E+000    .1010000000E+001    .3333333333E-001    point 
    .2300000000E+000    .1000000000E+001    .4444444444E-001    point 
    .2300000000E+000    .9900000000E+000    .2222222222E-001    point 
    .2300000000E+000    .9800000000E+000    .1111111111E-001    point 
    .2300000000E+000    .9700000000E+000    .1111111111E-001    point 
    .2300000000E+000    .9600000000E+000    .1111111111E-001    point 
    .2300000000E+000    .9500000000E+000    .1111111111E-001    point 
    .2300000000E+000    .9400000000E+000    .2222222222E-001    point 
    .2300000000E+000    .9300000000E+000    .1111111111E-001    point 
    .2300000000E+000    .9200000000E+000    .1111111111E-001    point 
    .2300000000E+000    .9100000000E+000    .1111111111E-001    point 
    .2300000000E+000    .9000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .8900000000E+000    .1111111111E-001    point 
    .2300000000E+000    .8800000000E+000    .1111111111E-001    point 
    .2300000000E+000    .8700000000E+000    .1111111111E-001    point 
    .2300000000E+000    .8600000000E+000    .1111111111E-001    point 
    .2300000000E+000    .8500000000E+000    .1111111111E-001    point 
    .2300000000E+000    .8400000000E+000    .1111111111E-001    point 
    .2300000000E+000    .8300000000E+000    .1111111111E-001    point 
    .2300000000E+000    .8200000000E+000    .1111111111E-001    point 
    .2300000000E+000    .8100000000E+000    .1111111111E-001    point 
    .2300000000E+000    .8000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7900000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7800000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7700000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7600000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7500000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7400000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7300000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7200000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7100000000E+000    .1111111111E-001    point 
    .2300000000E+000    .7000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6900000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6800000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6700000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6600000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6500000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6400000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6300000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6200000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6100000000E+000    .1111111111E-001    point 
    .2300000000E+000    .6000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5900000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5800000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5700000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5600000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5500000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5400000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5300000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5200000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5100000000E+000    .1111111111E-001    point 
    .2300000000E+000    .5000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4900000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4800000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4700000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4600000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4500000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4400000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4300000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4200000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4100000000E+000    .1111111111E-001    point 
    .2300000000E+000    .4000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3900000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3800000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3700000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3600000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3500000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3400000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3300000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3200000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3100000000E+000    .1111111111E-001    point 
    .2300000000E+000    .3000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2900000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2800000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2700000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2600000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2500000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2400000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2300000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2200000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2100000000E+000    .1111111111E-001    point 
    .2300000000E+000    .2000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1900000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1800000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1700000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1600000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1500000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1400000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1300000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1200000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1100000000E+000    .1111111111E-001    point 
    .2300000000E+000    .1000000000E+000    .1111111111E-001    point 
    .2300000000E+000    .9000000000E-001    .1111111111E-001    point 
    .2300000000E+000    .8000000000E-001    .1111111111E-001    point 
    .2300000000E+000    .7000000000E-001    .1111111111E-001    point 
    .2300000000E+000    .6000000000E-001    .1111111111E-001    point 
    .2300000000E+000    .5000000000E-001    .1111111111E-001    point 
    .2300000000E+000    .4000000000E-001    .1111111111E-001    point 
    .2300000000E+000    .3000000000E-001    .1111111111E-001    point 
    .2300000000E+000    .2000000000E-001    .1111111111E-001    point 
    .2300000000E+000    .1000000000E-001    .1111111111E-001    point 
    .2300000000E+000    .0000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1200000000E+001    .6666666667E-001    point 
    .2400000000E+000    .1190000000E+001    .3333333333E-001    point 
    .2400000000E+000    .1180000000E+001    .7777777778E-001    point 
    .2400000000E+000    .1170000000E+001    .5555555556E-001    point 
    .2400000000E+000    .1160000000E+001    .5555555556E-001    point 
    .2400000000E+000    .1150000000E+001    .2222222222E-001    point 
    .2400000000E+000    .1140000000E+001    .2222222222E-001    point 
    .2400000000E+000    .1130000000E+001    .6666666667E-001    point 
    .2400000000E+000    .1120000000E+001    .3333333333E-001    point 
    .2400000000E+000    .1110000000E+001    .1111111111E-001    point 
    .2400000000E+000    .1100000000E+001    .5555555556E-001    point 
    .2400000000E+000    .1090000000E+001    .7777777778E-001    point 
    .2400000000E+000    .1080000000E+001    .2222222222E-001    point 
    .2400000000E+000    .1070000000E+001    .2222222222E-001    point 
    .2400000000E+000    .1060000000E+001    .4444444444E-001    point 
    .2400000000E+000    .1050000000E+001    .2222222222E-001    point 
    .2400000000E+000    .1040000000E+001    .2222222222E-001    point 
    .2400000000E+000    .1030000000E+001    .2222222222E-001    point 
    .2400000000E+000    .1020000000E+001    .1111111111E-001    point 
    .2400000000E+000    .1010000000E+001    .2222222222E-001    point 
    .2400000000E+000    .1000000000E+001    .1111111111E-001    point 
    .2400000000E+000    .9900000000E+000    .4444444444E-001    point 
    .2400000000E+000    .9800000000E+000    .1111111111E-001    point 
    .2400000000E+000    .9700000000E+000    .1111111111E-001    point 
    .2400000000E+000    .9600000000E+000    .1111111111E-001    point 
    .2400000000E+000    .9500000000E+000    .1111111111E-001    point 
    .2400000000E+000    .9400000000E+000    .1111111111E-001    point 
    .2400000000E+000    .9300000000E+000    .1111111111E-001    point 
    .2400000000E+000    .9200000000E+000    .1111111111E-001    point 
    .2400000000E+000    .9100000000E+000    .1111111111E-001    point 
    .2400000000E+000    .9000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .8900000000E+000    .1111111111E-001    point 
    .2400000000E+000    .8800000000E+000    .1111111111E-001    point 
    .2400000000E+000    .8700000000E+000    .1111111111E-001    point 
    .2400000000E+000    .8600000000E+000    .1111111111E-001    point 
    .2400000000E+000    .8500000000E+000    .1111111111E-001    point 
    .2400000000E+000    .8400000000E+000    .1111111111E-001    point 
    .2400000000E+000    .8300000000E+000    .1111111111E-001    point 
    .2400000000E+000    .8200000000E+000    .1111111111E-001    point 
    .2400000000E+000    .8100000000E+000    .1111111111E-001    point 
    .2400000000E+000    .8000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7900000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7800000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7700000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7600000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7500000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7400000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7300000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7200000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7100000000E+000    .1111111111E-001    point 
    .2400000000E+000    .7000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6900000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6800000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6700000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6600000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6500000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6400000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6300000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6200000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6100000000E+000    .1111111111E-001    point 
    .2400000000E+000    .6000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5900000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5800000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5700000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5600000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5500000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5400000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5300000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5200000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5100000000E+000    .1111111111E-001    point 
    .2400000000E+000    .5000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4900000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4800000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4700000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4600000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4500000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4400000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4300000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4200000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4100000000E+000    .1111111111E-001    point 
    .2400000000E+000    .4000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3900000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3800000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3700000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3600000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3500000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3400000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3300000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3200000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3100000000E+000    .1111111111E-001    point 
    .2400000000E+000    .3000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2900000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2800000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2700000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2600000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2500000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2400000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2300000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2200000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2100000000E+000    .1111111111E-001    point 
    .2400000000E+000    .2000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1900000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1800000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1700000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1600000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1500000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1400000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1300000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1200000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1100000000E+000    .1111111111E-001    point 
    .2400000000E+000    .1000000000E+000    .1111111111E-001    point 
    .2400000000E+000    .9000000000E-001    .1111111111E-001    point 
    .2400000000E+000    .8000000000E-001    .1111111111E-001    point 
    .2400000000E+000    .7000000000E-001    .1111111111E-001    point 
    .2400000000E+000    .6000000000E-001    .1111111111E-001    point 
    .2400000000E+000    .5000000000E-001    .1111111111E-001    point 
    .2400000000E+000    .4000000000E-001    .1111111111E-001    point 
    .2400000000E+000    .3000000000E-001    .1111111111E-001    point 
    .2400000000E+000    .2000000000E-001    .1111111111E-001    point 
    .2400000000E+000    .1000000000E-001    .1111111111E-001    point 
    .2400000000E+000    .0000000000E+000    .1111111111E-001    point 
    .2500000000E+000    .1200000000E+001    .5555555556E-001    point 
    .2500000000E+000    .1190000000E+001    .6666666667E-001    point 
    .2500000000E+000    .1180000000E+001    .3333333333E-001    point 
    .2500000000E+000    .1170000000E+001    .3333333333E-001    point 
    .2500000000E+000    .1160000000E+001    .7777777778E-001    point 
    .2500000000E+000    .1150000000E+001    .2222222222E-001    point 
    .2500000000E+000    .1140000000E+001    .4444444444E-001    point 
    .2500000000E+000    .1130000000E+001    .5555555556E-001    point 
    .2500000000E+000    .1120000000E+001    .6666666667E-001    point 
    .2500000000E+000    .1110000000E+001    .5555555556E-001    point 
    .2500000000E+000    .1100000000E+001    .5555555556E-001    point 
    .2500000000E+000    .1090000000E+001    .6666666667E-001    point 
    .2500000000E+000    .1080000000E+001    .4444444444E-001    point 
    .2500000000E+000    .1070000000E+001    .5555555556E-001    point 
    .2500000000E+000    .1060000000E+001    .5555555556E-001    point 
    .2500000000E+000    .1050000000E+001    .4444444444E-001    point 
    .2500000000E+000    .1040000000E+001    .3333333333E-001    point 
    .2500000000E+000    .1030000000E+001    .3333333333E-001    point 
    .2500000000E+000    .1020000000E+001    .4444444444E-001    point 
    .2500000000E+000    .1010000000E+001    .4444444444E-001    point 
    .2500000000E+000    .1000000000E+001    .2222222222E-001    point 
    .2500000000E+000    .9900000000E+000    .5555555556E-001    point 
    .2500000000E+000    .9800000000E+000    .2222222222E-001    point 
    .2500000000E+000    .9700000000E+000    .1111111111E-001    point 
    .2500000000E+000    .9600000000E+000    .1489833825E-016    point 
    .2500000000E+000    .9500000000E+000    .1111111111E-001    point 
    .2500000000E+000    .9400000000E+000    .1111111111E-001    point 
    .2500000000E+000    .9300000000E+000    .1111111111E-001    point 
    .2500000000E+000    .9200000000E+000    .1111111111E-001    point 
    .2500000000E+000    .9100000000E+000    .1489833825E-016    point 
    .2500000000E+000    .9000000000E+000    .1489833825E-016    point 
    .2500000000E+000    .8900000000E+000    .1489833825E-016    point 
    .2500000000E+000    .8800000000E+000    .1489833825E-016    point 
    .2500000000E+000    .8700000000E+000    .1489833825E-016    point 
    .2500000000E+000    .8600000000E+000    .1489833825E-016    point 
    .2500000000E+000    .8500000000E+000    .1489833825E-016    point 
    .2500000000E+000    .8400000000E+000    .1489833825E-016    point 
    .2500000000E+000    .8300000000E+000    .1489833825E-016    point 
    .2500000000E+000    .8200000000E+000    .1489833825E-016    point 
    .2500000000E+000    .8100000000E+000    .1489833825E-016    point 
    .2500000000E+000    .8000000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7900000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7800000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7700000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7600000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7500000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7400000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7300000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7200000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7100000000E+000    .1489833825E-016    point 
    .2500000000E+000    .7000000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6900000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6800000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6700000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6600000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6500000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6400000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6300000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6200000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6100000000E+000    .1489833825E-016    point 
    .2500000000E+000    .6000000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5900000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5800000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5700000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5600000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5500000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5400000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5300000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5200000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5100000000E+000    .1489833825E-016    point 
    .2500000000E+000    .5000000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4900000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4800000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4700000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4600000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4500000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4400000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4300000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4200000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4100000000E+000    .1489833825E-016    point 
    .2500000000E+000    .4000000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3900000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3800000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3700000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3600000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3500000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3400000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3300000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3200000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3100000000E+000    .1489833825E-016    point 
    .2500000000E+000    .3000000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2900000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2800000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2700000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2600000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2500000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2400000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2300000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2200000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2100000000E+000    .1489833825E-016    point 
    .2500000000E+000    .2000000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1900000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1800000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1700000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1600000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1500000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1400000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1300000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1200000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1100000000E+000    .1489833825E-016    point 
    .2500000000E+000    .1000000000E+000    .1489833825E-016    point 
    .2500000000E+000    .9000000000E-001    .1489833825E-016    point 
    .2500000000E+000    .8000000000E-001    .1489833825E-016    point 
    .2500000000E+000    .7000000000E-001    .1489833825E-016    point 
    .2500000000E+000    .6000000000E-001    .1489833825E-016    point 
    .2500000000E+000    .5000000000E-001    .1489833825E-016    point 
    .2500000000E+000    .4000000000E-001    .1489833825E-016    point 
    .2500000000E+000    .3000000000E-001    .1489833825E-016    point 
    .2500000000E+000    .2000000000E-001    .1489833825E-016    point 
    .2500000000E+000    .1000000000E-001    .1489833825E-016    point 
    .2500000000E+000    .0000000000E+000    .1489833825E-016    point 
    .2600000000E+000    .1200000000E+001    .7777777778E-001    point 
    .2600000000E+000    .1190000000E+001    .6666666667E-001    point 
    .2600000000E+000    .1180000000E+001    .6666666667E-001    point 
    .2600000000E+000    .1170000000E+001    .3333333333E-001    point 
    .2600000000E+000    .1160000000E+001    .6666666667E-001    point 
    .2600000000E+000    .1150000000E+001    .4444444444E-001    point 
    .2600000000E+000    .1140000000E+001    .7777777778E-001    point 
    .2600000000E+000    .1130000000E+001    .3333333333E-001    point 
    .2600000000E+000    .1120000000E+001    .1111111111E-001    point 
    .2600000000E+000    .1110000000E+001    .2222222222E-001    point 
    .2600000000E+000    .1100000000E+001    .6666666667E-001    point 
    .2600000000E+000    .1090000000E+001    .6666666667E-001    point 
    .2600000000E+000    .1080000000E+001    .1111111111E-001    point 
    .2600000000E+000    .1070000000E+001    .4444444444E-001    point 
    .2600000000E+000    .1060000000E+001    .4444444444E-001    point 
    .2600000000E+000    .1050000000E+001    .2222222222E-001    point 
    .2600000000E+000    .1040000000E+001    .2222222222E-001    point 
    .2600000000E+000    .1030000000E+001    .4444444444E-001    point 
    .2600000000E+000    .1020000000E+001    .1111111111E-001    point 
    .2600000000E+000    .1010000000E+001    .3333333333E-001    point 
    .2600000000E+000    .1000000000E+001    .2222222222E-001    point 
    .2600000000E+000    .9900000000E+000    .4444444444E-001    point 
    .2600000000E+000    .9800000000E+000    .1111111111E-001    point 
    .2600000000E+000    .9700000000E+000    .2222222222E-001    point 
    .2600000000E+000    .9600000000E+000    .1111111111E-001    point 
    .2600000000E+000    .9500000000E+000    .1111111111E-001    point 
    .2600000000E+000    .9400000000E+000    .1111111111E-001    point 
    .2600000000E+000    .9300000000E+000    .1111111111E-001    point 
    .2600000000E+000    .9200000000E+000    .1111111111E-001    point 
    .2600000000E+000    .9100000000E+000    .1111111111E-001    point 
    .2600000000E+000    .9000000000E+000    .1111111111E-001    point 
    .2600000000E+000    .8900000000E+000    .1111111111E-001    point 
    .2600000000E+000    .8800000000E+000    .1111111111E-001    point 
    .2600000000E+000    .8700000000E+000    .1111111111E-001    point 
    .2600000000E+000    .8600000000E+000    .1111111111E-001    point 
    .2600000000E+000    .8500000000E+000    .1111111111E-001    point 
    .2600000000E+000    .8400000000E+000    .1111111111E-001    point 
    .2600000000E+000    .8300000000E+000    .1111111111E-001    point 
    .2600000000E+000    .8200000000E+000    .1111111111E-001    point 
    .2600000000E+000    .8100000000E+000    .1111111111E-001    point 
    .2600000000E+000    .8000000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7900000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7800000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7700000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7600000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7500000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7400000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7300000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7200000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7100000000E+000    .1111111111E-001    point 
    .2600000000E+000    .7000000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6900000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6800000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6700000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6600000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6500000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6400000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6300000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6200000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6100000000E+000    .1111111111E-001    point 
    .2600000000E+000    .6000000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5900000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5800000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5700000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5600000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5500000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5400000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5300000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5200000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5100000000E+000    .1111111111E-001    point 
    .2600000000E+000    .5000000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4900000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4800000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4700000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4600000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4500000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4400000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4300000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4200000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4100000000E+000    .1111111111E-001    point 
    .2600000000E+000    .4000000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3900000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3800000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3700000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3600000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3500000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3400000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3300000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3200000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3100000000E+000    .1111111111E-001    point 
    .2600000000E+000    .3000000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2900000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2800000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2700000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2600000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2500000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2400000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2300000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2200000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2100000000E+000    .1111111111E-001    point 
    .2600000000E+000    .2000000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1900000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1800000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1700000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1600000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1500000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1400000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1300000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1200000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1100000000E+000    .1111111111E-001    point 
    .2600000000E+000    .1000000000E+000    .1111111111E-001    point 
    .2600000000E+000    .9000000000E-001    .1111111111E-001    point 
    .2600000000E+000    .8000000000E-001    .1111111111E-001    point 
    .2600000000E+000    .7000000000E-001    .1111111111E-001    point 
    .2600000000E+000    .6000000000E-001    .1111111111E-001    point 
    .2600000000E+000    .5000000000E-001    .1111111111E-001    point 
    .2600000000E+000    .4000000000E-001    .1111111111E-001    point 
    .2600000000E+000    .3000000000E-001    .1111111111E-001    point 
    .2600000000E+000    .2000000000E-001    .1111111111E-001    point 
    .2600000000E+000    .1000000000E-001    .1111111111E-001    point 
    .2600000000E+000    .0000000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1200000000E+001    .3333333333E-001    point 
    .2700000000E+000    .1190000000E+001    .7777777778E-001    point 
    .2700000000E+000    .1180000000E+001    .3333333333E-001    point 
    .2700000000E+000    .1170000000E+001    .2222222222E-001    point 
    .2700000000E+000    .1160000000E+001    .3333333333E-001    point 
    .2700000000E+000    .1150000000E+001    .3333333333E-001    point 
    .2700000000E+000    .1140000000E+001    .4444444444E-001    point 
    .2700000000E+000    .1130000000E+001    .4444444444E-001    point 
    .2700000000E+000    .1120000000E+001    .4444444444E-001    point 
    .2700000000E+000    .1110000000E+001    .3333333333E-001    point 
    .2700000000E+000    .1100000000E+001    .6666666667E-001    point 
    .2700000000E+000    .1090000000E+001    .4444444444E-001    point 
    .2700000000E+000    .1080000000E+001    .1111111111E-001    point 
    .2700000000E+000    .1070000000E+001    .4444444444E-001    point 
    .2700000000E+000    .1060000000E+001    .5555555556E-001    point 
    .2700000000E+000    .1050000000E+001    .2222222222E-001    point 
    .2700000000E+000    .1040000000E+001    .2222222222E-001    point 
    .2700000000E+000    .1030000000E+001    .5555555556E-001    point 
    .2700000000E+000    .1020000000E+001    .3333333333E-001    point 
    .2700000000E+000    .1010000000E+001    .2222222222E-001    point 
    .2700000000E+000    .1000000000E+001    .1111111111E-001    point 
    .2700000000E+000    .9900000000E+000    .3333333333E-001    point 
    .2700000000E+000    .9800000000E+000    .2222222222E-001    point 
    .2700000000E+000    .9700000000E+000    .2222222222E-001    point 
    .2700000000E+000    .9600000000E+000    .2222222222E-001    point 
    .2700000000E+000    .9500000000E+000    .1111111111E-001    point 
    .2700000000E+000    .9400000000E+000    .1111111111E-001    point 
    .2700000000E+000    .9300000000E+000    .1111111111E-001    point 
    .2700000000E+000    .9200000000E+000    .1111111111E-001    point 
    .2700000000E+000    .9100000000E+000    .1111111111E-001    point 
    .2700000000E+000    .9000000000E+000    .1111111111E-001    point 
    .2700000000E+000    .8900000000E+000    .1111111111E-001    point 
    .2700000000E+000    .8800000000E+000    .1111111111E-001    point 
    .2700000000E+000    .8700000000E+000    .1111111111E-001    point 
    .2700000000E+000    .8600000000E+000    .1111111111E-001    point 
    .2700000000E+000    .8500000000E+000    .1111111111E-001    point 
    .2700000000E+000    .8400000000E+000    .1111111111E-001    point 
    .2700000000E+000    .8300000000E+000    .1111111111E-001    point 
    .2700000000E+000    .8200000000E+000    .1111111111E-001    point 
    .2700000000E+000    .8100000000E+000    .1111111111E-001    point 
    .2700000000E+000    .8000000000E+000    .1111111111E-001    point 
    .2700000000E+000    .7900000000E+000    .1111111111E-001    point 
    .2700000000E+000    .7800000000E+000    .1111111111E-001    point 
    .2700000000E+000    .7700000000E+000    .1111111111E-001    point 
    .2700000000E+000    .7600000000E+000    .1111111111E-001    point 
    .2700000000E+000    .7500000000E+000    .1111111111E-001    point 
    .2700000000E+000    .7400000000E+000    .1111111111E-001    point 
    .2700000000E+000    .7300000000E+000    .1111111111E-001    point 
    .2700000000E+000    .7200000000E+000    .1111111111E-001    point 
    .2700000000E+000    .7100000000E+000    .1111111111E-001    point 
    .2700000000E+000    .7000000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6900000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6800000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6700000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6600000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6500000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6400000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6300000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6200000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6100000000E+000    .1111111111E-001    point 
    .2700000000E+000    .6000000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5900000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5800000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5700000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5600000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5500000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5400000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5300000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5200000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5100000000E+000    .1111111111E-001    point 
    .2700000000E+000    .5000000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4900000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4800000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4700000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4600000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4500000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4400000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4300000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4200000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4100000000E+000    .1111111111E-001    point 
    .2700000000E+000    .4000000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3900000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3800000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3700000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3600000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3500000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3400000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3300000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3200000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3100000000E+000    .1111111111E-001    point 
    .2700000000E+000    .3000000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2900000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2800000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2700000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2600000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2500000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2400000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2300000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2200000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2100000000E+000    .1111111111E-001    point 
    .2700000000E+000    .2000000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1900000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1800000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1700000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1600000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1500000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1400000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1300000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1200000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1100000000E+000    .1111111111E-001    point 
    .2700000000E+000    .1000000000E+000    .1111111111E-001    point 
    .2700000000E+000    .9000000000E-001    .1111111111E-001    point 
    .2700000000E+000    .8000000000E-001    .1111111111E-001    point 
    .2700000000E+000    .7000000000E-001    .1111111111E-001    point 
    .2700000000E+000    .6000000000E-001    .1111111111E-001    point 
    .2700000000E+000    .5000000000E-001    .1111111111E-001    point 
    .2700000000E+000    .4000000000E-001    .1111111111E-001    point 
    .2700000000E+000    .3000000000E-001    .1111111111E-001    point 
    .2700000000E+000    .2000000000E-001    .1111111111E-001    point 
    .2700000000E+000    .1000000000E-001    .1111111111E-001    point 
    .2700000000E+000    .0000000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1200000000E+001    .3333333333E-001    point 
    .2800000000E+000    .1190000000E+001    .4444444444E-001    point 
    .2800000000E+000    .1180000000E+001    .8888888889E-001    point 
    .2800000000E+000    .1170000000E+001    .4444444444E-001    point 
    .2800000000E+000    .1160000000E+001    .4444444444E-001    point 
    .2800000000E+000    .1150000000E+001    .4444444444E-001    point 
    .2800000000E+000    .1140000000E+001    .4444444444E-001    point 
    .2800000000E+000    .1130000000E+001    .4444444444E-001    point 
    .2800000000E+000    .1120000000E+001    .4444444444E-001    point 
    .2800000000E+000    .1110000000E+001    .4444444444E-001    point 
    .2800000000E+000    .1100000000E+001    .5555555556E-001    point 
    .2800000000E+000    .1090000000E+001    .3333333333E-001    point 
    .2800000000E+000    .1080000000E+001    .2222222222E-001    point 
    .2800000000E+000    .1070000000E+001    .2222222222E-001    point 
    .2800000000E+000    .1060000000E+001    .6666666667E-001    point 
    .2800000000E+000    .1050000000E+001    .3333333333E-001    point 
    .2800000000E+000    .1040000000E+001    .4444444444E-001    point 
    .2800000000E+000    .1030000000E+001    .3333333333E-001    point 
    .2800000000E+000    .1020000000E+001    .2222222222E-001    point 
    .2800000000E+000    .1010000000E+001    .5555555556E-001    point 
    .2800000000E+000    .1000000000E+001    .1111111111E-001    point 
    .2800000000E+000    .9900000000E+000    .3333333333E-001    point 
    .2800000000E+000    .9800000000E+000    .2222222222E-001    point 
    .2800000000E+000    .9700000000E+000    .3333333333E-001    point 
    .2800000000E+000    .9600000000E+000    .1111111111E-001    point 
    .2800000000E+000    .9500000000E+000    .2222222222E-001    point 
    .2800000000E+000    .9400000000E+000    .2222222222E-001    point 
    .2800000000E+000    .9300000000E+000    .1111111111E-001    point 
    .2800000000E+000    .9200000000E+000    .2222222222E-001    point 
    .2800000000E+000    .9100000000E+000    .1111111111E-001    point 
    .2800000000E+000    .9000000000E+000    .1111111111E-001    point 
    .2800000000E+000    .8900000000E+000    .1111111111E-001    point 
    .2800000000E+000    .8800000000E+000    .1111111111E-001    point 
    .2800000000E+000    .8700000000E+000    .1111111111E-001    point 
    .2800000000E+000    .8600000000E+000    .1111111111E-001    point 
    .2800000000E+000    .8500000000E+000    .1111111111E-001    point 
    .2800000000E+000    .8400000000E+000    .1111111111E-001    point 
    .2800000000E+000    .8300000000E+000    .1111111111E-001    point 
    .2800000000E+000    .8200000000E+000    .1111111111E-001    point 
    .2800000000E+000    .8100000000E+000    .1111111111E-001    point 
    .2800000000E+000    .8000000000E+000    .1111111111E-001    point 
    .2800000000E+000    .7900000000E+000    .1111111111E-001    point 
    .2800000000E+000    .7800000000E+000    .1111111111E-001    point 
    .2800000000E+000    .7700000000E+000    .1111111111E-001    point 
    .2800000000E+000    .7600000000E+000    .1111111111E-001    point 
    .2800000000E+000    .7500000000E+000    .1111111111E-001    point 
    .2800000000E+000    .7400000000E+000    .1111111111E-001    point 
    .2800000000E+000    .7300000000E+000    .1111111111E-001    point 
    .2800000000E+000    .7200000000E+000    .1111111111E-001    point 
    .2800000000E+000    .7100000000E+000    .1111111111E-001    point 
    .2800000000E+000    .7000000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6900000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6800000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6700000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6600000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6500000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6400000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6300000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6200000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6100000000E+000    .1111111111E-001    point 
    .2800000000E+000    .6000000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5900000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5800000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5700000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5600000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5500000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5400000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5300000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5200000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5100000000E+000    .1111111111E-001    point 
    .2800000000E+000    .5000000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4900000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4800000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4700000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4600000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4500000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4400000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4300000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4200000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4100000000E+000    .1111111111E-001    point 
    .2800000000E+000    .4000000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3900000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3800000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3700000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3600000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3500000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3400000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3300000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3200000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3100000000E+000    .1111111111E-001    point 
    .2800000000E+000    .3000000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2900000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2800000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2700000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2600000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2500000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2400000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2300000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2200000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2100000000E+000    .1111111111E-001    point 
    .2800000000E+000    .2000000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1900000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1800000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1700000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1600000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1500000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1400000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1300000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1200000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1100000000E+000    .1111111111E-001    point 
    .2800000000E+000    .1000000000E+000    .1111111111E-001    point 
    .2800000000E+000    .9000000000E-001    .1111111111E-001    point 
    .2800000000E+000    .8000000000E-001    .1111111111E-001    point 
    .2800000000E+000    .7000000000E-001    .1111111111E-001    point 
    .2800000000E+000    .6000000000E-001    .1111111111E-001    point 
    .2800000000E+000    .5000000000E-001    .1111111111E-001    point 
    .2800000000E+000    .4000000000E-001    .1111111111E-001    point 
    .2800000000E+000    .3000000000E-001    .1111111111E-001    point 
    .2800000000E+000    .2000000000E-001    .1111111111E-001    point 
    .2800000000E+000    .1000000000E-001    .1111111111E-001    point 
    .2800000000E+000    .0000000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1200000000E+001    .6666666667E-001    point 
    .2900000000E+000    .1190000000E+001    .6666666667E-001    point 
    .2900000000E+000    .1180000000E+001    .4444444444E-001    point 
    .2900000000E+000    .1170000000E+001    .5555555556E-001    point 
    .2900000000E+000    .1160000000E+001    .5555555556E-001    point 
    .2900000000E+000    .1150000000E+001    .5555555556E-001    point 
    .2900000000E+000    .1140000000E+001    .4444444444E-001    point 
    .2900000000E+000    .1130000000E+001    .4444444444E-001    point 
    .2900000000E+000    .1120000000E+001    .4444444444E-001    point 
    .2900000000E+000    .1110000000E+001    .2222222222E-001    point 
    .2900000000E+000    .1100000000E+001    .4444444444E-001    point 
    .2900000000E+000    .1090000000E+001    .4444444444E-001    point 
    .2900000000E+000    .1080000000E+001    .5555555556E-001    point 
    .2900000000E+000    .1070000000E+001    .2222222222E-001    point 
    .2900000000E+000    .1060000000E+001    .6666666667E-001    point 
    .2900000000E+000    .1050000000E+001    .4444444444E-001    point 
    .2900000000E+000    .1040000000E+001    .2222222222E-001    point 
    .2900000000E+000    .1030000000E+001    .3333333333E-001    point 
    .2900000000E+000    .1020000000E+001    .5555555556E-001    point 
    .2900000000E+000    .1010000000E+001    .2222222222E-001    point 
    .2900000000E+000    .1000000000E+001    .4444444444E-001    point 
    .2900000000E+000    .9900000000E+000    .4444444444E-001    point 
    .2900000000E+000    .9800000000E+000    .3333333333E-001    point 
    .2900000000E+000    .9700000000E+000    .1111111111E-001    point 
    .2900000000E+000    .9600000000E+000    .1111111111E-001    point 
    .2900000000E+000    .9500000000E+000    .1111111111E-001    point 
    .2900000000E+000    .9400000000E+000    .3333333333E-001    point 
    .2900000000E+000    .9300000000E+000    .2222222222E-001    point 
    .2900000000E+000    .9200000000E+000    .2222222222E-001    point 
    .2900000000E+000    .9100000000E+000    .1111111111E-001    point 
    .2900000000E+000    .9000000000E+000    .1111111111E-001    point 
    .2900000000E+000    .8900000000E+000    .1111111111E-001    point 
    .2900000000E+000    .8800000000E+000    .1111111111E-001    point 
    .2900000000E+000    .8700000000E+000    .1111111111E-001    point 
    .2900000000E+000    .8600000000E+000    .1111111111E-001    point 
    .2900000000E+000    .8500000000E+000    .1111111111E-001    point 
    .2900000000E+000    .8400000000E+000    .1111111111E-001    point 
    .2900000000E+000    .8300000000E+000    .1111111111E-001    point 
    .2900000000E+000    .8200000000E+000    .1111111111E-001    point 
    .2900000000E+000    .8100000000E+000    .1111111111E-001    point 
    .2900000000E+000    .8000000000E+000    .1111111111E-001    point 
    .2900000000E+000    .7900000000E+000    .1111111111E-001    point 
    .2900000000E+000    .7800000000E+000    .1111111111E-001    point 
    .2900000000E+000    .7700000000E+000    .1111111111E-001    point 
    .2900000000E+000    .7600000000E+000    .1111111111E-001    point 
    .2900000000E+000    .7500000000E+000    .1111111111E-001    point 
    .2900000000E+000    .7400000000E+000    .1111111111E-001    point 
    .2900000000E+000    .7300000000E+000    .1111111111E-001    point 
    .2900000000E+000    .7200000000E+000    .1111111111E-001    point 
    .2900000000E+000    .7100000000E+000    .1111111111E-001    point 
    .2900000000E+000    .7000000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6900000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6800000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6700000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6600000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6500000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6400000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6300000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6200000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6100000000E+000    .1111111111E-001    point 
    .2900000000E+000    .6000000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5900000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5800000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5700000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5600000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5500000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5400000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5300000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5200000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5100000000E+000    .1111111111E-001    point 
    .2900000000E+000    .5000000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4900000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4800000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4700000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4600000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4500000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4400000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4300000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4200000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4100000000E+000    .1111111111E-001    point 
    .2900000000E+000    .4000000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3900000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3800000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3700000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3600000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3500000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3400000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3300000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3200000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3100000000E+000    .1111111111E-001    point 
    .2900000000E+000    .3000000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2900000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2800000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2700000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2600000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2500000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2400000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2300000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2200000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2100000000E+000    .1111111111E-001    point 
    .2900000000E+000    .2000000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1900000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1800000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1700000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1600000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1500000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1400000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1300000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1200000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1100000000E+000    .1111111111E-001    point 
    .2900000000E+000    .1000000000E+000    .1111111111E-001    point 
    .2900000000E+000    .9000000000E-001    .1111111111E-001    point 
    .2900000000E+000    .8000000000E-001    .1111111111E-001    point 
    .2900000000E+000    .7000000000E-001    .1111111111E-001    point 
    .2900000000E+000    .6000000000E-001    .1111111111E-001    point 
    .2900000000E+000    .5000000000E-001    .1111111111E-001    point 
    .2900000000E+000    .4000000000E-001    .1111111111E-001    point 
    .2900000000E+000    .3000000000E-001    .1111111111E-001    point 
    .2900000000E+000    .2000000000E-001    .1111111111E-001    point 
    .2900000000E+000    .1000000000E-001    .1111111111E-001    point 
    .2900000000E+000    .0000000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1200000000E+001    .4444444444E-001    point 
    .3000000000E+000    .1190000000E+001    .2222222222E-001    point 
    .3000000000E+000    .1180000000E+001    .4444444444E-001    point 
    .3000000000E+000    .1170000000E+001    .3333333333E-001    point 
    .3000000000E+000    .1160000000E+001    .3333333333E-001    point 
    .3000000000E+000    .1150000000E+001    .1111111111E-001    point 
    .3000000000E+000    .1140000000E+001    .3333333333E-001    point 
    .3000000000E+000    .1130000000E+001    .3333333333E-001    point 
    .3000000000E+000    .1120000000E+001    .5555555556E-001    point 
    .3000000000E+000    .1110000000E+001    .6666666667E-001    point 
    .3000000000E+000    .1100000000E+001    .5555555556E-001    point 
    .3000000000E+000    .1090000000E+001    .1111111111E-001    point 
    .3000000000E+000    .1080000000E+001    .4444444444E-001    point 
    .3000000000E+000    .1070000000E+001    .3333333333E-001    point 
    .3000000000E+000    .1060000000E+001    .1111111111E-001    point 
    .3000000000E+000    .1050000000E+001    .3333333333E-001    point 
    .3000000000E+000    .1040000000E+001    .1111111111E-001    point 
    .3000000000E+000    .1030000000E+001    .3333333333E-001    point 
    .3000000000E+000    .1020000000E+001    .3333333333E-001    point 
    .3000000000E+000    .1010000000E+001    .5555555556E-001    point 
    .3000000000E+000    .1000000000E+001    .3333333333E-001    point 
    .3000000000E+000    .9900000000E+000    .3333333333E-001    point 
    .3000000000E+000    .9800000000E+000    .1111111111E-001    point 
    .3000000000E+000    .9700000000E+000    .4444444444E-001    point 
    .3000000000E+000    .9600000000E+000    .2222222222E-001    point 
    .3000000000E+000    .9500000000E+000    .1111111111E-001    point 
    .3000000000E+000    .9400000000E+000    .2222222222E-001    point 
    .3000000000E+000    .9300000000E+000    .2222222222E-001    point 
    .3000000000E+000    .9200000000E+000    .1111111111E-001    point 
    .3000000000E+000    .9100000000E+000    .2222222222E-001    point 
    .3000000000E+000    .9000000000E+000    .1111111111E-001    point 
    .3000000000E+000    .8900000000E+000    .1111111111E-001    point 
    .3000000000E+000    .8800000000E+000    .1111111111E-001    point 
    .3000000000E+000    .8700000000E+000    .1111111111E-001    point 
    .3000000000E+000    .8600000000E+000    .1111111111E-001    point 
    .3000000000E+000    .8500000000E+000    .2222222222E-001    point 
    .3000000000E+000    .8400000000E+000    .2222222222E-001    point 
    .3000000000E+000    .8300000000E+000    .1111111111E-001    point 
    .3000000000E+000    .8200000000E+000    .1111111111E-001    point 
    .3000000000E+000    .8100000000E+000    .1111111111E-001    point 
    .3000000000E+000    .8000000000E+000    .1111111111E-001    point 
    .3000000000E+000    .7900000000E+000    .1111111111E-001    point 
    .3000000000E+000    .7800000000E+000    .1111111111E-001    point 
    .3000000000E+000    .7700000000E+000    .1111111111E-001    point 
    .3000000000E+000    .7600000000E+000    .1111111111E-001    point 
    .3000000000E+000    .7500000000E+000    .1111111111E-001    point 
    .3000000000E+000    .7400000000E+000    .1111111111E-001    point 
    .3000000000E+000    .7300000000E+000    .1111111111E-001    point 
    .3000000000E+000    .7200000000E+000    .1111111111E-001    point 
    .3000000000E+000    .7100000000E+000    .1111111111E-001    point 
    .3000000000E+000    .7000000000E+000    .1111111111E-001    point 
    .3000000000E+000    .6900000000E+000    .1111111111E-001    point 
    .3000000000E+000    .6800000000E+000    .1111111111E-001    point 
    .3000000000E+000    .6700000000E+000    .1111111111E-001    point 
    .3000000000E+000    .6600000000E+000    .1111111111E-001    point 
    .3000000000E+000    .6500000000E+000    .1111111111E-001    point 
    .3000000000E+000    .6400000000E+000    .1111111111E-001    point 
    .3000000000E+000    .6300000000E+000    .1111111111E-001    point 
    .3000000000E+000    .6200000000E+000    .1111111111E-001    point 
    .3000000000E+000    .6100000000E+000    .1111111111E-001    point 
    .3000000000E+000    .6000000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5900000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5800000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5700000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5600000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5500000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5400000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5300000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5200000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5100000000E+000    .1111111111E-001    point 
    .3000000000E+000    .5000000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4900000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4800000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4700000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4600000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4500000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4400000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4300000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4200000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4100000000E+000    .1111111111E-001    point 
    .3000000000E+000    .4000000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3900000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3800000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3700000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3600000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3500000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3400000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3300000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3200000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3100000000E+000    .1111111111E-001    point 
    .3000000000E+000    .3000000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2900000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2800000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2700000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2600000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2500000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2400000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2300000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2200000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2100000000E+000    .1111111111E-001    point 
    .3000000000E+000    .2000000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1900000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1800000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1700000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1600000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1500000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1400000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1300000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1200000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1100000000E+000    .1111111111E-001    point 
    .3000000000E+000    .1000000000E+000    .1111111111E-001    point 
    .3000000000E+000    .9000000000E-001    .1111111111E-001    point 
    .3000000000E+000    .8000000000E-001    .1111111111E-001    point 
    .3000000000E+000    .7000000000E-001    .1111111111E-001    point 
    .3000000000E+000    .6000000000E-001    .1111111111E-001    point 
    .3000000000E+000    .5000000000E-001    .1111111111E-001    point 
    .3000000000E+000    .4000000000E-001    .1111111111E-001    point 
    .3000000000E+000    .3000000000E-001    .1111111111E-001    point 
    .3000000000E+000    .2000000000E-001    .1111111111E-001    point 
    .3000000000E+000    .1000000000E-001    .1111111111E-001    point 
    .3000000000E+000    .0000000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1200000000E+001    .6666666667E-001    point 
    .3100000000E+000    .1190000000E+001    .6666666667E-001    point 
    .3100000000E+000    .1180000000E+001    .6666666667E-001    point 
    .3100000000E+000    .1170000000E+001    .6666666667E-001    point 
    .3100000000E+000    .1160000000E+001    .8888888889E-001    point 
    .3100000000E+000    .1150000000E+001    .7777777778E-001    point 
    .3100000000E+000    .1140000000E+001    .6666666667E-001    point 
    .3100000000E+000    .1130000000E+001    .1111111111E-001    point 
    .3100000000E+000    .1120000000E+001    .2222222222E-001    point 
    .3100000000E+000    .1110000000E+001    .1111111111E-001    point 
    .3100000000E+000    .1100000000E+001    .5555555556E-001    point 
    .3100000000E+000    .1090000000E+001    .5555555556E-001    point 
    .3100000000E+000    .1080000000E+001    .3333333333E-001    point 
    .3100000000E+000    .1070000000E+001    .1111111111E-001    point 
    .3100000000E+000    .1060000000E+001    .2222222222E-001    point 
    .3100000000E+000    .1050000000E+001    .3333333333E-001    point 
    .3100000000E+000    .1040000000E+001    .4444444444E-001    point 
    .3100000000E+000    .1030000000E+001    .3333333333E-001    point 
    .3100000000E+000    .1020000000E+001    .3333333333E-001    point 
    .3100000000E+000    .1010000000E+001    .5555555556E-001    point 
    .3100000000E+000    .1000000000E+001    .3333333333E-001    point 
    .3100000000E+000    .9900000000E+000    .3333333333E-001    point 
    .3100000000E+000    .9800000000E+000    .2222222222E-001    point 
    .3100000000E+000    .9700000000E+000    .5555555556E-001    point 
    .3100000000E+000    .9600000000E+000    .7777777778E-001    point 
    .3100000000E+000    .9500000000E+000    .2222222222E-001    point 
    .3100000000E+000    .9400000000E+000    .1111111111E-001    point 
    .3100000000E+000    .9300000000E+000    .1111111111E-001    point 
    .3100000000E+000    .9200000000E+000    .2222222222E-001    point 
    .3100000000E+000    .9100000000E+000    .1111111111E-001    point 
    .3100000000E+000    .9000000000E+000    .1111111111E-001    point 
    .3100000000E+000    .8900000000E+000    .1111111111E-001    point 
    .3100000000E+000    .8800000000E+000    .1111111111E-001    point 
    .3100000000E+000    .8700000000E+000    .1111111111E-001    point 
    .3100000000E+000    .8600000000E+000    .1111111111E-001    point 
    .3100000000E+000    .8500000000E+000    .3333333333E-001    point 
    .3100000000E+000    .8400000000E+000    .2222222222E-001    point 
    .3100000000E+000    .8300000000E+000    .2222222222E-001    point 
    .3100000000E+000    .8200000000E+000    .1111111111E-001    point 
    .3100000000E+000    .8100000000E+000    .1111111111E-001    point 
    .3100000000E+000    .8000000000E+000    .1111111111E-001    point 
    .3100000000E+000    .7900000000E+000    .1111111111E-001    point 
    .3100000000E+000    .7800000000E+000    .1111111111E-001    point 
    .3100000000E+000    .7700000000E+000    .1111111111E-001    point 
    .3100000000E+000    .7600000000E+000    .1111111111E-001    point 
    .3100000000E+000    .7500000000E+000    .1111111111E-001    point 
    .3100000000E+000    .7400000000E+000    .1111111111E-001    point 
    .3100000000E+000    .7300000000E+000    .1111111111E-001    point 
    .3100000000E+000    .7200000000E+000    .1111111111E-001    point 
    .3100000000E+000    .7100000000E+000    .1111111111E-001    point 
    .3100000000E+000    .7000000000E+000    .1111111111E-001    point 
    .3100000000E+000    .6900000000E+000    .1111111111E-001    point 
    .3100000000E+000    .6800000000E+000    .1111111111E-001    point 
    .3100000000E+000    .6700000000E+000    .1111111111E-001    point 
    .3100000000E+000    .6600000000E+000    .1111111111E-001    point 
    .3100000000E+000    .6500000000E+000    .1111111111E-001    point 
    .3100000000E+000    .6400000000E+000    .1111111111E-001    point 
    .3100000000E+000    .6300000000E+000    .1111111111E-001    point 
    .3100000000E+000    .6200000000E+000    .1111111111E-001    point 
    .3100000000E+000    .6100000000E+000    .1111111111E-001    point 
    .3100000000E+000    .6000000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5900000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5800000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5700000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5600000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5500000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5400000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5300000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5200000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5100000000E+000    .1111111111E-001    point 
    .3100000000E+000    .5000000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4900000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4800000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4700000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4600000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4500000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4400000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4300000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4200000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4100000000E+000    .1111111111E-001    point 
    .3100000000E+000    .4000000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3900000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3800000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3700000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3600000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3500000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3400000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3300000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3200000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3100000000E+000    .1111111111E-001    point 
    .3100000000E+000    .3000000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2900000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2800000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2700000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2600000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2500000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2400000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2300000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2200000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2100000000E+000    .1111111111E-001    point 
    .3100000000E+000    .2000000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1900000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1800000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1700000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1600000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1500000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1400000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1300000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1200000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1100000000E+000    .1111111111E-001    point 
    .3100000000E+000    .1000000000E+000    .1111111111E-001    point 
    .3100000000E+000    .9000000000E-001    .1111111111E-001    point 
    .3100000000E+000    .8000000000E-001    .1111111111E-001    point 
    .3100000000E+000    .7000000000E-001    .1111111111E-001    point 
    .3100000000E+000    .6000000000E-001    .1111111111E-001    point 
    .3100000000E+000    .5000000000E-001    .1111111111E-001    point 
    .3100000000E+000    .4000000000E-001    .1111111111E-001    point 
    .3100000000E+000    .3000000000E-001    .1111111111E-001    point 
    .3100000000E+000    .2000000000E-001    .1111111111E-001    point 
    .3100000000E+000    .1000000000E-001    .1111111111E-001    point 
    .3100000000E+000    .0000000000E+000    .1111111111E-001    point 
    .3200000000E+000    .1200000000E+001    .4444444444E-001    point 
    .3200000000E+000    .1190000000E+001    .5555555556E-001    point 
    .3200000000E+000    .1180000000E+001    .4444444444E-001    point 
    .3200000000E+000    .1170000000E+001    .3333333333E-001    point 
    .3200000000E+000    .1160000000E+001    .3333333333E-001    point 
    .3200000000E+000    .1150000000E+001    .5555555556E-001    point 
    .3200000000E+000    .1140000000E+001    .3333333333E-001    point 
    .3200000000E+000    .1130000000E+001    .3333333333E-001    point 
    .3200000000E+000    .1120000000E+001    .3333333333E-001    point 
    .3200000000E+000    .1110000000E+001    .5555555556E-001    point 
    .3200000000E+000    .1100000000E+001    .7777777778E-001    point 
    .3200000000E+000    .1090000000E+001    .5555555556E-001    point 
    .3200000000E+000    .1080000000E+001    .3333333333E-001    point 
    .3200000000E+000    .1070000000E+001    .1111111111E-001    point 
    .3200000000E+000    .1060000000E+001    .5555555556E-001    point 
    .3200000000E+000    .1050000000E+001    .4444444444E-001    point 
    .3200000000E+000    .1040000000E+001    .4444444444E-001    point 
    .3200000000E+000    .1030000000E+001    .2222222222E-001    point 
    .3200000000E+000    .1020000000E+001    .3333333333E-001    point 
    .3200000000E+000    .1010000000E+001    .1111111111E-001    point 
    .3200000000E+000    .1000000000E+001    .6666666667E-001    point 
    .3200000000E+000    .9900000000E+000    .2222222222E-001    point 
    .3200000000E+000    .9800000000E+000    .3333333333E-001    point 
    .3200000000E+000    .9700000000E+000    .3333333333E-001    point 
    .3200000000E+000    .9600000000E+000    .5555555556E-001    point 
    .3200000000E+000    .9500000000E+000    .2222222222E-001    point 
    .3200000000E+000    .9400000000E+000    .3333333333E-001    point 
    .3200000000E+000    .9300000000E+000    .1991442751E-016    point 
    .3200000000E+000    .9200000000E+000    .1111111111E-001    point 
    .3200000000E+000    .9100000000E+000    .3333333333E-001    point 
    .3200000000E+000    .9000000000E+000    .1991442751E-016    point 
    .3200000000E+000    .8900000000E+000    .2222222222E-001    point 
    .3200000000E+000    .8800000000E+000    .1991442751E-016    point 
    .3200000000E+000    .8700000000E+000    .1111111111E-001    point 
    .3200000000E+000    .8600000000E+000    .1111111111E-001    point 
    .3200000000E+000    .8500000000E+000    .2222222222E-001    point 
    .3200000000E+000    .8400000000E+000    .2222222222E-001    point 
    .3200000000E+000    .8300000000E+000    .2222222222E-001    point 
    .3200000000E+000    .8200000000E+000    .1111111111E-001    point 
    .3200000000E+000    .8100000000E+000    .1991442751E-016    point 
    .3200000000E+000    .8000000000E+000    .1111111111E-001    point 
    .3200000000E+000    .7900000000E+000    .1111111111E-001    point 
    .3200000000E+000    .7800000000E+000    .1111111111E-001    point 
    .3200000000E+000    .7700000000E+000    .1111111111E-001    point 
    .3200000000E+000    .7600000000E+000    .1991442751E-016    point 
    .3200000000E+000    .7500000000E+000    .1991442751E-016    point 
    .3200000000E+000    .7400000000E+000    .1991442751E-016    point 
    .3200000000E+000    .7300000000E+000    .1991442751E-016    point 
    .3200000000E+000    .7200000000E+000    .1991442751E-016    point 
    .3200000000E+000    .7100000000E+000    .1991442751E-016    point 
    .3200000000E+000    .7000000000E+000    .1991442751E-016    point 
    .3200000000E+000    .6900000000E+000    .1991442751E-016    point 
    .3200000000E+000    .6800000000E+000    .1991442751E-016    point 
    .3200000000E+000    .6700000000E+000    .1991442751E-016    point 
    .3200000000E+000    .6600000000E+000    .1991442751E-016    point 
    .3200000000E+000    .6500000000E+000    .1991442751E-016    point 
    .3200000000E+000    .6400000000E+000    .1991442751E-016    point 
    .3200000000E+000    .6300000000E+000    .1991442751E-016    point 
    .3200000000E+000    .6200000000E+000    .1991442751E-016    point 
    .3200000000E+000    .6100000000E+000    .1991442751E-016    point 
    .3200000000E+000    .6000000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5900000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5800000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5700000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5600000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5500000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5400000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5300000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5200000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5100000000E+000    .1991442751E-016    point 
    .3200000000E+000    .5000000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4900000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4800000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4700000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4600000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4500000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4400000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4300000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4200000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4100000000E+000    .1991442751E-016    point 
    .3200000000E+000    .4000000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3900000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3800000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3700000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3600000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3500000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3400000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3300000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3200000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3100000000E+000    .1991442751E-016    point 
    .3200000000E+000    .3000000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2900000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2800000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2700000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2600000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2500000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2400000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2300000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2200000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2100000000E+000    .1991442751E-016    point 
    .3200000000E+000    .2000000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1900000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1800000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1700000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1600000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1500000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1400000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1300000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1200000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1100000000E+000    .1991442751E-016    point 
    .3200000000E+000    .1000000000E+000    .1991442751E-016    point 
    .3200000000E+000    .9000000000E-001    .1991442751E-016    point 
    .3200000000E+000    .8000000000E-001    .1991442751E-016    point 
    .3200000000E+000    .7000000000E-001    .1991442751E-016    point 
    .3200000000E+000    .6000000000E-001    .1991442751E-016    point 
    .3200000000E+000    .5000000000E-001    .1991442751E-016    point 
    .3200000000E+000    .4000000000E-001    .1991442751E-016    point 
    .3200000000E+000    .3000000000E-001    .1991442751E-016    point 
    .3200000000E+000    .2000000000E-001    .1991442751E-016    point 
    .3200000000E+000    .1000000000E-001    .1991442751E-016    point 
    .3200000000E+000    .0000000000E+000    .1991442751E-016    point 
    .3300000000E+000    .1200000000E+001    .4444444444E-001    point 
    .3300000000E+000    .1190000000E+001    .5555555556E-001    point 
    .3300000000E+000    .1180000000E+001    .4444444444E-001    point 
    .3300000000E+000    .1170000000E+001    .6666666667E-001    point 
    .3300000000E+000    .1160000000E+001    .4444444444E-001    point 
    .3300000000E+000    .1150000000E+001    .2222222222E-001    point 
    .3300000000E+000    .1140000000E+001    .7777777778E-001    point 
    .3300000000E+000    .1130000000E+001    .2222222222E-001    point 
    .3300000000E+000    .1120000000E+001    .5555555556E-001    point 
    .3300000000E+000    .1110000000E+001    .2222222222E-001    point 
    .3300000000E+000    .1100000000E+001    .3333333333E-001    point 
    .3300000000E+000    .1090000000E+001    .6666666667E-001    point 
    .3300000000E+000    .1080000000E+001    .1111111111E-001    point 
    .3300000000E+000    .1070000000E+001    .3333333333E-001    point 
    .3300000000E+000    .1060000000E+001    .2222222222E-001    point 
    .3300000000E+000    .1050000000E+001    .2222222222E-001    point 
    .3300000000E+000    .1040000000E+001    .5555555556E-001    point 
    .3300000000E+000    .1030000000E+001    .1111111111E-001    point 
    .3300000000E+000    .1020000000E+001    .2222222222E-001    point 
    .3300000000E+000    .1010000000E+001    .1111111111E-001    point 
    .3300000000E+000    .1000000000E+001    .3333333333E-001    point 
    .3300000000E+000    .9900000000E+000    .4444444444E-001    point 
    .3300000000E+000    .9800000000E+000    .2222222222E-001    point 
    .3300000000E+000    .9700000000E+000    .3333333333E-001    point 
    .3300000000E+000    .9600000000E+000    .3333333333E-001    point 
    .3300000000E+000    .9500000000E+000    .1880043188E-016    point 
    .3300000000E+000    .9400000000E+000    .4444444444E-001    point 
    .3300000000E+000    .9300000000E+000    .1111111111E-001    point 
    .3300000000E+000    .9200000000E+000    .2222222222E-001    point 
    .3300000000E+000    .9100000000E+000    .4444444444E-001    point 
    .3300000000E+000    .9000000000E+000    .1880043188E-016    point 
    .3300000000E+000    .8900000000E+000    .4444444444E-001    point 
    .3300000000E+000    .8800000000E+000    .1111111111E-001    point 
    .3300000000E+000    .8700000000E+000    .1111111111E-001    point 
    .3300000000E+000    .8600000000E+000    .6666666667E-001    point 
    .3300000000E+000    .8500000000E+000    .1880043188E-016    point 
    .3300000000E+000    .8400000000E+000    .4444444444E-001    point 
    .3300000000E+000    .8300000000E+000    .3333333333E-001    point 
    .3300000000E+000    .8200000000E+000    .1880043188E-016    point 
    .3300000000E+000    .8100000000E+000    .1880043188E-016    point 
    .3300000000E+000    .8000000000E+000    .1880043188E-016    point 
    .3300000000E+000    .7900000000E+000    .1880043188E-016    point 
    .3300000000E+000    .7800000000E+000    .1111111111E-001    point 
    .3300000000E+000    .7700000000E+000    .1111111111E-001    point 
    .3300000000E+000    .7600000000E+000    .1111111111E-001    point 
    .3300000000E+000    .7500000000E+000    .1111111111E-001    point 
    .3300000000E+000    .7400000000E+000    .1880043188E-016    point 
    .3300000000E+000    .7300000000E+000    .1880043188E-016    point 
    .3300000000E+000    .7200000000E+000    .1880043188E-016    point 
    .3300000000E+000    .7100000000E+000    .1880043188E-016    point 
    .3300000000E+000    .7000000000E+000    .1880043188E-016    point 
    .3300000000E+000    .6900000000E+000    .1880043188E-016    point 
    .3300000000E+000    .6800000000E+000    .1880043188E-016    point 
    .3300000000E+000    .6700000000E+000    .1880043188E-016    point 
    .3300000000E+000    .6600000000E+000    .1880043188E-016    point 
    .3300000000E+000    .6500000000E+000    .1880043188E-016    point 
    .3300000000E+000    .6400000000E+000    .1880043188E-016    point 
    .3300000000E+000    .6300000000E+000    .1880043188E-016    point 
    .3300000000E+000    .6200000000E+000    .1880043188E-016    point 
    .3300000000E+000    .6100000000E+000    .1880043188E-016    point 
    .3300000000E+000    .6000000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5900000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5800000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5700000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5600000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5500000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5400000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5300000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5200000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5100000000E+000    .1880043188E-016    point 
    .3300000000E+000    .5000000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4900000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4800000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4700000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4600000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4500000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4400000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4300000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4200000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4100000000E+000    .1880043188E-016    point 
    .3300000000E+000    .4000000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3900000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3800000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3700000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3600000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3500000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3400000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3300000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3200000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3100000000E+000    .1880043188E-016    point 
    .3300000000E+000    .3000000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2900000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2800000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2700000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2600000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2500000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2400000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2300000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2200000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2100000000E+000    .1880043188E-016    point 
    .3300000000E+000    .2000000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1900000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1800000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1700000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1600000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1500000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1400000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1300000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1200000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1100000000E+000    .1880043188E-016    point 
    .3300000000E+000    .1000000000E+000    .1880043188E-016    point 
    .3300000000E+000    .9000000000E-001    .1880043188E-016    point 
    .3300000000E+000    .8000000000E-001    .1880043188E-016    point 
    .3300000000E+000    .7000000000E-001    .1880043188E-016    point 
    .3300000000E+000    .6000000000E-001    .1880043188E-016    point 
    .3300000000E+000    .5000000000E-001    .1880043188E-016    point 
    .3300000000E+000    .4000000000E-001    .1880043188E-016    point 
    .3300000000E+000    .3000000000E-001    .1880043188E-016    point 
    .3300000000E+000    .2000000000E-001    .1880043188E-016    point 
    .3300000000E+000    .1000000000E-001    .1880043188E-016    point 
    .3300000000E+000    .0000000000E+000    .1880043188E-016    point 
    .3400000000E+000    .1200000000E+001    .4444444444E-001    point 
    .3400000000E+000    .1190000000E+001    .4444444444E-001    point 
    .3400000000E+000    .1180000000E+001    .5555555556E-001    point 
    .3400000000E+000    .1170000000E+001    .6666666667E-001    point 
    .3400000000E+000    .1160000000E+001    .3333333333E-001    point 
    .3400000000E+000    .1150000000E+001    .7777777778E-001    point 
    .3400000000E+000    .1140000000E+001    .4444444444E-001    point 
    .3400000000E+000    .1130000000E+001    .4444444444E-001    point 
    .3400000000E+000    .1120000000E+001    .3333333333E-001    point 
    .3400000000E+000    .1110000000E+001    .2222222222E-001    point 
    .3400000000E+000    .1100000000E+001    .4444444444E-001    point 
    .3400000000E+000    .1090000000E+001    .4444444444E-001    point 
    .3400000000E+000    .1080000000E+001    .6666666667E-001    point 
    .3400000000E+000    .1070000000E+001    .1111111111E-001    point 
    .3400000000E+000    .1060000000E+001    .3333333333E-001    point 
    .3400000000E+000    .1050000000E+001    .5555555556E-001    point 
    .3400000000E+000    .1040000000E+001    .2222222222E-001    point 
    .3400000000E+000    .1030000000E+001    .3333333333E-001    point 
    .3400000000E+000    .1020000000E+001    .3333333333E-001    point 
    .3400000000E+000    .1010000000E+001    .1111111111E-001    point 
    .3400000000E+000    .1000000000E+001    .6666666667E-001    point 
    .3400000000E+000    .9900000000E+000    .2222222222E-001    point 
    .3400000000E+000    .9800000000E+000    .2222222222E-001    point 
    .3400000000E+000    .9700000000E+000    .4444444444E-001    point 
    .3400000000E+000    .9600000000E+000    .1111111111E-001    point 
    .3400000000E+000    .9500000000E+000    .5555555556E-001    point 
    .3400000000E+000    .9400000000E+000    .1111111111E-001    point 
    .3400000000E+000    .9300000000E+000    .1111111111E-001    point 
    .3400000000E+000    .9200000000E+000    .3333333333E-001    point 
    .3400000000E+000    .9100000000E+000    .3333333333E-001    point 
    .3400000000E+000    .9000000000E+000    .1111111111E-001    point 
    .3400000000E+000    .8900000000E+000    .2222222222E-001    point 
    .3400000000E+000    .8800000000E+000    .3333333333E-001    point 
    .3400000000E+000    .8700000000E+000    .1111111111E-001    point 
    .3400000000E+000    .8600000000E+000    .3333333333E-001    point 
    .3400000000E+000    .8500000000E+000    .6666666667E-001    point 
    .3400000000E+000    .8400000000E+000    .2222222222E-001    point 
    .3400000000E+000    .8300000000E+000    .4444444444E-001    point 
    .3400000000E+000    .8200000000E+000    .2222222222E-001    point 
    .3400000000E+000    .8100000000E+000    .1111111111E-001    point 
    .3400000000E+000    .8000000000E+000    .1111111111E-001    point 
    .3400000000E+000    .7900000000E+000    .1111111111E-001    point 
    .3400000000E+000    .7800000000E+000    .1111111111E-001    point 
    .3400000000E+000    .7700000000E+000    .1111111111E-001    point 
    .3400000000E+000    .7600000000E+000    .1111111111E-001    point 
    .3400000000E+000    .7500000000E+000    .1111111111E-001    point 
    .3400000000E+000    .7400000000E+000    .1111111111E-001    point 
    .3400000000E+000    .7300000000E+000    .1111111111E-001    point 
    .3400000000E+000    .7200000000E+000    .1111111111E-001    point 
    .3400000000E+000    .7100000000E+000    .1111111111E-001    point 
    .3400000000E+000    .7000000000E+000    .1111111111E-001    point 
    .3400000000E+000    .6900000000E+000    .1111111111E-001    point 
    .3400000000E+000    .6800000000E+000    .1111111111E-001    point 
    .3400000000E+000    .6700000000E+000    .1111111111E-001    point 
    .3400000000E+000    .6600000000E+000    .1111111111E-001    point 
    .3400000000E+000    .6500000000E+000    .1111111111E-001    point 
    .3400000000E+000    .6400000000E+000    .1111111111E-001    point 
    .3400000000E+000    .6300000000E+000    .1111111111E-001    point 
    .3400000000E+000    .6200000000E+000    .1111111111E-001    point 
    .3400000000E+000    .6100000000E+000    .1111111111E-001    point 
    .3400000000E+000    .6000000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5900000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5800000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5700000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5600000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5500000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5400000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5300000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5200000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5100000000E+000    .1111111111E-001    point 
    .3400000000E+000    .5000000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4900000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4800000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4700000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4600000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4500000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4400000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4300000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4200000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4100000000E+000    .1111111111E-001    point 
    .3400000000E+000    .4000000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3900000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3800000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3700000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3600000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3500000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3400000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3300000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3200000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3100000000E+000    .1111111111E-001    point 
    .3400000000E+000    .3000000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2900000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2800000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2700000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2600000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2500000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2400000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2300000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2200000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2100000000E+000    .1111111111E-001    point 
    .3400000000E+000    .2000000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1900000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1800000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1700000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1600000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1500000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1400000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1300000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1200000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1100000000E+000    .1111111111E-001    point 
    .3400000000E+000    .1000000000E+000    .1111111111E-001    point 
    .3400000000E+000    .9000000000E-001    .1111111111E-001    point 
    .3400000000E+000    .8000000000E-001    .1111111111E-001    point 
    .3400000000E+000    .7000000000E-001    .1111111111E-001    point 
    .3400000000E+000    .6000000000E-001    .1111111111E-001    point 
    .3400000000E+000    .5000000000E-001    .1111111111E-001    point 
    .3400000000E+000    .4000000000E-001    .1111111111E-001    point 
    .3400000000E+000    .3000000000E-001    .1111111111E-001    point 
    .3400000000E+000    .2000000000E-001    .1111111111E-001    point 
    .3400000000E+000    .1000000000E-001    .1111111111E-001    point 
    .3400000000E+000    .0000000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1200000000E+001    .4444444444E-001    point 
    .3500000000E+000    .1190000000E+001    .4444444444E-001    point 
    .3500000000E+000    .1180000000E+001    .6666666667E-001    point 
    .3500000000E+000    .1170000000E+001    .6666666667E-001    point 
    .3500000000E+000    .1160000000E+001    .5555555556E-001    point 
    .3500000000E+000    .1150000000E+001    .5555555556E-001    point 
    .3500000000E+000    .1140000000E+001    .5555555556E-001    point 
    .3500000000E+000    .1130000000E+001    .2222222222E-001    point 
    .3500000000E+000    .1120000000E+001    .3333333333E-001    point 
    .3500000000E+000    .1110000000E+001    .7777777778E-001    point 
    .3500000000E+000    .1100000000E+001    .6666666667E-001    point 
    .3500000000E+000    .1090000000E+001    .7777777778E-001    point 
    .3500000000E+000    .1080000000E+001    .5555555556E-001    point 
    .3500000000E+000    .1070000000E+001    .2222222222E-001    point 
    .3500000000E+000    .1060000000E+001    .2222222222E-001    point 
    .3500000000E+000    .1050000000E+001    .3333333333E-001    point 
    .3500000000E+000    .1040000000E+001    .1111111111E-001    point 
    .3500000000E+000    .1030000000E+001    .2222222222E-001    point 
    .3500000000E+000    .1020000000E+001    .3333333333E-001    point 
    .3500000000E+000    .1010000000E+001    .3333333333E-001    point 
    .3500000000E+000    .1000000000E+001    .3333333333E-001    point 
    .3500000000E+000    .9900000000E+000    .5555555556E-001    point 
    .3500000000E+000    .9800000000E+000    .3333333333E-001    point 
    .3500000000E+000    .9700000000E+000    .3333333333E-001    point 
    .3500000000E+000    .9600000000E+000    .4444444444E-001    point 
    .3500000000E+000    .9500000000E+000    .4444444444E-001    point 
    .3500000000E+000    .9400000000E+000    .7777777778E-001    point 
    .3500000000E+000    .9300000000E+000    .3333333333E-001    point 
    .3500000000E+000    .9200000000E+000    .2222222222E-001    point 
    .3500000000E+000    .9100000000E+000    .4444444444E-001    point 
    .3500000000E+000    .9000000000E+000    .2222222222E-001    point 
    .3500000000E+000    .8900000000E+000    .2222222222E-001    point 
    .3500000000E+000    .8800000000E+000    .3333333333E-001    point 
    .3500000000E+000    .8700000000E+000    .1111111111E-001    point 
    .3500000000E+000    .8600000000E+000    .2222222222E-001    point 
    .3500000000E+000    .8500000000E+000    .3333333333E-001    point 
    .3500000000E+000    .8400000000E+000    .1111111111E-001    point 
    .3500000000E+000    .8300000000E+000    .3333333333E-001    point 
    .3500000000E+000    .8200000000E+000    .3333333333E-001    point 
    .3500000000E+000    .8100000000E+000    .1111111111E-001    point 
    .3500000000E+000    .8000000000E+000    .2222222222E-001    point 
    .3500000000E+000    .7900000000E+000    .1111111111E-001    point 
    .3500000000E+000    .7800000000E+000    .1111111111E-001    point 
    .3500000000E+000    .7700000000E+000    .1111111111E-001    point 
    .3500000000E+000    .7600000000E+000    .1111111111E-001    point 
    .3500000000E+000    .7500000000E+000    .1111111111E-001    point 
    .3500000000E+000    .7400000000E+000    .1111111111E-001    point 
    .3500000000E+000    .7300000000E+000    .1111111111E-001    point 
    .3500000000E+000    .7200000000E+000    .1111111111E-001    point 
    .3500000000E+000    .7100000000E+000    .1111111111E-001    point 
    .3500000000E+000    .7000000000E+000    .1111111111E-001    point 
    .3500000000E+000    .6900000000E+000    .1111111111E-001    point 
    .3500000000E+000    .6800000000E+000    .1111111111E-001    point 
    .3500000000E+000    .6700000000E+000    .1111111111E-001    point 
    .3500000000E+000    .6600000000E+000    .1111111111E-001    point 
    .3500000000E+000    .6500000000E+000    .1111111111E-001    point 
    .3500000000E+000    .6400000000E+000    .1111111111E-001    point 
    .3500000000E+000    .6300000000E+000    .1111111111E-001    point 
    .3500000000E+000    .6200000000E+000    .1111111111E-001    point 
    .3500000000E+000    .6100000000E+000    .1111111111E-001    point 
    .3500000000E+000    .6000000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5900000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5800000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5700000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5600000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5500000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5400000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5300000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5200000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5100000000E+000    .1111111111E-001    point 
    .3500000000E+000    .5000000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4900000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4800000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4700000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4600000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4500000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4400000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4300000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4200000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4100000000E+000    .1111111111E-001    point 
    .3500000000E+000    .4000000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3900000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3800000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3700000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3600000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3500000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3400000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3300000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3200000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3100000000E+000    .1111111111E-001    point 
    .3500000000E+000    .3000000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2900000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2800000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2700000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2600000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2500000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2400000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2300000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2200000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2100000000E+000    .1111111111E-001    point 
    .3500000000E+000    .2000000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1900000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1800000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1700000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1600000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1500000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1400000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1300000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1200000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1100000000E+000    .1111111111E-001    point 
    .3500000000E+000    .1000000000E+000    .1111111111E-001    point 
    .3500000000E+000    .9000000000E-001    .1111111111E-001    point 
    .3500000000E+000    .8000000000E-001    .1111111111E-001    point 
    .3500000000E+000    .7000000000E-001    .1111111111E-001    point 
    .3500000000E+000    .6000000000E-001    .1111111111E-001    point 
    .3500000000E+000    .5000000000E-001    .1111111111E-001    point 
    .3500000000E+000    .4000000000E-001    .1111111111E-001    point 
    .3500000000E+000    .3000000000E-001    .1111111111E-001    point 
    .3500000000E+000    .2000000000E-001    .1111111111E-001    point 
    .3500000000E+000    .1000000000E-001    .1111111111E-001    point 
    .3500000000E+000    .0000000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1200000000E+001    .4444444444E-001    point 
    .3600000000E+000    .1190000000E+001    .1111111111E-001    point 
    .3600000000E+000    .1180000000E+001    .7777777778E-001    point 
    .3600000000E+000    .1170000000E+001    .6666666667E-001    point 
    .3600000000E+000    .1160000000E+001    .6666666667E-001    point 
    .3600000000E+000    .1150000000E+001    .3333333333E-001    point 
    .3600000000E+000    .1140000000E+001    .2222222222E-001    point 
    .3600000000E+000    .1130000000E+001    .6666666667E-001    point 
    .3600000000E+000    .1120000000E+001    .4444444444E-001    point 
    .3600000000E+000    .1110000000E+001    .2222222222E-001    point 
    .3600000000E+000    .1100000000E+001    .3333333333E-001    point 
    .3600000000E+000    .1090000000E+001    .3333333333E-001    point 
    .3600000000E+000    .1080000000E+001    .3333333333E-001    point 
    .3600000000E+000    .1070000000E+001    .1111111111E-001    point 
    .3600000000E+000    .1060000000E+001    .3333333333E-001    point 
    .3600000000E+000    .1050000000E+001    .4444444444E-001    point 
    .3600000000E+000    .1040000000E+001    .3333333333E-001    point 
    .3600000000E+000    .1030000000E+001    .4444444444E-001    point 
    .3600000000E+000    .1020000000E+001    .4444444444E-001    point 
    .3600000000E+000    .1010000000E+001    .5555555556E-001    point 
    .3600000000E+000    .1000000000E+001    .3333333333E-001    point 
    .3600000000E+000    .9900000000E+000    .1111111111E-001    point 
    .3600000000E+000    .9800000000E+000    .4444444444E-001    point 
    .3600000000E+000    .9700000000E+000    .2222222222E-001    point 
    .3600000000E+000    .9600000000E+000    .3333333333E-001    point 
    .3600000000E+000    .9500000000E+000    .3333333333E-001    point 
    .3600000000E+000    .9400000000E+000    .3333333333E-001    point 
    .3600000000E+000    .9300000000E+000    .4444444444E-001    point 
    .3600000000E+000    .9200000000E+000    .3333333333E-001    point 
    .3600000000E+000    .9100000000E+000    .4444444444E-001    point 
    .3600000000E+000    .9000000000E+000    .1111111111E-001    point 
    .3600000000E+000    .8900000000E+000    .1111111111E-001    point 
    .3600000000E+000    .8800000000E+000    .2222222222E-001    point 
    .3600000000E+000    .8700000000E+000    .1111111111E-001    point 
    .3600000000E+000    .8600000000E+000    .2222222222E-001    point 
    .3600000000E+000    .8500000000E+000    .1111111111E-001    point 
    .3600000000E+000    .8400000000E+000    .5555555556E-001    point 
    .3600000000E+000    .8300000000E+000    .2222222222E-001    point 
    .3600000000E+000    .8200000000E+000    .2222222222E-001    point 
    .3600000000E+000    .8100000000E+000    .1111111111E-001    point 
    .3600000000E+000    .8000000000E+000    .1111111111E-001    point 
    .3600000000E+000    .7900000000E+000    .3333333333E-001    point 
    .3600000000E+000    .7800000000E+000    .1111111111E-001    point 
    .3600000000E+000    .7700000000E+000    .1111111111E-001    point 
    .3600000000E+000    .7600000000E+000    .1111111111E-001    point 
    .3600000000E+000    .7500000000E+000    .1111111111E-001    point 
    .3600000000E+000    .7400000000E+000    .1111111111E-001    point 
    .3600000000E+000    .7300000000E+000    .1111111111E-001    point 
    .3600000000E+000    .7200000000E+000    .1111111111E-001    point 
    .3600000000E+000    .7100000000E+000    .1111111111E-001    point 
    .3600000000E+000    .7000000000E+000    .1111111111E-001    point 
    .3600000000E+000    .6900000000E+000    .1111111111E-001    point 
    .3600000000E+000    .6800000000E+000    .1111111111E-001    point 
    .3600000000E+000    .6700000000E+000    .1111111111E-001    point 
    .3600000000E+000    .6600000000E+000    .1111111111E-001    point 
    .3600000000E+000    .6500000000E+000    .1111111111E-001    point 
    .3600000000E+000    .6400000000E+000    .1111111111E-001    point 
    .3600000000E+000    .6300000000E+000    .1111111111E-001    point 
    .3600000000E+000    .6200000000E+000    .1111111111E-001    point 
    .3600000000E+000    .6100000000E+000    .1111111111E-001    point 
    .3600000000E+000    .6000000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5900000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5800000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5700000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5600000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5500000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5400000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5300000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5200000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5100000000E+000    .1111111111E-001    point 
    .3600000000E+000    .5000000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4900000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4800000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4700000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4600000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4500000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4400000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4300000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4200000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4100000000E+000    .1111111111E-001    point 
    .3600000000E+000    .4000000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3900000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3800000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3700000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3600000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3500000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3400000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3300000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3200000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3100000000E+000    .1111111111E-001    point 
    .3600000000E+000    .3000000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2900000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2800000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2700000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2600000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2500000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2400000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2300000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2200000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2100000000E+000    .1111111111E-001    point 
    .3600000000E+000    .2000000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1900000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1800000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1700000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1600000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1500000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1400000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1300000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1200000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1100000000E+000    .1111111111E-001    point 
    .3600000000E+000    .1000000000E+000    .1111111111E-001    point 
    .3600000000E+000    .9000000000E-001    .1111111111E-001    point 
    .3600000000E+000    .8000000000E-001    .1111111111E-001    point 
    .3600000000E+000    .7000000000E-001    .1111111111E-001    point 
    .3600000000E+000    .6000000000E-001    .1111111111E-001    point 
    .3600000000E+000    .5000000000E-001    .1111111111E-001    point 
    .3600000000E+000    .4000000000E-001    .1111111111E-001    point 
    .3600000000E+000    .3000000000E-001    .1111111111E-001    point 
    .3600000000E+000    .2000000000E-001    .1111111111E-001    point 
    .3600000000E+000    .1000000000E-001    .1111111111E-001    point 
    .3600000000E+000    .0000000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1200000000E+001    .6666666667E-001    point 
    .3700000000E+000    .1190000000E+001    .5555555556E-001    point 
    .3700000000E+000    .1180000000E+001    .6666666667E-001    point 
    .3700000000E+000    .1170000000E+001    .6666666667E-001    point 
    .3700000000E+000    .1160000000E+001    .6666666667E-001    point 
    .3700000000E+000    .1150000000E+001    .4444444444E-001    point 
    .3700000000E+000    .1140000000E+001    .1111111111E-001    point 
    .3700000000E+000    .1130000000E+001    .4444444444E-001    point 
    .3700000000E+000    .1120000000E+001    .3333333333E-001    point 
    .3700000000E+000    .1110000000E+001    .4444444444E-001    point 
    .3700000000E+000    .1100000000E+001    .4444444444E-001    point 
    .3700000000E+000    .1090000000E+001    .6666666667E-001    point 
    .3700000000E+000    .1080000000E+001    .3333333333E-001    point 
    .3700000000E+000    .1070000000E+001    .3333333333E-001    point 
    .3700000000E+000    .1060000000E+001    .1111111111E-001    point 
    .3700000000E+000    .1050000000E+001    .3333333333E-001    point 
    .3700000000E+000    .1040000000E+001    .3333333333E-001    point 
    .3700000000E+000    .1030000000E+001    .2222222222E-001    point 
    .3700000000E+000    .1020000000E+001    .3333333333E-001    point 
    .3700000000E+000    .1010000000E+001    .4444444444E-001    point 
    .3700000000E+000    .1000000000E+001    .1111111111E-001    point 
    .3700000000E+000    .9900000000E+000    .4444444444E-001    point 
    .3700000000E+000    .9800000000E+000    .5555555556E-001    point 
    .3700000000E+000    .9700000000E+000    .3333333333E-001    point 
    .3700000000E+000    .9600000000E+000    .1111111111E-001    point 
    .3700000000E+000    .9500000000E+000    .2222222222E-001    point 
    .3700000000E+000    .9400000000E+000    .2222222222E-001    point 
    .3700000000E+000    .9300000000E+000    .5555555556E-001    point 
    .3700000000E+000    .9200000000E+000    .2222222222E-001    point 
    .3700000000E+000    .9100000000E+000    .4444444444E-001    point 
    .3700000000E+000    .9000000000E+000    .1111111111E-001    point 
    .3700000000E+000    .8900000000E+000    .1111111111E-001    point 
    .3700000000E+000    .8800000000E+000    .5555555556E-001    point 
    .3700000000E+000    .8700000000E+000    .2222222222E-001    point 
    .3700000000E+000    .8600000000E+000    .3333333333E-001    point 
    .3700000000E+000    .8500000000E+000    .2222222222E-001    point 
    .3700000000E+000    .8400000000E+000    .1111111111E-001    point 
    .3700000000E+000    .8300000000E+000    .1111111111E-001    point 
    .3700000000E+000    .8200000000E+000    .3333333333E-001    point 
    .3700000000E+000    .8100000000E+000    .1111111111E-001    point 
    .3700000000E+000    .8000000000E+000    .2222222222E-001    point 
    .3700000000E+000    .7900000000E+000    .2222222222E-001    point 
    .3700000000E+000    .7800000000E+000    .3333333333E-001    point 
    .3700000000E+000    .7700000000E+000    .2222222222E-001    point 
    .3700000000E+000    .7600000000E+000    .1111111111E-001    point 
    .3700000000E+000    .7500000000E+000    .1111111111E-001    point 
    .3700000000E+000    .7400000000E+000    .1111111111E-001    point 
    .3700000000E+000    .7300000000E+000    .1111111111E-001    point 
    .3700000000E+000    .7200000000E+000    .1111111111E-001    point 
    .3700000000E+000    .7100000000E+000    .1111111111E-001    point 
    .3700000000E+000    .7000000000E+000    .1111111111E-001    point 
    .3700000000E+000    .6900000000E+000    .1111111111E-001    point 
    .3700000000E+000    .6800000000E+000    .1111111111E-001    point 
    .3700000000E+000    .6700000000E+000    .1111111111E-001    point 
    .3700000000E+000    .6600000000E+000    .1111111111E-001    point 
    .3700000000E+000    .6500000000E+000    .1111111111E-001    point 
    .3700000000E+000    .6400000000E+000    .1111111111E-001    point 
    .3700000000E+000    .6300000000E+000    .1111111111E-001    point 
    .3700000000E+000    .6200000000E+000    .1111111111E-001    point 
    .3700000000E+000    .6100000000E+000    .1111111111E-001    point 
    .3700000000E+000    .6000000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5900000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5800000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5700000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5600000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5500000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5400000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5300000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5200000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5100000000E+000    .1111111111E-001    point 
    .3700000000E+000    .5000000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4900000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4800000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4700000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4600000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4500000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4400000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4300000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4200000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4100000000E+000    .1111111111E-001    point 
    .3700000000E+000    .4000000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3900000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3800000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3700000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3600000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3500000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3400000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3300000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3200000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3100000000E+000    .1111111111E-001    point 
    .3700000000E+000    .3000000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2900000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2800000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2700000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2600000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2500000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2400000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2300000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2200000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2100000000E+000    .1111111111E-001    point 
    .3700000000E+000    .2000000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1900000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1800000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1700000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1600000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1500000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1400000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1300000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1200000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1100000000E+000    .1111111111E-001    point 
    .3700000000E+000    .1000000000E+000    .1111111111E-001    point 
    .3700000000E+000    .9000000000E-001    .1111111111E-001    point 
    .3700000000E+000    .8000000000E-001    .1111111111E-001    point 
    .3700000000E+000    .7000000000E-001    .1111111111E-001    point 
    .3700000000E+000    .6000000000E-001    .1111111111E-001    point 
    .3700000000E+000    .5000000000E-001    .1111111111E-001    point 
    .3700000000E+000    .4000000000E-001    .1111111111E-001    point 
    .3700000000E+000    .3000000000E-001    .1111111111E-001    point 
    .3700000000E+000    .2000000000E-001    .1111111111E-001    point 
    .3700000000E+000    .1000000000E-001    .1111111111E-001    point 
    .3700000000E+000    .0000000000E+000    .1111111111E-001    point 
    .3800000000E+000    .1200000000E+001    .7777777778E-001    point 
    .3800000000E+000    .1190000000E+001    .6666666667E-001    point 
    .3800000000E+000    .1180000000E+001    .2222222222E-001    point 
    .3800000000E+000    .1170000000E+001    .3333333333E-001    point 
    .3800000000E+000    .1160000000E+001    .3333333333E-001    point 
    .3800000000E+000    .1150000000E+001    .2222222222E-001    point 
    .3800000000E+000    .1140000000E+001    .1111111111E-001    point 
    .3800000000E+000    .1130000000E+001    .5555555556E-001    point 
    .3800000000E+000    .1120000000E+001    .5555555556E-001    point 
    .3800000000E+000    .1110000000E+001    .3333333333E-001    point 
    .3800000000E+000    .1100000000E+001    .3333333333E-001    point 
    .3800000000E+000    .1090000000E+001    .5555555556E-001    point 
    .3800000000E+000    .1080000000E+001    .2222222222E-001    point 
    .3800000000E+000    .1070000000E+001    .3333333333E-001    point 
    .3800000000E+000    .1060000000E+001    .3333333333E-001    point 
    .3800000000E+000    .1050000000E+001    .1409833500E-016    point 
    .3800000000E+000    .1040000000E+001    .3333333333E-001    point 
    .3800000000E+000    .1030000000E+001    .3333333333E-001    point 
    .3800000000E+000    .1020000000E+001    .4444444444E-001    point 
    .3800000000E+000    .1010000000E+001    .3333333333E-001    point 
    .3800000000E+000    .1000000000E+001    .6666666667E-001    point 
    .3800000000E+000    .9900000000E+000    .2222222222E-001    point 
    .3800000000E+000    .9800000000E+000    .3333333333E-001    point 
    .3800000000E+000    .9700000000E+000    .2222222222E-001    point 
    .3800000000E+000    .9600000000E+000    .2222222222E-001    point 
    .3800000000E+000    .9500000000E+000    .5555555556E-001    point 
    .3800000000E+000    .9400000000E+000    .4444444444E-001    point 
    .3800000000E+000    .9300000000E+000    .5555555556E-001    point 
    .3800000000E+000    .9200000000E+000    .4444444444E-001    point 
    .3800000000E+000    .9100000000E+000    .2222222222E-001    point 
    .3800000000E+000    .9000000000E+000    .1111111111E-001    point 
    .3800000000E+000    .8900000000E+000    .2222222222E-001    point 
    .3800000000E+000    .8800000000E+000    .1111111111E-001    point 
    .3800000000E+000    .8700000000E+000    .1111111111E-001    point 
    .3800000000E+000    .8600000000E+000    .1111111111E-001    point 
    .3800000000E+000    .8500000000E+000    .3333333333E-001    point 
    .3800000000E+000    .8400000000E+000    .1111111111E-001    point 
    .3800000000E+000    .8300000000E+000    .1111111111E-001    point 
    .3800000000E+000    .8200000000E+000    .3333333333E-001    point 
    .3800000000E+000    .8100000000E+000    .4444444444E-001    point 
    .3800000000E+000    .8000000000E+000    .4444444444E-001    point 
    .3800000000E+000    .7900000000E+000    .1111111111E-001    point 
    .3800000000E+000    .7800000000E+000    .2222222222E-001    point 
    .3800000000E+000    .7700000000E+000    .2222222222E-001    point 
    .3800000000E+000    .7600000000E+000    .3333333333E-001    point 
    .3800000000E+000    .7500000000E+000    .1409833500E-016    point 
    .3800000000E+000    .7400000000E+000    .1409833500E-016    point 
    .3800000000E+000    .7300000000E+000    .1409833500E-016    point 
    .3800000000E+000    .7200000000E+000    .1111111111E-001    point 
    .3800000000E+000    .7100000000E+000    .1111111111E-001    point 
    .3800000000E+000    .7000000000E+000    .1409833500E-016    point 
    .3800000000E+000    .6900000000E+000    .1409833500E-016    point 
    .3800000000E+000    .6800000000E+000    .1409833500E-016    point 
    .3800000000E+000    .6700000000E+000    .1409833500E-016    point 
    .3800000000E+000    .6600000000E+000    .1409833500E-016    point 
    .3800000000E+000    .6500000000E+000    .1409833500E-016    point 
    .3800000000E+000    .6400000000E+000    .1409833500E-016    point 
    .3800000000E+000    .6300000000E+000    .1409833500E-016    point 
    .3800000000E+000    .6200000000E+000    .1409833500E-016    point 
    .3800000000E+000    .6100000000E+000    .1409833500E-016    point 
    .3800000000E+000    .6000000000E+000    .1409833500E-016    point 
    .3800000000E+000    .5900000000E+000    .1409833500E-016    point 
    .3800000000E+000    .5800000000E+000    .1409833500E-016    point 
    .3800000000E+000    .5700000000E+000    .1409833500E-016    point 
    .3800000000E+000    .5600000000E+000    .1409833500E-016    point 
    .3800000000E+000    .5500000000E+000    .1409833500E-016    point 
    .3800000000E+000    .5400000000E+000    .1409833500E-016    point 
    .3800000000E+000    .5300000000E+000    .1409833500E-016    point 
    .3800000000E+000    .5200000000E+000    .1409833500E-016    point 
    .3800000000E+000    .5100000000E+000    .1409833500E-016    point 
    .3800000000E+000    .5000000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4900000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4800000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4700000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4600000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4500000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4400000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4300000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4200000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4100000000E+000    .1409833500E-016    point 
    .3800000000E+000    .4000000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3900000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3800000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3700000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3600000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3500000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3400000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3300000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3200000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3100000000E+000    .1409833500E-016    point 
    .3800000000E+000    .3000000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2900000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2800000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2700000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2600000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2500000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2400000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2300000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2200000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2100000000E+000    .1409833500E-016    point 
    .3800000000E+000    .2000000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1900000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1800000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1700000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1600000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1500000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1400000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1300000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1200000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1100000000E+000    .1409833500E-016    point 
    .3800000000E+000    .1000000000E+000    .1409833500E-016    point 
    .3800000000E+000    .9000000000E-001    .1409833500E-016    point 
    .3800000000E+000    .8000000000E-001    .1409833500E-016    point 
    .3800000000E+000    .7000000000E-001    .1409833500E-016    point 
    .3800000000E+000    .6000000000E-001    .1409833500E-016    point 
    .3800000000E+000    .5000000000E-001    .1409833500E-016    point 
    .3800000000E+000    .4000000000E-001    .1409833500E-016    point 
    .3800000000E+000    .3000000000E-001    .1409833500E-016    point 
    .3800000000E+000    .2000000000E-001    .1409833500E-016    point 
    .3800000000E+000    .1000000000E-001    .1409833500E-016    point 
    .3800000000E+000    .0000000000E+000    .1409833500E-016    point 
    .3900000000E+000    .1200000000E+001    .5555555556E-001    point 
    .3900000000E+000    .1190000000E+001    .6666666667E-001    point 
    .3900000000E+000    .1180000000E+001    .3333333333E-001    point 
    .3900000000E+000    .1170000000E+001    .7777777778E-001    point 
    .3900000000E+000    .1160000000E+001    .4444444444E-001    point 
    .3900000000E+000    .1150000000E+001    .7777777778E-001    point 
    .3900000000E+000    .1140000000E+001    .4444444444E-001    point 
    .3900000000E+000    .1130000000E+001    .4444444444E-001    point 
    .3900000000E+000    .1120000000E+001    .4444444444E-001    point 
    .3900000000E+000    .1110000000E+001    .3333333333E-001    point 
    .3900000000E+000    .1100000000E+001    .1111111111E-001    point 
    .3900000000E+000    .1090000000E+001    .6666666667E-001    point 
    .3900000000E+000    .1080000000E+001    .1111111111E-001    point 
    .3900000000E+000    .1070000000E+001    .5555555556E-001    point 
    .3900000000E+000    .1060000000E+001    .3333333333E-001    point 
    .3900000000E+000    .1050000000E+001    .5555555556E-001    point 
    .3900000000E+000    .1040000000E+001    .2222222222E-001    point 
    .3900000000E+000    .1030000000E+001    .6666666667E-001    point 
    .3900000000E+000    .1020000000E+001    .7777777778E-001    point 
    .3900000000E+000    .1010000000E+001    .4444444444E-001    point 
    .3900000000E+000    .1000000000E+001    .3333333333E-001    point 
    .3900000000E+000    .9900000000E+000    .3333333333E-001    point 
    .3900000000E+000    .9800000000E+000    .4444444444E-001    point 
    .3900000000E+000    .9700000000E+000    .3333333333E-001    point 
    .3900000000E+000    .9600000000E+000    .3333333333E-001    point 
    .3900000000E+000    .9500000000E+000    .1111111111E-001    point 
    .3900000000E+000    .9400000000E+000    .4444444444E-001    point 
    .3900000000E+000    .9300000000E+000    .2222222222E-001    point 
    .3900000000E+000    .9200000000E+000    .2222222222E-001    point 
    .3900000000E+000    .9100000000E+000    .3333333333E-001    point 
    .3900000000E+000    .9000000000E+000    .5555555556E-001    point 
    .3900000000E+000    .8900000000E+000    .2222222222E-001    point 
    .3900000000E+000    .8800000000E+000    .5555555556E-001    point 
    .3900000000E+000    .8700000000E+000    .2222222222E-001    point 
    .3900000000E+000    .8600000000E+000    .1111111111E-001    point 
    .3900000000E+000    .8500000000E+000    .1111111111E-001    point 
    .3900000000E+000    .8400000000E+000    .1111111111E-001    point 
    .3900000000E+000    .8300000000E+000    .3333333333E-001    point 
    .3900000000E+000    .8200000000E+000    .2661937299E-016    point 
    .3900000000E+000    .8100000000E+000    .4444444444E-001    point 
    .3900000000E+000    .8000000000E+000    .2661937299E-016    point 
    .3900000000E+000    .7900000000E+000    .5555555556E-001    point 
    .3900000000E+000    .7800000000E+000    .1111111111E-001    point 
    .3900000000E+000    .7700000000E+000    .2222222222E-001    point 
    .3900000000E+000    .7600000000E+000    .4444444444E-001    point 
    .3900000000E+000    .7500000000E+000    .4444444444E-001    point 
    .3900000000E+000    .7400000000E+000    .2661937299E-016    point 
    .3900000000E+000    .7300000000E+000    .2222222222E-001    point 
    .3900000000E+000    .7200000000E+000    .1111111111E-001    point 
    .3900000000E+000    .7100000000E+000    .1111111111E-001    point 
    .3900000000E+000    .7000000000E+000    .2222222222E-001    point 
    .3900000000E+000    .6900000000E+000    .2661937299E-016    point 
    .3900000000E+000    .6800000000E+000    .2661937299E-016    point 
    .3900000000E+000    .6700000000E+000    .2661937299E-016    point 
    .3900000000E+000    .6600000000E+000    .2661937299E-016    point 
    .3900000000E+000    .6500000000E+000    .2661937299E-016    point 
    .3900000000E+000    .6400000000E+000    .2661937299E-016    point 
    .3900000000E+000    .6300000000E+000    .2661937299E-016    point 
    .3900000000E+000    .6200000000E+000    .2661937299E-016    point 
    .3900000000E+000    .6100000000E+000    .2661937299E-016    point 
    .3900000000E+000    .6000000000E+000    .2661937299E-016    point 
    .3900000000E+000    .5900000000E+000    .2661937299E-016    point 
    .3900000000E+000    .5800000000E+000    .2661937299E-016    point 
    .3900000000E+000    .5700000000E+000    .2661937299E-016    point 
    .3900000000E+000    .5600000000E+000    .2661937299E-016    point 
    .3900000000E+000    .5500000000E+000    .2661937299E-016    point 
    .3900000000E+000    .5400000000E+000    .2661937299E-016    point 
    .3900000000E+000    .5300000000E+000    .2661937299E-016    point 
    .3900000000E+000    .5200000000E+000    .2661937299E-016    point 
    .3900000000E+000    .5100000000E+000    .2661937299E-016    point 
    .3900000000E+000    .5000000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4900000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4800000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4700000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4600000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4500000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4400000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4300000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4200000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4100000000E+000    .2661937299E-016    point 
    .3900000000E+000    .4000000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3900000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3800000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3700000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3600000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3500000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3400000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3300000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3200000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3100000000E+000    .2661937299E-016    point 
    .3900000000E+000    .3000000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2900000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2800000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2700000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2600000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2500000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2400000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2300000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2200000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2100000000E+000    .2661937299E-016    point 
    .3900000000E+000    .2000000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1900000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1800000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1700000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1600000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1500000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1400000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1300000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1200000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1100000000E+000    .2661937299E-016    point 
    .3900000000E+000    .1000000000E+000    .2661937299E-016    point 
    .3900000000E+000    .9000000000E-001    .2661937299E-016    point 
    .3900000000E+000    .8000000000E-001    .2661937299E-016    point 
    .3900000000E+000    .7000000000E-001    .2661937299E-016    point 
    .3900000000E+000    .6000000000E-001    .2661937299E-016    point 
    .3900000000E+000    .5000000000E-001    .2661937299E-016    point 
    .3900000000E+000    .4000000000E-001    .2661937299E-016    point 
    .3900000000E+000    .3000000000E-001    .2661937299E-016    point 
    .3900000000E+000    .2000000000E-001    .2661937299E-016    point 
    .3900000000E+000    .1000000000E-001    .2661937299E-016    point 
    .3900000000E+000    .0000000000E+000    .2661937299E-016    point 
    .4000000000E+000    .1200000000E+001    .6666666667E-001    point 
    .4000000000E+000    .1190000000E+001    .3333333333E-001    point 
    .4000000000E+000    .1180000000E+001    .5555555556E-001    point 
    .4000000000E+000    .1170000000E+001    .7777777778E-001    point 
    .4000000000E+000    .1160000000E+001    .6666666667E-001    point 
    .4000000000E+000    .1150000000E+001    .4444444444E-001    point 
    .4000000000E+000    .1140000000E+001    .3333333333E-001    point 
    .4000000000E+000    .1130000000E+001    .3333333333E-001    point 
    .4000000000E+000    .1120000000E+001    .1111111111E-001    point 
    .4000000000E+000    .1110000000E+001    .6666666667E-001    point 
    .4000000000E+000    .1100000000E+001    .2222222222E-001    point 
    .4000000000E+000    .1090000000E+001    .4444444444E-001    point 
    .4000000000E+000    .1080000000E+001    .2222222222E-001    point 
    .4000000000E+000    .1070000000E+001    .3333333333E-001    point 
    .4000000000E+000    .1060000000E+001    .4444444444E-001    point 
    .4000000000E+000    .1050000000E+001    .2222222222E-001    point 
    .4000000000E+000    .1040000000E+001    .3333333333E-001    point 
    .4000000000E+000    .1030000000E+001    .1111111111E-001    point 
    .4000000000E+000    .1020000000E+001    .3333333333E-001    point 
    .4000000000E+000    .1010000000E+001    .6666666667E-001    point 
    .4000000000E+000    .1000000000E+001    .6666666667E-001    point 
    .4000000000E+000    .9900000000E+000    .4444444444E-001    point 
    .4000000000E+000    .9800000000E+000    .2222222222E-001    point 
    .4000000000E+000    .9700000000E+000    .4444444444E-001    point 
    .4000000000E+000    .9600000000E+000    .1111111111E-001    point 
    .4000000000E+000    .9500000000E+000    .2222222222E-001    point 
    .4000000000E+000    .9400000000E+000    .2222222222E-001    point 
    .4000000000E+000    .9300000000E+000    .3333333333E-001    point 
    .4000000000E+000    .9200000000E+000    .2222222222E-001    point 
    .4000000000E+000    .9100000000E+000    .7777777778E-001    point 
    .4000000000E+000    .9000000000E+000    .3333333333E-001    point 
    .4000000000E+000    .8900000000E+000    .4444444444E-001    point 
    .4000000000E+000    .8800000000E+000    .2222222222E-001    point 
    .4000000000E+000    .8700000000E+000    .4444444444E-001    point 
    .4000000000E+000    .8600000000E+000    .5555555556E-001    point 
    .4000000000E+000    .8500000000E+000    .2222222222E-001    point 
    .4000000000E+000    .8400000000E+000    .2222222222E-001    point 
    .4000000000E+000    .8300000000E+000    .2222222222E-001    point 
    .4000000000E+000    .8200000000E+000    .2222222222E-001    point 
    .4000000000E+000    .8100000000E+000    .1111111111E-001    point 
    .4000000000E+000    .8000000000E+000    .1111111111E-001    point 
    .4000000000E+000    .7900000000E+000    .1111111111E-001    point 
    .4000000000E+000    .7800000000E+000    .1111111111E-001    point 
    .4000000000E+000    .7700000000E+000    .2222222222E-001    point 
    .4000000000E+000    .7600000000E+000    .2222222222E-001    point 
    .4000000000E+000    .7500000000E+000    .4444444444E-001    point 
    .4000000000E+000    .7400000000E+000    .1111111111E-001    point 
    .4000000000E+000    .7300000000E+000    .2222222222E-001    point 
    .4000000000E+000    .7200000000E+000    .6666666667E-001    point 
    .4000000000E+000    .7100000000E+000    .1111111111E-001    point 
    .4000000000E+000    .7000000000E+000    .1111111111E-001    point 
    .4000000000E+000    .6900000000E+000    .3333333333E-001    point 
    .4000000000E+000    .6800000000E+000    .1111111111E-001    point 
    .4000000000E+000    .6700000000E+000    .1111111111E-001    point 
    .4000000000E+000    .6600000000E+000    .1111111111E-001    point 
    .4000000000E+000    .6500000000E+000    .1111111111E-001    point 
    .4000000000E+000    .6400000000E+000    .1111111111E-001    point 
    .4000000000E+000    .6300000000E+000    .1111111111E-001    point 
    .4000000000E+000    .6200000000E+000    .1111111111E-001    point 
    .4000000000E+000    .6100000000E+000    .1111111111E-001    point 
    .4000000000E+000    .6000000000E+000    .1111111111E-001    point 
    .4000000000E+000    .5900000000E+000    .1111111111E-001    point 
    .4000000000E+000    .5800000000E+000    .1111111111E-001    point 
    .4000000000E+000    .5700000000E+000    .1111111111E-001    point 
    .4000000000E+000    .5600000000E+000    .1111111111E-001    point 
    .4000000000E+000    .5500000000E+000    .1111111111E-001    point 
    .4000000000E+000    .5400000000E+000    .1111111111E-001    point 
    .4000000000E+000    .5300000000E+000    .1111111111E-001    point 
    .4000000000E+000    .5200000000E+000    .1111111111E-001    point 
    .4000000000E+000    .5100000000E+000    .1111111111E-001    point 
    .4000000000E+000    .5000000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4900000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4800000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4700000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4600000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4500000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4400000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4300000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4200000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4100000000E+000    .1111111111E-001    point 
    .4000000000E+000    .4000000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3900000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3800000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3700000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3600000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3500000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3400000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3300000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3200000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3100000000E+000    .1111111111E-001    point 
    .4000000000E+000    .3000000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2900000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2800000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2700000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2600000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2500000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2400000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2300000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2200000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2100000000E+000    .1111111111E-001    point 
    .4000000000E+000    .2000000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1900000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1800000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1700000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1600000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1500000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1400000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1300000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1200000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1100000000E+000    .1111111111E-001    point 
    .4000000000E+000    .1000000000E+000    .1111111111E-001    point 
    .4000000000E+000    .9000000000E-001    .1111111111E-001    point 
    .4000000000E+000    .8000000000E-001    .1111111111E-001    point 
    .4000000000E+000    .7000000000E-001    .1111111111E-001    point 
    .4000000000E+000    .6000000000E-001    .1111111111E-001    point 
    .4000000000E+000    .5000000000E-001    .1111111111E-001    point 
    .4000000000E+000    .4000000000E-001    .1111111111E-001    point 
    .4000000000E+000    .3000000000E-001    .1111111111E-001    point 
    .4000000000E+000    .2000000000E-001    .1111111111E-001    point 
    .4000000000E+000    .1000000000E-001    .1111111111E-001    point 
    .4000000000E+000    .0000000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1200000000E+001    .6666666667E-001    point 
    .4100000000E+000    .1190000000E+001    .2222222222E-001    point 
    .4100000000E+000    .1180000000E+001    .4444444444E-001    point 
    .4100000000E+000    .1170000000E+001    .2222222222E-001    point 
    .4100000000E+000    .1160000000E+001    .6666666667E-001    point 
    .4100000000E+000    .1150000000E+001    .3333333333E-001    point 
    .4100000000E+000    .1140000000E+001    .6666666667E-001    point 
    .4100000000E+000    .1130000000E+001    .3333333333E-001    point 
    .4100000000E+000    .1120000000E+001    .3333333333E-001    point 
    .4100000000E+000    .1110000000E+001    .5555555556E-001    point 
    .4100000000E+000    .1100000000E+001    .5555555556E-001    point 
    .4100000000E+000    .1090000000E+001    .3333333333E-001    point 
    .4100000000E+000    .1080000000E+001    .3333333333E-001    point 
    .4100000000E+000    .1070000000E+001    .4444444444E-001    point 
    .4100000000E+000    .1060000000E+001    .3333333333E-001    point 
    .4100000000E+000    .1050000000E+001    .4444444444E-001    point 
    .4100000000E+000    .1040000000E+001    .2222222222E-001    point 
    .4100000000E+000    .1030000000E+001    .3333333333E-001    point 
    .4100000000E+000    .1020000000E+001    .1111111111E-001    point 
    .4100000000E+000    .1010000000E+001    .5555555556E-001    point 
    .4100000000E+000    .1000000000E+001    .4444444444E-001    point 
    .4100000000E+000    .9900000000E+000    .1111111111E-001    point 
    .4100000000E+000    .9800000000E+000    .2222222222E-001    point 
    .4100000000E+000    .9700000000E+000    .1111111111E-001    point 
    .4100000000E+000    .9600000000E+000    .3333333333E-001    point 
    .4100000000E+000    .9500000000E+000    .4444444444E-001    point 
    .4100000000E+000    .9400000000E+000    .7777777778E-001    point 
    .4100000000E+000    .9300000000E+000    .1111111111E-001    point 
    .4100000000E+000    .9200000000E+000    .1111111111E-001    point 
    .4100000000E+000    .9100000000E+000    .3333333333E-001    point 
    .4100000000E+000    .9000000000E+000    .3333333333E-001    point 
    .4100000000E+000    .8900000000E+000    .2222222222E-001    point 
    .4100000000E+000    .8800000000E+000    .4444444444E-001    point 
    .4100000000E+000    .8700000000E+000    .1111111111E-001    point 
    .4100000000E+000    .8600000000E+000    .3333333333E-001    point 
    .4100000000E+000    .8500000000E+000    .2222222222E-001    point 
    .4100000000E+000    .8400000000E+000    .2222222222E-001    point 
    .4100000000E+000    .8300000000E+000    .1111111111E-001    point 
    .4100000000E+000    .8200000000E+000    .1111111111E-001    point 
    .4100000000E+000    .8100000000E+000    .1111111111E-001    point 
    .4100000000E+000    .8000000000E+000    .3333333333E-001    point 
    .4100000000E+000    .7900000000E+000    .1111111111E-001    point 
    .4100000000E+000    .7800000000E+000    .2222222222E-001    point 
    .4100000000E+000    .7700000000E+000    .2222222222E-001    point 
    .4100000000E+000    .7600000000E+000    .1111111111E-001    point 
    .4100000000E+000    .7500000000E+000    .3333333333E-001    point 
    .4100000000E+000    .7400000000E+000    .3333333333E-001    point 
    .4100000000E+000    .7300000000E+000    .1111111111E-001    point 
    .4100000000E+000    .7200000000E+000    .4444444444E-001    point 
    .4100000000E+000    .7100000000E+000    .1333333333E+000    point 
    .4100000000E+000    .7000000000E+000    .1111111111E-001    point 
    .4100000000E+000    .6900000000E+000    .1111111111E-001    point 
    .4100000000E+000    .6800000000E+000    .3333333333E-001    point 
    .4100000000E+000    .6700000000E+000    .1111111111E-001    point 
    .4100000000E+000    .6600000000E+000    .1111111111E-001    point 
    .4100000000E+000    .6500000000E+000    .1111111111E-001    point 
    .4100000000E+000    .6400000000E+000    .1111111111E-001    point 
    .4100000000E+000    .6300000000E+000    .1111111111E-001    point 
    .4100000000E+000    .6200000000E+000    .1111111111E-001    point 
    .4100000000E+000    .6100000000E+000    .1111111111E-001    point 
    .4100000000E+000    .6000000000E+000    .1111111111E-001    point 
    .4100000000E+000    .5900000000E+000    .1111111111E-001    point 
    .4100000000E+000    .5800000000E+000    .1111111111E-001    point 
    .4100000000E+000    .5700000000E+000    .1111111111E-001    point 
    .4100000000E+000    .5600000000E+000    .1111111111E-001    point 
    .4100000000E+000    .5500000000E+000    .1111111111E-001    point 
    .4100000000E+000    .5400000000E+000    .1111111111E-001    point 
    .4100000000E+000    .5300000000E+000    .1111111111E-001    point 
    .4100000000E+000    .5200000000E+000    .1111111111E-001    point 
    .4100000000E+000    .5100000000E+000    .1111111111E-001    point 
    .4100000000E+000    .5000000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4900000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4800000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4700000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4600000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4500000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4400000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4300000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4200000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4100000000E+000    .1111111111E-001    point 
    .4100000000E+000    .4000000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3900000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3800000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3700000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3600000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3500000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3400000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3300000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3200000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3100000000E+000    .1111111111E-001    point 
    .4100000000E+000    .3000000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2900000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2800000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2700000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2600000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2500000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2400000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2300000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2200000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2100000000E+000    .1111111111E-001    point 
    .4100000000E+000    .2000000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1900000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1800000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1700000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1600000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1500000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1400000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1300000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1200000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1100000000E+000    .1111111111E-001    point 
    .4100000000E+000    .1000000000E+000    .1111111111E-001    point 
    .4100000000E+000    .9000000000E-001    .1111111111E-001    point 
    .4100000000E+000    .8000000000E-001    .1111111111E-001    point 
    .4100000000E+000    .7000000000E-001    .1111111111E-001    point 
    .4100000000E+000    .6000000000E-001    .1111111111E-001    point 
    .4100000000E+000    .5000000000E-001    .1111111111E-001    point 
    .4100000000E+000    .4000000000E-001    .1111111111E-001    point 
    .4100000000E+000    .3000000000E-001    .1111111111E-001    point 
    .4100000000E+000    .2000000000E-001    .1111111111E-001    point 
    .4100000000E+000    .1000000000E-001    .1111111111E-001    point 
    .4100000000E+000    .0000000000E+000    .1111111111E-001    point 
    .4200000000E+000    .1200000000E+001    .3333333333E-001    point 
    .4200000000E+000    .1190000000E+001    .4444444444E-001    point 
    .4200000000E+000    .1180000000E+001    .4444444444E-001    point 
    .4200000000E+000    .1170000000E+001    .7777777778E-001    point 
    .4200000000E+000    .1160000000E+001    .5555555556E-001    point 
    .4200000000E+000    .1150000000E+001    .1111111111E-001    point 
    .4200000000E+000    .1140000000E+001    .6666666667E-001    point 
    .4200000000E+000    .1130000000E+001    .2222222222E-001    point 
    .4200000000E+000    .1120000000E+001    .1111111111E-001    point 
    .4200000000E+000    .1110000000E+001    .3333333333E-001    point 
    .4200000000E+000    .1100000000E+001    .3333333333E-001    point 
    .4200000000E+000    .1090000000E+001    .6666666667E-001    point 
    .4200000000E+000    .1080000000E+001    .2222222222E-001    point 
    .4200000000E+000    .1070000000E+001    .5555555556E-001    point 
    .4200000000E+000    .1060000000E+001    .2222222222E-001    point 
    .4200000000E+000    .1050000000E+001    .1111111111E-001    point 
    .4200000000E+000    .1040000000E+001    .3333333333E-001    point 
    .4200000000E+000    .1030000000E+001    .5555555556E-001    point 
    .4200000000E+000    .1020000000E+001    .4444444444E-001    point 
    .4200000000E+000    .1010000000E+001    .2222222222E-001    point 
    .4200000000E+000    .1000000000E+001    .6666666667E-001    point 
    .4200000000E+000    .9900000000E+000    .4444444444E-001    point 
    .4200000000E+000    .9800000000E+000    .3333333333E-001    point 
    .4200000000E+000    .9700000000E+000    .1111111111E-001    point 
    .4200000000E+000    .9600000000E+000    .6666666667E-001    point 
    .4200000000E+000    .9500000000E+000    .3333333333E-001    point 
    .4200000000E+000    .9400000000E+000    .5555555556E-001    point 
    .4200000000E+000    .9300000000E+000    .2222222222E-001    point 
    .4200000000E+000    .9200000000E+000    .5555555556E-001    point 
    .4200000000E+000    .9100000000E+000    .1111111111E-001    point 
    .4200000000E+000    .9000000000E+000    .2239741111E-016    point 
    .4200000000E+000    .8900000000E+000    .3333333333E-001    point 
    .4200000000E+000    .8800000000E+000    .2222222222E-001    point 
    .4200000000E+000    .8700000000E+000    .3333333333E-001    point 
    .4200000000E+000    .8600000000E+000    .4444444444E-001    point 
    .4200000000E+000    .8500000000E+000    .3333333333E-001    point 
    .4200000000E+000    .8400000000E+000    .1111111111E-001    point 
    .4200000000E+000    .8300000000E+000    .1111111111E-001    point 
    .4200000000E+000    .8200000000E+000    .3333333333E-001    point 
    .4200000000E+000    .8100000000E+000    .2239741111E-016    point 
    .4200000000E+000    .8000000000E+000    .3333333333E-001    point 
    .4200000000E+000    .7900000000E+000    .5555555556E-001    point 
    .4200000000E+000    .7800000000E+000    .2239741111E-016    point 
    .4200000000E+000    .7700000000E+000    .1111111111E-001    point 
    .4200000000E+000    .7600000000E+000    .1111111111E-001    point 
    .4200000000E+000    .7500000000E+000    .4444444444E-001    point 
    .4200000000E+000    .7400000000E+000    .3333333333E-001    point 
    .4200000000E+000    .7300000000E+000    .2239741111E-016    point 
    .4200000000E+000    .7200000000E+000    .4444444444E-001    point 
    .4200000000E+000    .7100000000E+000    .6666666667E-001    point 
    .4200000000E+000    .7000000000E+000    .1111111111E-001    point 
    .4200000000E+000    .6900000000E+000    .2239741111E-016    point 
    .4200000000E+000    .6800000000E+000    .2239741111E-016    point 
    .4200000000E+000    .6700000000E+000    .2222222222E-001    point 
    .4200000000E+000    .6600000000E+000    .2239741111E-016    point 
    .4200000000E+000    .6500000000E+000    .1111111111E-001    point 
    .4200000000E+000    .6400000000E+000    .2239741111E-016    point 
    .4200000000E+000    .6300000000E+000    .2239741111E-016    point 
    .4200000000E+000    .6200000000E+000    .2239741111E-016    point 
    .4200000000E+000    .6100000000E+000    .2239741111E-016    point 
    .4200000000E+000    .6000000000E+000    .2239741111E-016    point 
    .4200000000E+000    .5900000000E+000    .2239741111E-016    point 
    .4200000000E+000    .5800000000E+000    .2239741111E-016    point 
    .4200000000E+000    .5700000000E+000    .2239741111E-016    point 
    .4200000000E+000    .5600000000E+000    .2239741111E-016    point 
    .4200000000E+000    .5500000000E+000    .2239741111E-016    point 
    .4200000000E+000    .5400000000E+000    .2239741111E-016    point 
    .4200000000E+000    .5300000000E+000    .2239741111E-016    point 
    .4200000000E+000    .5200000000E+000    .2239741111E-016    point 
    .4200000000E+000    .5100000000E+000    .2239741111E-016    point 
    .4200000000E+000    .5000000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4900000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4800000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4700000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4600000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4500000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4400000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4300000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4200000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4100000000E+000    .2239741111E-016    point 
    .4200000000E+000    .4000000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3900000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3800000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3700000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3600000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3500000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3400000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3300000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3200000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3100000000E+000    .2239741111E-016    point 
    .4200000000E+000    .3000000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2900000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2800000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2700000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2600000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2500000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2400000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2300000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2200000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2100000000E+000    .2239741111E-016    point 
    .4200000000E+000    .2000000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1900000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1800000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1700000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1600000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1500000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1400000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1300000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1200000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1100000000E+000    .2239741111E-016    point 
    .4200000000E+000    .1000000000E+000    .2239741111E-016    point 
    .4200000000E+000    .9000000000E-001    .2239741111E-016    point 
    .4200000000E+000    .8000000000E-001    .2239741111E-016    point 
    .4200000000E+000    .7000000000E-001    .2239741111E-016    point 
    .4200000000E+000    .6000000000E-001    .2239741111E-016    point 
    .4200000000E+000    .5000000000E-001    .2239741111E-016    point 
    .4200000000E+000    .4000000000E-001    .2239741111E-016    point 
    .4200000000E+000    .3000000000E-001    .2239741111E-016    point 
    .4200000000E+000    .2000000000E-001    .2239741111E-016    point 
    .4200000000E+000    .1000000000E-001    .2239741111E-016    point 
    .4200000000E+000    .0000000000E+000    .2239741111E-016    point 
    .4300000000E+000    .1200000000E+001    .2222222222E-001    point 
    .4300000000E+000    .1190000000E+001    .7777777778E-001    point 
    .4300000000E+000    .1180000000E+001    .6666666667E-001    point 
    .4300000000E+000    .1170000000E+001    .5555555556E-001    point 
    .4300000000E+000    .1160000000E+001    .4444444444E-001    point 
    .4300000000E+000    .1150000000E+001    .4444444444E-001    point 
    .4300000000E+000    .1140000000E+001    .3333333333E-001    point 
    .4300000000E+000    .1130000000E+001    .5555555556E-001    point 
    .4300000000E+000    .1120000000E+001    .4444444444E-001    point 
    .4300000000E+000    .1110000000E+001    .3333333333E-001    point 
    .4300000000E+000    .1100000000E+001    .3333333333E-001    point 
    .4300000000E+000    .1090000000E+001    .6666666667E-001    point 
    .4300000000E+000    .1080000000E+001    .1111111111E-001    point 
    .4300000000E+000    .1070000000E+001    .5555555556E-001    point 
    .4300000000E+000    .1060000000E+001    .1111111111E-001    point 
    .4300000000E+000    .1050000000E+001    .2222222222E-001    point 
    .4300000000E+000    .1040000000E+001    .5555555556E-001    point 
    .4300000000E+000    .1030000000E+001    .4444444444E-001    point 
    .4300000000E+000    .1020000000E+001    .2222222222E-001    point 
    .4300000000E+000    .1010000000E+001    .3333333333E-001    point 
    .4300000000E+000    .1000000000E+001    .2222222222E-001    point 
    .4300000000E+000    .9900000000E+000    .2222222222E-001    point 
    .4300000000E+000    .9800000000E+000    .4444444444E-001    point 
    .4300000000E+000    .9700000000E+000    .1111111111E-001    point 
    .4300000000E+000    .9600000000E+000    .1111111111E-001    point 
    .4300000000E+000    .9500000000E+000    .1111111111E-001    point 
    .4300000000E+000    .9400000000E+000    .2222222222E-001    point 
    .4300000000E+000    .9300000000E+000    .4444444444E-001    point 
    .4300000000E+000    .9200000000E+000    .2222222222E-001    point 
    .4300000000E+000    .9100000000E+000    .3333333333E-001    point 
    .4300000000E+000    .9000000000E+000    .4444444444E-001    point 
    .4300000000E+000    .8900000000E+000    .3333333333E-001    point 
    .4300000000E+000    .8800000000E+000    .6666666667E-001    point 
    .4300000000E+000    .8700000000E+000    .3333333333E-001    point 
    .4300000000E+000    .8600000000E+000    .4444444444E-001    point 
    .4300000000E+000    .8500000000E+000    .4444444444E-001    point 
    .4300000000E+000    .8400000000E+000    .1111111111E-001    point 
    .4300000000E+000    .8300000000E+000    .1111111111E-001    point 
    .4300000000E+000    .8200000000E+000    .3333333333E-001    point 
    .4300000000E+000    .8100000000E+000    .1111111111E-001    point 
    .4300000000E+000    .8000000000E+000    .1111111111E-001    point 
    .4300000000E+000    .7900000000E+000    .1111111111E-001    point 
    .4300000000E+000    .7800000000E+000    .3333333333E-001    point 
    .4300000000E+000    .7700000000E+000    .1111111111E-001    point 
    .4300000000E+000    .7600000000E+000    .2222222222E-001    point 
    .4300000000E+000    .7500000000E+000    .1111111111E-001    point 
    .4300000000E+000    .7400000000E+000    .1111111111E-001    point 
    .4300000000E+000    .7300000000E+000    .3333333333E-001    point 
    .4300000000E+000    .7200000000E+000    .1111111111E-001    point 
    .4300000000E+000    .7100000000E+000    .3333333333E-001    point 
    .4300000000E+000    .7000000000E+000    .2222222222E-001    point 
    .4300000000E+000    .6900000000E+000    .1111111111E-001    point 
    .4300000000E+000    .6800000000E+000    .2222222222E-001    point 
    .4300000000E+000    .6700000000E+000    .2222222222E-001    point 
    .4300000000E+000    .6600000000E+000    .1111111111E-001    point 
    .4300000000E+000    .6500000000E+000    .1111111111E-001    point 
    .4300000000E+000    .6400000000E+000    .1111111111E-001    point 
    .4300000000E+000    .6300000000E+000    .1111111111E-001    point 
    .4300000000E+000    .6200000000E+000    .1111111111E-001    point 
    .4300000000E+000    .6100000000E+000    .1111111111E-001    point 
    .4300000000E+000    .6000000000E+000    .1111111111E-001    point 
    .4300000000E+000    .5900000000E+000    .1111111111E-001    point 
    .4300000000E+000    .5800000000E+000    .1111111111E-001    point 
    .4300000000E+000    .5700000000E+000    .1111111111E-001    point 
    .4300000000E+000    .5600000000E+000    .1111111111E-001    point 
    .4300000000E+000    .5500000000E+000    .1111111111E-001    point 
    .4300000000E+000    .5400000000E+000    .1111111111E-001    point 
    .4300000000E+000    .5300000000E+000    .1111111111E-001    point 
    .4300000000E+000    .5200000000E+000    .1111111111E-001    point 
    .4300000000E+000    .5100000000E+000    .1111111111E-001    point 
    .4300000000E+000    .5000000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4900000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4800000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4700000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4600000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4500000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4400000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4300000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4200000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4100000000E+000    .1111111111E-001    point 
    .4300000000E+000    .4000000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3900000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3800000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3700000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3600000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3500000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3400000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3300000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3200000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3100000000E+000    .1111111111E-001    point 
    .4300000000E+000    .3000000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2900000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2800000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2700000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2600000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2500000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2400000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2300000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2200000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2100000000E+000    .1111111111E-001    point 
    .4300000000E+000    .2000000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1900000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1800000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1700000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1600000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1500000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1400000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1300000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1200000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1100000000E+000    .1111111111E-001    point 
    .4300000000E+000    .1000000000E+000    .1111111111E-001    point 
    .4300000000E+000    .9000000000E-001    .1111111111E-001    point 
    .4300000000E+000    .8000000000E-001    .1111111111E-001    point 
    .4300000000E+000    .7000000000E-001    .1111111111E-001    point 
    .4300000000E+000    .6000000000E-001    .1111111111E-001    point 
    .4300000000E+000    .5000000000E-001    .1111111111E-001    point 
    .4300000000E+000    .4000000000E-001    .1111111111E-001    point 
    .4300000000E+000    .3000000000E-001    .1111111111E-001    point 
    .4300000000E+000    .2000000000E-001    .1111111111E-001    point 
    .4300000000E+000    .1000000000E-001    .1111111111E-001    point 
    .4300000000E+000    .0000000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1200000000E+001    .6666666667E-001    point 
    .4400000000E+000    .1190000000E+001    .5555555556E-001    point 
    .4400000000E+000    .1180000000E+001    .4444444444E-001    point 
    .4400000000E+000    .1170000000E+001    .3333333333E-001    point 
    .4400000000E+000    .1160000000E+001    .6666666667E-001    point 
    .4400000000E+000    .1150000000E+001    .7777777778E-001    point 
    .4400000000E+000    .1140000000E+001    .3333333333E-001    point 
    .4400000000E+000    .1130000000E+001    .3333333333E-001    point 
    .4400000000E+000    .1120000000E+001    .3333333333E-001    point 
    .4400000000E+000    .1110000000E+001    .3333333333E-001    point 
    .4400000000E+000    .1100000000E+001    .2222222222E-001    point 
    .4400000000E+000    .1090000000E+001    .3333333333E-001    point 
    .4400000000E+000    .1080000000E+001    .2222222222E-001    point 
    .4400000000E+000    .1070000000E+001    .6666666667E-001    point 
    .4400000000E+000    .1060000000E+001    .2222222222E-001    point 
    .4400000000E+000    .1050000000E+001    .4444444444E-001    point 
    .4400000000E+000    .1040000000E+001    .2222222222E-001    point 
    .4400000000E+000    .1030000000E+001    .2222222222E-001    point 
    .4400000000E+000    .1020000000E+001    .6666666667E-001    point 
    .4400000000E+000    .1010000000E+001    .7777777778E-001    point 
    .4400000000E+000    .1000000000E+001    .4444444444E-001    point 
    .4400000000E+000    .9900000000E+000    .4444444444E-001    point 
    .4400000000E+000    .9800000000E+000    .4444444444E-001    point 
    .4400000000E+000    .9700000000E+000    .4444444444E-001    point 
    .4400000000E+000    .9600000000E+000    .4444444444E-001    point 
    .4400000000E+000    .9500000000E+000    .2222222222E-001    point 
    .4400000000E+000    .9400000000E+000    .6666666667E-001    point 
    .4400000000E+000    .9300000000E+000    .1111111111E-001    point 
    .4400000000E+000    .9200000000E+000    .3333333333E-001    point 
    .4400000000E+000    .9100000000E+000    .3333333333E-001    point 
    .4400000000E+000    .9000000000E+000    .2222222222E-001    point 
    .4400000000E+000    .8900000000E+000    .1111111111E-001    point 
    .4400000000E+000    .8800000000E+000    .1111111111E-001    point 
    .4400000000E+000    .8700000000E+000    .1111111111E-001    point 
    .4400000000E+000    .8600000000E+000    .3333333333E-001    point 
    .4400000000E+000    .8500000000E+000    .2222222222E-001    point 
    .4400000000E+000    .8400000000E+000    .1111111111E-001    point 
    .4400000000E+000    .8300000000E+000    .1111111111E-001    point 
    .4400000000E+000    .8200000000E+000    .3333333333E-001    point 
    .4400000000E+000    .8100000000E+000    .3333333333E-001    point 
    .4400000000E+000    .8000000000E+000    .1111111111E-001    point 
    .4400000000E+000    .7900000000E+000    .2222222222E-001    point 
    .4400000000E+000    .7800000000E+000    .3333333333E-001    point 
    .4400000000E+000    .7700000000E+000    .3333333333E-001    point 
    .4400000000E+000    .7600000000E+000    .3333333333E-001    point 
    .4400000000E+000    .7500000000E+000    .1111111111E-001    point 
    .4400000000E+000    .7400000000E+000    .6666666667E-001    point 
    .4400000000E+000    .7300000000E+000    .4444444444E-001    point 
    .4400000000E+000    .7200000000E+000    .1111111111E-001    point 
    .4400000000E+000    .7100000000E+000    .3333333333E-001    point 
    .4400000000E+000    .7000000000E+000    .4444444444E-001    point 
    .4400000000E+000    .6900000000E+000    .1111111111E-001    point 
    .4400000000E+000    .6800000000E+000    .1111111111E-001    point 
    .4400000000E+000    .6700000000E+000    .8888888889E-001    point 
    .4400000000E+000    .6600000000E+000    .2222222222E-001    point 
    .4400000000E+000    .6500000000E+000    .1111111111E-001    point 
    .4400000000E+000    .6400000000E+000    .1111111111E-001    point 
    .4400000000E+000    .6300000000E+000    .1111111111E-001    point 
    .4400000000E+000    .6200000000E+000    .1111111111E-001    point 
    .4400000000E+000    .6100000000E+000    .1111111111E-001    point 
    .4400000000E+000    .6000000000E+000    .1111111111E-001    point 
    .4400000000E+000    .5900000000E+000    .1111111111E-001    point 
    .4400000000E+000    .5800000000E+000    .1111111111E-001    point 
    .4400000000E+000    .5700000000E+000    .1111111111E-001    point 
    .4400000000E+000    .5600000000E+000    .1111111111E-001    point 
    .4400000000E+000    .5500000000E+000    .1111111111E-001    point 
    .4400000000E+000    .5400000000E+000    .1111111111E-001    point 
    .4400000000E+000    .5300000000E+000    .1111111111E-001    point 
    .4400000000E+000    .5200000000E+000    .1111111111E-001    point 
    .4400000000E+000    .5100000000E+000    .1111111111E-001    point 
    .4400000000E+000    .5000000000E+000    .1111111111E-001    point 
    .4400000000E+000    .4900000000E+000    .1111111111E-001    point 
    .4400000000E+000    .4800000000E+000    .1111111111E-001    point 
    .4400000000E+000    .4700000000E+000    .1111111111E-001    point 
    .4400000000E+000    .4600000000E+000    .1111111111E-001    point 
    .4400000000E+000    .4500000000E+000    .1111111111E-001    point 
    .4400000000E+000    .4400000000E+000    .1111111111E-001    point 
    .4400000000E+000    .4300000000E+000    .1111111111E-001    point 
    .4400000000E+000    .4200000000E+000    .1111111111E-001    point 
    .4400000000E+000    .4100000000E+000    .1111111111E-001    point 
    .4400000000E+000    .4000000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3900000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3800000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3700000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3600000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3500000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3400000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3300000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3200000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3100000000E+000    .1111111111E-001    point 
    .4400000000E+000    .3000000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2900000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2800000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2700000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2600000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2500000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2400000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2300000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2200000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2100000000E+000    .1111111111E-001    point 
    .4400000000E+000    .2000000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1900000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1800000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1700000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1600000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1500000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1400000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1300000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1200000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1100000000E+000    .1111111111E-001    point 
    .4400000000E+000    .1000000000E+000    .1111111111E-001    point 
    .4400000000E+000    .9000000000E-001    .1111111111E-001    point 
    .4400000000E+000    .8000000000E-001    .1111111111E-001    point 
    .4400000000E+000    .7000000000E-001    .1111111111E-001    point 
    .4400000000E+000    .6000000000E-001    .1111111111E-001    point 
    .4400000000E+000    .5000000000E-001    .1111111111E-001    point 
    .4400000000E+000    .4000000000E-001    .1111111111E-001    point 
    .4400000000E+000    .3000000000E-001    .1111111111E-001    point 
    .4400000000E+000    .2000000000E-001    .1111111111E-001    point 
    .4400000000E+000    .1000000000E-001    .1111111111E-001    point 
    .4400000000E+000    .0000000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1200000000E+001    .6666666667E-001    point 
    .4500000000E+000    .1190000000E+001    .4444444444E-001    point 
    .4500000000E+000    .1180000000E+001    .5555555556E-001    point 
    .4500000000E+000    .1170000000E+001    .3333333333E-001    point 
    .4500000000E+000    .1160000000E+001    .7777777778E-001    point 
    .4500000000E+000    .1150000000E+001    .5555555556E-001    point 
    .4500000000E+000    .1140000000E+001    .3333333333E-001    point 
    .4500000000E+000    .1130000000E+001    .4444444444E-001    point 
    .4500000000E+000    .1120000000E+001    .3333333333E-001    point 
    .4500000000E+000    .1110000000E+001    .7777777778E-001    point 
    .4500000000E+000    .1100000000E+001    .8888888889E-001    point 
    .4500000000E+000    .1090000000E+001    .2222222222E-001    point 
    .4500000000E+000    .1080000000E+001    .3333333333E-001    point 
    .4500000000E+000    .1070000000E+001    .1111111111E-001    point 
    .4500000000E+000    .1060000000E+001    .4444444444E-001    point 
    .4500000000E+000    .1050000000E+001    .3333333333E-001    point 
    .4500000000E+000    .1040000000E+001    .6666666667E-001    point 
    .4500000000E+000    .1030000000E+001    .4444444444E-001    point 
    .4500000000E+000    .1020000000E+001    .3333333333E-001    point 
    .4500000000E+000    .1010000000E+001    .2222222222E-001    point 
    .4500000000E+000    .1000000000E+001    .1111111111E-001    point 
    .4500000000E+000    .9900000000E+000    .5555555556E-001    point 
    .4500000000E+000    .9800000000E+000    .2222222222E-001    point 
    .4500000000E+000    .9700000000E+000    .4444444444E-001    point 
    .4500000000E+000    .9600000000E+000    .2222222222E-001    point 
    .4500000000E+000    .9500000000E+000    .5555555556E-001    point 
    .4500000000E+000    .9400000000E+000    .7777777778E-001    point 
    .4500000000E+000    .9300000000E+000    .2222222222E-001    point 
    .4500000000E+000    .9200000000E+000    .3333333333E-001    point 
    .4500000000E+000    .9100000000E+000    .5555555556E-001    point 
    .4500000000E+000    .9000000000E+000    .4444444444E-001    point 
    .4500000000E+000    .8900000000E+000    .1111111111E-001    point 
    .4500000000E+000    .8800000000E+000    .3333333333E-001    point 
    .4500000000E+000    .8700000000E+000    .1111111111E-001    point 
    .4500000000E+000    .8600000000E+000    .4444444444E-001    point 
    .4500000000E+000    .8500000000E+000    .2222222222E-001    point 
    .4500000000E+000    .8400000000E+000    .2222222222E-001    point 
    .4500000000E+000    .8300000000E+000    .3333333333E-001    point 
    .4500000000E+000    .8200000000E+000    .2222222222E-001    point 
    .4500000000E+000    .8100000000E+000    .2000000000E+000    point 
    .4500000000E+000    .8000000000E+000    .3333333333E-001    point 
    .4500000000E+000    .7900000000E+000    .5555555556E-001    point 
    .4500000000E+000    .7800000000E+000    .1111111111E-001    point 
    .4500000000E+000    .7700000000E+000    .1111111111E-001    point 
    .4500000000E+000    .7600000000E+000    .2222222222E-001    point 
    .4500000000E+000    .7500000000E+000    .1111111111E-001    point 
    .4500000000E+000    .7400000000E+000    .4444444444E-001    point 
    .4500000000E+000    .7300000000E+000    .4444444444E-001    point 
    .4500000000E+000    .7200000000E+000    .5555555556E-001    point 
    .4500000000E+000    .7100000000E+000    .3333333333E-001    point 
    .4500000000E+000    .7000000000E+000    .5555555556E-001    point 
    .4500000000E+000    .6900000000E+000    .1111111111E-001    point 
    .4500000000E+000    .6800000000E+000    .3333333333E-001    point 
    .4500000000E+000    .6700000000E+000    .5555555556E-001    point 
    .4500000000E+000    .6600000000E+000    .7777777778E-001    point 
    .4500000000E+000    .6500000000E+000    .3333333333E-001    point 
    .4500000000E+000    .6400000000E+000    .1111111111E-001    point 
    .4500000000E+000    .6300000000E+000    .1111111111E-001    point 
    .4500000000E+000    .6200000000E+000    .1111111111E-001    point 
    .4500000000E+000    .6100000000E+000    .1111111111E-001    point 
    .4500000000E+000    .6000000000E+000    .1111111111E-001    point 
    .4500000000E+000    .5900000000E+000    .1111111111E-001    point 
    .4500000000E+000    .5800000000E+000    .1111111111E-001    point 
    .4500000000E+000    .5700000000E+000    .1111111111E-001    point 
    .4500000000E+000    .5600000000E+000    .1111111111E-001    point 
    .4500000000E+000    .5500000000E+000    .1111111111E-001    point 
    .4500000000E+000    .5400000000E+000    .1111111111E-001    point 
    .4500000000E+000    .5300000000E+000    .1111111111E-001    point 
    .4500000000E+000    .5200000000E+000    .1111111111E-001    point 
    .4500000000E+000    .5100000000E+000    .1111111111E-001    point 
    .4500000000E+000    .5000000000E+000    .1111111111E-001    point 
    .4500000000E+000    .4900000000E+000    .1111111111E-001    point 
    .4500000000E+000    .4800000000E+000    .1111111111E-001    point 
    .4500000000E+000    .4700000000E+000    .1111111111E-001    point 
    .4500000000E+000    .4600000000E+000    .1111111111E-001    point 
    .4500000000E+000    .4500000000E+000    .1111111111E-001    point 
    .4500000000E+000    .4400000000E+000    .1111111111E-001    point 
    .4500000000E+000    .4300000000E+000    .1111111111E-001    point 
    .4500000000E+000    .4200000000E+000    .1111111111E-001    point 
    .4500000000E+000    .4100000000E+000    .1111111111E-001    point 
    .4500000000E+000    .4000000000E+000    .1111111111E-001    point 
    .4500000000E+000    .3900000000E+000    .1111111111E-001    point 
    .4500000000E+000    .3800000000E+000    .1111111111E-001    point 
    .4500000000E+000    .3700000000E+000    .1111111111E-001    point 
    .4500000000E+000    .3600000000E+000    .1111111111E-001    point 
    .4500000000E+000    .3500000000E+000    .1111111111E-001    point 
    .4500000000E+000    .3400000000E+000    .1111111111E-001    point 
    .4500000000E+000    .3300000000E+000    .1111111111E-001    point 
    .4500000000E+000    .3200000000E+000    .1111111111E-001    point 
    .4500000000E+000    .3100000000E+000    .1111111111E-001    point 
    .4500000000E+000    .3000000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2900000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2800000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2700000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2600000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2500000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2400000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2300000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2200000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2100000000E+000    .1111111111E-001    point 
    .4500000000E+000    .2000000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1900000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1800000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1700000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1600000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1500000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1400000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1300000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1200000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1100000000E+000    .1111111111E-001    point 
    .4500000000E+000    .1000000000E+000    .1111111111E-001    point 
    .4500000000E+000    .9000000000E-001    .1111111111E-001    point 
    .4500000000E+000    .8000000000E-001    .1111111111E-001    point 
    .4500000000E+000    .7000000000E-001    .1111111111E-001    point 
    .4500000000E+000    .6000000000E-001    .1111111111E-001    point 
    .4500000000E+000    .5000000000E-001    .1111111111E-001    point 
    .4500000000E+000    .4000000000E-001    .1111111111E-001    point 
    .4500000000E+000    .3000000000E-001    .1111111111E-001    point 
    .4500000000E+000    .2000000000E-001    .1111111111E-001    point 
    .4500000000E+000    .1000000000E-001    .1111111111E-001    point 
    .4500000000E+000    .0000000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1200000000E+001    .3333333333E-001    point 
    .4600000000E+000    .1190000000E+001    .2222222222E-001    point 
    .4600000000E+000    .1180000000E+001    .4444444444E-001    point 
    .4600000000E+000    .1170000000E+001    .4444444444E-001    point 
    .4600000000E+000    .1160000000E+001    .6666666667E-001    point 
    .4600000000E+000    .1150000000E+001    .7777777778E-001    point 
    .4600000000E+000    .1140000000E+001    .3333333333E-001    point 
    .4600000000E+000    .1130000000E+001    .3333333333E-001    point 
    .4600000000E+000    .1120000000E+001    .7777777778E-001    point 
    .4600000000E+000    .1110000000E+001    .2222222222E-001    point 
    .4600000000E+000    .1100000000E+001    .2222222222E-001    point 
    .4600000000E+000    .1090000000E+001    .3333333333E-001    point 
    .4600000000E+000    .1080000000E+001    .5555555556E-001    point 
    .4600000000E+000    .1070000000E+001    .6666666667E-001    point 
    .4600000000E+000    .1060000000E+001    .3333333333E-001    point 
    .4600000000E+000    .1050000000E+001    .2222222222E-001    point 
    .4600000000E+000    .1040000000E+001    .1000000000E+000    point 
    .4600000000E+000    .1030000000E+001    .4444444444E-001    point 
    .4600000000E+000    .1020000000E+001    .2222222222E-001    point 
    .4600000000E+000    .1010000000E+001    .4444444444E-001    point 
    .4600000000E+000    .1000000000E+001    .2222222222E-001    point 
    .4600000000E+000    .9900000000E+000    .1111111111E-001    point 
    .4600000000E+000    .9800000000E+000    .5555555556E-001    point 
    .4600000000E+000    .9700000000E+000    .3333333333E-001    point 
    .4600000000E+000    .9600000000E+000    .2222222222E-001    point 
    .4600000000E+000    .9500000000E+000    .1111111111E-001    point 
    .4600000000E+000    .9400000000E+000    .1111111111E-001    point 
    .4600000000E+000    .9300000000E+000    .3333333333E-001    point 
    .4600000000E+000    .9200000000E+000    .3333333333E-001    point 
    .4600000000E+000    .9100000000E+000    .3333333333E-001    point 
    .4600000000E+000    .9000000000E+000    .2222222222E-001    point 
    .4600000000E+000    .8900000000E+000    .6666666667E-001    point 
    .4600000000E+000    .8800000000E+000    .5555555556E-001    point 
    .4600000000E+000    .8700000000E+000    .1111111111E-001    point 
    .4600000000E+000    .8600000000E+000    .2222222222E-001    point 
    .4600000000E+000    .8500000000E+000    .3333333333E-001    point 
    .4600000000E+000    .8400000000E+000    .1222222222E+000    point 
    .4600000000E+000    .8300000000E+000    .1111111111E-001    point 
    .4600000000E+000    .8200000000E+000    .3333333333E-001    point 
    .4600000000E+000    .8100000000E+000    .3333333333E-001    point 
    .4600000000E+000    .8000000000E+000    .1111111111E-001    point 
    .4600000000E+000    .7900000000E+000    .1111111111E-001    point 
    .4600000000E+000    .7800000000E+000    .1111111111E-001    point 
    .4600000000E+000    .7700000000E+000    .2222222222E-001    point 
    .4600000000E+000    .7600000000E+000    .2222222222E-001    point 
    .4600000000E+000    .7500000000E+000    .1111111111E-001    point 
    .4600000000E+000    .7400000000E+000    .5555555556E-001    point 
    .4600000000E+000    .7300000000E+000    .2222222222E-001    point 
    .4600000000E+000    .7200000000E+000    .5555555556E-001    point 
    .4600000000E+000    .7100000000E+000    .1111111111E-001    point 
    .4600000000E+000    .7000000000E+000    .3333333333E-001    point 
    .4600000000E+000    .6900000000E+000    .4444444444E-001    point 
    .4600000000E+000    .6800000000E+000    .1111111111E-001    point 
    .4600000000E+000    .6700000000E+000    .1111111111E-001    point 
    .4600000000E+000    .6600000000E+000    .3333333333E-001    point 
    .4600000000E+000    .6500000000E+000    .2222222222E-001    point 
    .4600000000E+000    .6400000000E+000    .2222222222E-001    point 
    .4600000000E+000    .6300000000E+000    .2222222222E-001    point 
    .4600000000E+000    .6200000000E+000    .1111111111E-001    point 
    .4600000000E+000    .6100000000E+000    .1111111111E-001    point 
    .4600000000E+000    .6000000000E+000    .1111111111E-001    point 
    .4600000000E+000    .5900000000E+000    .1111111111E-001    point 
    .4600000000E+000    .5800000000E+000    .1111111111E-001    point 
    .4600000000E+000    .5700000000E+000    .1111111111E-001    point 
    .4600000000E+000    .5600000000E+000    .1111111111E-001    point 
    .4600000000E+000    .5500000000E+000    .1111111111E-001    point 
    .4600000000E+000    .5400000000E+000    .1111111111E-001    point 
    .4600000000E+000    .5300000000E+000    .1111111111E-001    point 
    .4600000000E+000    .5200000000E+000    .1111111111E-001    point 
    .4600000000E+000    .5100000000E+000    .1111111111E-001    point 
    .4600000000E+000    .5000000000E+000    .1111111111E-001    point 
    .4600000000E+000    .4900000000E+000    .1111111111E-001    point 
    .4600000000E+000    .4800000000E+000    .1111111111E-001    point 
    .4600000000E+000    .4700000000E+000    .1111111111E-001    point 
    .4600000000E+000    .4600000000E+000    .1111111111E-001    point 
    .4600000000E+000    .4500000000E+000    .1111111111E-001    point 
    .4600000000E+000    .4400000000E+000    .1111111111E-001    point 
    .4600000000E+000    .4300000000E+000    .1111111111E-001    point 
    .4600000000E+000    .4200000000E+000    .1111111111E-001    point 
    .4600000000E+000    .4100000000E+000    .1111111111E-001    point 
    .4600000000E+000    .4000000000E+000    .1111111111E-001    point 
    .4600000000E+000    .3900000000E+000    .1111111111E-001    point 
    .4600000000E+000    .3800000000E+000    .1111111111E-001    point 
    .4600000000E+000    .3700000000E+000    .1111111111E-001    point 
    .4600000000E+000    .3600000000E+000    .1111111111E-001    point 
    .4600000000E+000    .3500000000E+000    .1111111111E-001    point 
    .4600000000E+000    .3400000000E+000    .1111111111E-001    point 
    .4600000000E+000    .3300000000E+000    .1111111111E-001    point 
    .4600000000E+000    .3200000000E+000    .1111111111E-001    point 
    .4600000000E+000    .3100000000E+000    .1111111111E-001    point 
    .4600000000E+000    .3000000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2900000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2800000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2700000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2600000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2500000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2400000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2300000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2200000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2100000000E+000    .1111111111E-001    point 
    .4600000000E+000    .2000000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1900000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1800000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1700000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1600000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1500000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1400000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1300000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1200000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1100000000E+000    .1111111111E-001    point 
    .4600000000E+000    .1000000000E+000    .1111111111E-001    point 
    .4600000000E+000    .9000000000E-001    .1111111111E-001    point 
    .4600000000E+000    .8000000000E-001    .1111111111E-001    point 
    .4600000000E+000    .7000000000E-001    .1111111111E-001    point 
    .4600000000E+000    .6000000000E-001    .1111111111E-001    point 
    .4600000000E+000    .5000000000E-001    .1111111111E-001    point 
    .4600000000E+000    .4000000000E-001    .1111111111E-001    point 
    .4600000000E+000    .3000000000E-001    .1111111111E-001    point 
    .4600000000E+000    .2000000000E-001    .1111111111E-001    point 
    .4600000000E+000    .1000000000E-001    .1111111111E-001    point 
    .4600000000E+000    .0000000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1200000000E+001    .5555555556E-001    point 
    .4700000000E+000    .1190000000E+001    .5555555556E-001    point 
    .4700000000E+000    .1180000000E+001    .4444444444E-001    point 
    .4700000000E+000    .1170000000E+001    .4444444444E-001    point 
    .4700000000E+000    .1160000000E+001    .5555555556E-001    point 
    .4700000000E+000    .1150000000E+001    .1111111111E-001    point 
    .4700000000E+000    .1140000000E+001    .4444444444E-001    point 
    .4700000000E+000    .1130000000E+001    .4444444444E-001    point 
    .4700000000E+000    .1120000000E+001    .4444444444E-001    point 
    .4700000000E+000    .1110000000E+001    .8888888889E-001    point 
    .4700000000E+000    .1100000000E+001    .1111111111E-001    point 
    .4700000000E+000    .1090000000E+001    .2222222222E-001    point 
    .4700000000E+000    .1080000000E+001    .5555555556E-001    point 
    .4700000000E+000    .1070000000E+001    .4444444444E-001    point 
    .4700000000E+000    .1060000000E+001    .3333333333E-001    point 
    .4700000000E+000    .1050000000E+001    .1111111111E-001    point 
    .4700000000E+000    .1040000000E+001    .2222222222E-001    point 
    .4700000000E+000    .1030000000E+001    .1111111111E-001    point 
    .4700000000E+000    .1020000000E+001    .4444444444E-001    point 
    .4700000000E+000    .1010000000E+001    .2222222222E-001    point 
    .4700000000E+000    .1000000000E+001    .4444444444E-001    point 
    .4700000000E+000    .9900000000E+000    .1111111111E-001    point 
    .4700000000E+000    .9800000000E+000    .2222222222E-001    point 
    .4700000000E+000    .9700000000E+000    .3333333333E-001    point 
    .4700000000E+000    .9600000000E+000    .4444444444E-001    point 
    .4700000000E+000    .9500000000E+000    .2222222222E-001    point 
    .4700000000E+000    .9400000000E+000    .1111111111E-001    point 
    .4700000000E+000    .9300000000E+000    .1111111111E-001    point 
    .4700000000E+000    .9200000000E+000    .1111111111E-001    point 
    .4700000000E+000    .9100000000E+000    .2222222222E-001    point 
    .4700000000E+000    .9000000000E+000    .2222222222E-001    point 
    .4700000000E+000    .8900000000E+000    .3333333333E-001    point 
    .4700000000E+000    .8800000000E+000    .1111111111E-001    point 
    .4700000000E+000    .8700000000E+000    .2222222222E-001    point 
    .4700000000E+000    .8600000000E+000    .1111111111E-001    point 
    .4700000000E+000    .8500000000E+000    .1111111111E-001    point 
    .4700000000E+000    .8400000000E+000    .2222222222E-001    point 
    .4700000000E+000    .8300000000E+000    .3333333333E-001    point 
    .4700000000E+000    .8200000000E+000    .7777777778E-001    point 
    .4700000000E+000    .8100000000E+000    .2222222222E-001    point 
    .4700000000E+000    .8000000000E+000    .2222222222E-001    point 
    .4700000000E+000    .7900000000E+000    .1111111111E-001    point 
    .4700000000E+000    .7800000000E+000    .4444444444E-001    point 
    .4700000000E+000    .7700000000E+000    .4444444444E-001    point 
    .4700000000E+000    .7600000000E+000    .1111111111E-001    point 
    .4700000000E+000    .7500000000E+000    .2222222222E-001    point 
    .4700000000E+000    .7400000000E+000    .3333333333E-001    point 
    .4700000000E+000    .7300000000E+000    .5555555556E-001    point 
    .4700000000E+000    .7200000000E+000    .2222222222E-001    point 
    .4700000000E+000    .7100000000E+000    .3333333333E-001    point 
    .4700000000E+000    .7000000000E+000    .5555555556E-001    point 
    .4700000000E+000    .6900000000E+000    .1111111111E-001    point 
    .4700000000E+000    .6800000000E+000    .2222222222E-001    point 
    .4700000000E+000    .6700000000E+000    .4444444444E-001    point 
    .4700000000E+000    .6600000000E+000    .2222222222E-001    point 
    .4700000000E+000    .6500000000E+000    .6666666667E-001    point 
    .4700000000E+000    .6400000000E+000    .5555555556E-001    point 
    .4700000000E+000    .6300000000E+000    .1111111111E-001    point 
    .4700000000E+000    .6200000000E+000    .1111111111E-001    point 
    .4700000000E+000    .6100000000E+000    .1111111111E-001    point 
    .4700000000E+000    .6000000000E+000    .1111111111E-001    point 
    .4700000000E+000    .5900000000E+000    .1111111111E-001    point 
    .4700000000E+000    .5800000000E+000    .1111111111E-001    point 
    .4700000000E+000    .5700000000E+000    .1111111111E-001    point 
    .4700000000E+000    .5600000000E+000    .1111111111E-001    point 
    .4700000000E+000    .5500000000E+000    .1111111111E-001    point 
    .4700000000E+000    .5400000000E+000    .1111111111E-001    point 
    .4700000000E+000    .5300000000E+000    .1111111111E-001    point 
    .4700000000E+000    .5200000000E+000    .1111111111E-001    point 
    .4700000000E+000    .5100000000E+000    .1111111111E-001    point 
    .4700000000E+000    .5000000000E+000    .1111111111E-001    point 
    .4700000000E+000    .4900000000E+000    .1111111111E-001    point 
    .4700000000E+000    .4800000000E+000    .1111111111E-001    point 
    .4700000000E+000    .4700000000E+000    .1111111111E-001    point 
    .4700000000E+000    .4600000000E+000    .1111111111E-001    point 
    .4700000000E+000    .4500000000E+000    .1111111111E-001    point 
    .4700000000E+000    .4400000000E+000    .1111111111E-001    point 
    .4700000000E+000    .4300000000E+000    .1111111111E-001    point 
    .4700000000E+000    .4200000000E+000    .1111111111E-001    point 
    .4700000000E+000    .4100000000E+000    .1111111111E-001    point 
    .4700000000E+000    .4000000000E+000    .1111111111E-001    point 
    .4700000000E+000    .3900000000E+000    .1111111111E-001    point 
    .4700000000E+000    .3800000000E+000    .1111111111E-001    point 
    .4700000000E+000    .3700000000E+000    .1111111111E-001    point 
    .4700000000E+000    .3600000000E+000    .1111111111E-001    point 
    .4700000000E+000    .3500000000E+000    .1111111111E-001    point 
    .4700000000E+000    .3400000000E+000    .1111111111E-001    point 
    .4700000000E+000    .3300000000E+000    .1111111111E-001    point 
    .4700000000E+000    .3200000000E+000    .1111111111E-001    point 
    .4700000000E+000    .3100000000E+000    .1111111111E-001    point 
    .4700000000E+000    .3000000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2900000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2800000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2700000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2600000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2500000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2400000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2300000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2200000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2100000000E+000    .1111111111E-001    point 
    .4700000000E+000    .2000000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1900000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1800000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1700000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1600000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1500000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1400000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1300000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1200000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1100000000E+000    .1111111111E-001    point 
    .4700000000E+000    .1000000000E+000    .1111111111E-001    point 
    .4700000000E+000    .9000000000E-001    .1111111111E-001    point 
    .4700000000E+000    .8000000000E-001    .1111111111E-001    point 
    .4700000000E+000    .7000000000E-001    .1111111111E-001    point 
    .4700000000E+000    .6000000000E-001    .1111111111E-001    point 
    .4700000000E+000    .5000000000E-001    .1111111111E-001    point 
    .4700000000E+000    .4000000000E-001    .1111111111E-001    point 
    .4700000000E+000    .3000000000E-001    .1111111111E-001    point 
    .4700000000E+000    .2000000000E-001    .1111111111E-001    point 
    .4700000000E+000    .1000000000E-001    .1111111111E-001    point 
    .4700000000E+000    .0000000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1200000000E+001    .2222222222E-001    point 
    .4800000000E+000    .1190000000E+001    .3333333333E-001    point 
    .4800000000E+000    .1180000000E+001    .7777777778E-001    point 
    .4800000000E+000    .1170000000E+001    .4444444444E-001    point 
    .4800000000E+000    .1160000000E+001    .2222222222E+000    point 
    .4800000000E+000    .1150000000E+001    .3333333333E-001    point 
    .4800000000E+000    .1140000000E+001    .3333333333E-001    point 
    .4800000000E+000    .1130000000E+001    .1111111111E-001    point 
    .4800000000E+000    .1120000000E+001    .5555555556E-001    point 
    .4800000000E+000    .1110000000E+001    .5555555556E-001    point 
    .4800000000E+000    .1100000000E+001    .5555555556E-001    point 
    .4800000000E+000    .1090000000E+001    .2222222222E-001    point 
    .4800000000E+000    .1080000000E+001    .4444444444E-001    point 
    .4800000000E+000    .1070000000E+001    .1111111111E-001    point 
    .4800000000E+000    .1060000000E+001    .2222222222E-001    point 
    .4800000000E+000    .1050000000E+001    .4444444444E-001    point 
    .4800000000E+000    .1040000000E+001    .4444444444E-001    point 
    .4800000000E+000    .1030000000E+001    .3333333333E-001    point 
    .4800000000E+000    .1020000000E+001    .4444444444E-001    point 
    .4800000000E+000    .1010000000E+001    .5555555556E-001    point 
    .4800000000E+000    .1000000000E+001    .1111111111E-001    point 
    .4800000000E+000    .9900000000E+000    .2222222222E-001    point 
    .4800000000E+000    .9800000000E+000    .4444444444E-001    point 
    .4800000000E+000    .9700000000E+000    .4444444444E-001    point 
    .4800000000E+000    .9600000000E+000    .2222222222E-001    point 
    .4800000000E+000    .9500000000E+000    .1111111111E-001    point 
    .4800000000E+000    .9400000000E+000    .2222222222E-001    point 
    .4800000000E+000    .9300000000E+000    .4444444444E-001    point 
    .4800000000E+000    .9200000000E+000    .1111111111E-001    point 
    .4800000000E+000    .9100000000E+000    .4444444444E-001    point 
    .4800000000E+000    .9000000000E+000    .6666666667E-001    point 
    .4800000000E+000    .8900000000E+000    .1111111111E-001    point 
    .4800000000E+000    .8800000000E+000    .3333333333E-001    point 
    .4800000000E+000    .8700000000E+000    .3333333333E-001    point 
    .4800000000E+000    .8600000000E+000    .1111111111E-001    point 
    .4800000000E+000    .8500000000E+000    .1111111111E-001    point 
    .4800000000E+000    .8400000000E+000    .1111111111E-001    point 
    .4800000000E+000    .8300000000E+000    .2222222222E-001    point 
    .4800000000E+000    .8200000000E+000    .3333333333E-001    point 
    .4800000000E+000    .8100000000E+000    .3333333333E-001    point 
    .4800000000E+000    .8000000000E+000    .1111111111E-001    point 
    .4800000000E+000    .7900000000E+000    .5555555556E-001    point 
    .4800000000E+000    .7800000000E+000    .1111111111E-001    point 
    .4800000000E+000    .7700000000E+000    .1111111111E-001    point 
    .4800000000E+000    .7600000000E+000    .4444444444E-001    point 
    .4800000000E+000    .7500000000E+000    .1111111111E-001    point 
    .4800000000E+000    .7400000000E+000    .4444444444E-001    point 
    .4800000000E+000    .7300000000E+000    .2222222222E-001    point 
    .4800000000E+000    .7200000000E+000    .1111111111E-001    point 
    .4800000000E+000    .7100000000E+000    .1111111111E-001    point 
    .4800000000E+000    .7000000000E+000    .1111111111E-001    point 
    .4800000000E+000    .6900000000E+000    .1111111111E-001    point 
    .4800000000E+000    .6800000000E+000    .3333333333E-001    point 
    .4800000000E+000    .6700000000E+000    .1111111111E-001    point 
    .4800000000E+000    .6600000000E+000    .3333333333E-001    point 
    .4800000000E+000    .6500000000E+000    .3333333333E-001    point 
    .4800000000E+000    .6400000000E+000    .4444444444E-001    point 
    .4800000000E+000    .6300000000E+000    .6666666667E-001    point 
    .4800000000E+000    .6200000000E+000    .3333333333E-001    point 
    .4800000000E+000    .6100000000E+000    .1111111111E-001    point 
    .4800000000E+000    .6000000000E+000    .1111111111E-001    point 
    .4800000000E+000    .5900000000E+000    .1111111111E-001    point 
    .4800000000E+000    .5800000000E+000    .1111111111E-001    point 
    .4800000000E+000    .5700000000E+000    .1111111111E-001    point 
    .4800000000E+000    .5600000000E+000    .1111111111E+000    point 
    .4800000000E+000    .5500000000E+000    .1111111111E-001    point 
    .4800000000E+000    .5400000000E+000    .1111111111E-001    point 
    .4800000000E+000    .5300000000E+000    .1111111111E-001    point 
    .4800000000E+000    .5200000000E+000    .1111111111E-001    point 
    .4800000000E+000    .5100000000E+000    .1111111111E-001    point 
    .4800000000E+000    .5000000000E+000    .1111111111E-001    point 
    .4800000000E+000    .4900000000E+000    .1111111111E-001    point 
    .4800000000E+000    .4800000000E+000    .1111111111E-001    point 
    .4800000000E+000    .4700000000E+000    .1111111111E-001    point 
    .4800000000E+000    .4600000000E+000    .1111111111E-001    point 
    .4800000000E+000    .4500000000E+000    .1111111111E-001    point 
    .4800000000E+000    .4400000000E+000    .1111111111E-001    point 
    .4800000000E+000    .4300000000E+000    .1111111111E-001    point 
    .4800000000E+000    .4200000000E+000    .1111111111E-001    point 
    .4800000000E+000    .4100000000E+000    .1111111111E-001    point 
    .4800000000E+000    .4000000000E+000    .1111111111E-001    point 
    .4800000000E+000    .3900000000E+000    .1111111111E-001    point 
    .4800000000E+000    .3800000000E+000    .1111111111E-001    point 
    .4800000000E+000    .3700000000E+000    .1111111111E-001    point 
    .4800000000E+000    .3600000000E+000    .1111111111E-001    point 
    .4800000000E+000    .3500000000E+000    .1111111111E-001    point 
    .4800000000E+000    .3400000000E+000    .1111111111E-001    point 
    .4800000000E+000    .3300000000E+000    .1111111111E-001    point 
    .4800000000E+000    .3200000000E+000    .1111111111E-001    point 
    .4800000000E+000    .3100000000E+000    .1111111111E-001    point 
    .4800000000E+000    .3000000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2900000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2800000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2700000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2600000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2500000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2400000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2300000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2200000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2100000000E+000    .1111111111E-001    point 
    .4800000000E+000    .2000000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1900000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1800000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1700000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1600000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1500000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1400000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1300000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1200000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1100000000E+000    .1111111111E-001    point 
    .4800000000E+000    .1000000000E+000    .1111111111E-001    point 
    .4800000000E+000    .9000000000E-001    .1111111111E-001    point 
    .4800000000E+000    .8000000000E-001    .1111111111E-001    point 
    .4800000000E+000    .7000000000E-001    .1111111111E-001    point 
    .4800000000E+000    .6000000000E-001    .1111111111E-001    point 
    .4800000000E+000    .5000000000E-001    .1111111111E-001    point 
    .4800000000E+000    .4000000000E-001    .1111111111E-001    point 
    .4800000000E+000    .3000000000E-001    .1111111111E-001    point 
    .4800000000E+000    .2000000000E-001    .1111111111E-001    point 
    .4800000000E+000    .1000000000E-001    .1111111111E-001    point 
    .4800000000E+000    .0000000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1200000000E+001    .6666666667E-001    point 
    .4900000000E+000    .1190000000E+001    .3333333333E-001    point 
    .4900000000E+000    .1180000000E+001    .3333333333E-001    point 
    .4900000000E+000    .1170000000E+001    .7777777778E-001    point 
    .4900000000E+000    .1160000000E+001    .7777777778E-001    point 
    .4900000000E+000    .1150000000E+001    .8888888889E-001    point 
    .4900000000E+000    .1140000000E+001    .2222222222E-001    point 
    .4900000000E+000    .1130000000E+001    .7777777778E-001    point 
    .4900000000E+000    .1120000000E+001    .6666666667E-001    point 
    .4900000000E+000    .1110000000E+001    .3333333333E-001    point 
    .4900000000E+000    .1100000000E+001    .2222222222E-001    point 
    .4900000000E+000    .1090000000E+001    .6666666667E-001    point 
    .4900000000E+000    .1080000000E+001    .4444444444E-001    point 
    .4900000000E+000    .1070000000E+001    .5555555556E-001    point 
    .4900000000E+000    .1060000000E+001    .1111111111E-001    point 
    .4900000000E+000    .1050000000E+001    .4444444444E-001    point 
    .4900000000E+000    .1040000000E+001    .2222222222E-001    point 
    .4900000000E+000    .1030000000E+001    .4444444444E-001    point 
    .4900000000E+000    .1020000000E+001    .1111111111E-001    point 
    .4900000000E+000    .1010000000E+001    .5555555556E-001    point 
    .4900000000E+000    .1000000000E+001    .4444444444E-001    point 
    .4900000000E+000    .9900000000E+000    .6666666667E-001    point 
    .4900000000E+000    .9800000000E+000    .3333333333E-001    point 
    .4900000000E+000    .9700000000E+000    .1111111111E-001    point 
    .4900000000E+000    .9600000000E+000    .2222222222E-001    point 
    .4900000000E+000    .9500000000E+000    .2222222222E-001    point 
    .4900000000E+000    .9400000000E+000    .7777777778E-001    point 
    .4900000000E+000    .9300000000E+000    .5555555556E-001    point 
    .4900000000E+000    .9200000000E+000    .1111111111E-001    point 
    .4900000000E+000    .9100000000E+000    .2222222222E-001    point 
    .4900000000E+000    .9000000000E+000    .3333333333E-001    point 
    .4900000000E+000    .8900000000E+000    .2222222222E-001    point 
    .4900000000E+000    .8800000000E+000    .3333333333E-001    point 
    .4900000000E+000    .8700000000E+000    .1111111111E-001    point 
    .4900000000E+000    .8600000000E+000    .4444444444E-001    point 
    .4900000000E+000    .8500000000E+000    .1111111111E-001    point 
    .4900000000E+000    .8400000000E+000    .2222222222E-001    point 
    .4900000000E+000    .8300000000E+000    .2222222222E-001    point 
    .4900000000E+000    .8200000000E+000    .1111111111E-001    point 
    .4900000000E+000    .8100000000E+000    .3333333333E-001    point 
    .4900000000E+000    .8000000000E+000    .3333333333E-001    point 
    .4900000000E+000    .7900000000E+000    .2222222222E-001    point 
    .4900000000E+000    .7800000000E+000    .5555555556E-001    point 
    .4900000000E+000    .7700000000E+000    .1111111111E-001    point 
    .4900000000E+000    .7600000000E+000    .1111111111E-001    point 
    .4900000000E+000    .7500000000E+000    .1111111111E-001    point 
    .4900000000E+000    .7400000000E+000    .5555555556E-001    point 
    .4900000000E+000    .7300000000E+000    .6666666667E-001    point 
    .4900000000E+000    .7200000000E+000    .1111111111E-001    point 
    .4900000000E+000    .7100000000E+000    .1111111111E-001    point 
    .4900000000E+000    .7000000000E+000    .1111111111E-001    point 
    .4900000000E+000    .6900000000E+000    .2222222222E-001    point 
    .4900000000E+000    .6800000000E+000    .2222222222E-001    point 
    .4900000000E+000    .6700000000E+000    .2222222222E-001    point 
    .4900000000E+000    .6600000000E+000    .2222222222E-001    point 
    .4900000000E+000    .6500000000E+000    .1111111111E-001    point 
    .4900000000E+000    .6400000000E+000    .5555555556E-001    point 
    .4900000000E+000    .6300000000E+000    .5555555556E-001    point 
    .4900000000E+000    .6200000000E+000    .2222222222E-001    point 
    .4900000000E+000    .6100000000E+000    .1111111111E-001    point 
    .4900000000E+000    .6000000000E+000    .3333333333E-001    point 
    .4900000000E+000    .5900000000E+000    .1111111111E-001    point 
    .4900000000E+000    .5800000000E+000    .1111111111E-001    point 
    .4900000000E+000    .5700000000E+000    .1111111111E-001    point 
    .4900000000E+000    .5600000000E+000    .5555555556E-001    point 
    .4900000000E+000    .5500000000E+000    .6666666667E-001    point 
    .4900000000E+000    .5400000000E+000    .1111111111E-001    point 
    .4900000000E+000    .5300000000E+000    .1111111111E-001    point 
    .4900000000E+000    .5200000000E+000    .1111111111E-001    point 
    .4900000000E+000    .5100000000E+000    .1111111111E-001    point 
    .4900000000E+000    .5000000000E+000    .1111111111E-001    point 
    .4900000000E+000    .4900000000E+000    .1111111111E-001    point 
    .4900000000E+000    .4800000000E+000    .1111111111E-001    point 
    .4900000000E+000    .4700000000E+000    .1111111111E-001    point 
    .4900000000E+000    .4600000000E+000    .1111111111E-001    point 
    .4900000000E+000    .4500000000E+000    .1111111111E-001    point 
    .4900000000E+000    .4400000000E+000    .1111111111E-001    point 
    .4900000000E+000    .4300000000E+000    .1111111111E-001    point 
    .4900000000E+000    .4200000000E+000    .1111111111E-001    point 
    .4900000000E+000    .4100000000E+000    .1111111111E-001    point 
    .4900000000E+000    .4000000000E+000    .1111111111E-001    point 
    .4900000000E+000    .3900000000E+000    .1111111111E-001    point 
    .4900000000E+000    .3800000000E+000    .1111111111E-001    point 
    .4900000000E+000    .3700000000E+000    .1111111111E-001    point 
    .4900000000E+000    .3600000000E+000    .1111111111E-001    point 
    .4900000000E+000    .3500000000E+000    .1111111111E-001    point 
    .4900000000E+000    .3400000000E+000    .1111111111E-001    point 
    .4900000000E+000    .3300000000E+000    .1111111111E-001    point 
    .4900000000E+000    .3200000000E+000    .1111111111E-001    point 
    .4900000000E+000    .3100000000E+000    .1111111111E-001    point 
    .4900000000E+000    .3000000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2900000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2800000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2700000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2600000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2500000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2400000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2300000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2200000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2100000000E+000    .1111111111E-001    point 
    .4900000000E+000    .2000000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1900000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1800000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1700000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1600000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1500000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1400000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1300000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1200000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1100000000E+000    .1111111111E-001    point 
    .4900000000E+000    .1000000000E+000    .1111111111E-001    point 
    .4900000000E+000    .9000000000E-001    .1111111111E-001    point 
    .4900000000E+000    .8000000000E-001    .1111111111E-001    point 
    .4900000000E+000    .7000000000E-001    .1111111111E-001    point 
    .4900000000E+000    .6000000000E-001    .1111111111E-001    point 
    .4900000000E+000    .5000000000E-001    .1111111111E-001    point 
    .4900000000E+000    .4000000000E-001    .1111111111E-001    point 
    .4900000000E+000    .3000000000E-001    .1111111111E-001    point 
    .4900000000E+000    .2000000000E-001    .1111111111E-001    point 
    .4900000000E+000    .1000000000E-001    .1111111111E-001    point 
    .4900000000E+000    .0000000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1200000000E+001    .4444444444E-001    point 
    .5000000000E+000    .1190000000E+001    .3333333333E-001    point 
    .5000000000E+000    .1180000000E+001    .5555555556E-001    point 
    .5000000000E+000    .1170000000E+001    .6666666667E-001    point 
    .5000000000E+000    .1160000000E+001    .8888888889E-001    point 
    .5000000000E+000    .1150000000E+001    .1111111111E-001    point 
    .5000000000E+000    .1140000000E+001    .3333333333E-001    point 
    .5000000000E+000    .1130000000E+001    .6666666667E-001    point 
    .5000000000E+000    .1120000000E+001    .1111111111E-001    point 
    .5000000000E+000    .1110000000E+001    .5555555556E-001    point 
    .5000000000E+000    .1100000000E+001    .4444444444E-001    point 
    .5000000000E+000    .1090000000E+001    .1111111111E-001    point 
    .5000000000E+000    .1080000000E+001    .2222222222E-001    point 
    .5000000000E+000    .1070000000E+001    .5555555556E-001    point 
    .5000000000E+000    .1060000000E+001    .2222222222E-001    point 
    .5000000000E+000    .1050000000E+001    .7777777778E-001    point 
    .5000000000E+000    .1040000000E+001    .5555555556E-001    point 
    .5000000000E+000    .1030000000E+001    .1111111111E-001    point 
    .5000000000E+000    .1020000000E+001    .5555555556E-001    point 
    .5000000000E+000    .1010000000E+001    .4444444444E-001    point 
    .5000000000E+000    .1000000000E+001    .3333333333E-001    point 
    .5000000000E+000    .9900000000E+000    .4444444444E-001    point 
    .5000000000E+000    .9800000000E+000    .3333333333E-001    point 
    .5000000000E+000    .9700000000E+000    .3333333333E-001    point 
    .5000000000E+000    .9600000000E+000    .4444444444E-001    point 
    .5000000000E+000    .9500000000E+000    .4444444444E-001    point 
    .5000000000E+000    .9400000000E+000    .3333333333E-001    point 
    .5000000000E+000    .9300000000E+000    .2222222222E-001    point 
    .5000000000E+000    .9200000000E+000    .5555555556E-001    point 
    .5000000000E+000    .9100000000E+000    .1111111111E-001    point 
    .5000000000E+000    .9000000000E+000    .4444444444E-001    point 
    .5000000000E+000    .8900000000E+000    .1111111111E-001    point 
    .5000000000E+000    .8800000000E+000    .3333333333E-001    point 
    .5000000000E+000    .8700000000E+000    .5555555556E-001    point 
    .5000000000E+000    .8600000000E+000    .1111111111E-001    point 
    .5000000000E+000    .8500000000E+000    .1111111111E-001    point 
    .5000000000E+000    .8400000000E+000    .4444444444E-001    point 
    .5000000000E+000    .8300000000E+000    .3333333333E-001    point 
    .5000000000E+000    .8200000000E+000    .1111111111E-001    point 
    .5000000000E+000    .8100000000E+000    .5555555556E-001    point 
    .5000000000E+000    .8000000000E+000    .1111111111E-001    point 
    .5000000000E+000    .7900000000E+000    .4444444444E-001    point 
    .5000000000E+000    .7800000000E+000    .1111111111E-001    point 
    .5000000000E+000    .7700000000E+000    .1111111111E-001    point 
    .5000000000E+000    .7600000000E+000    .5555555556E-001    point 
    .5000000000E+000    .7500000000E+000    .1111111111E-001    point 
    .5000000000E+000    .7400000000E+000    .2222222222E-001    point 
    .5000000000E+000    .7300000000E+000    .4444444444E-001    point 
    .5000000000E+000    .7200000000E+000    .1111111111E-001    point 
    .5000000000E+000    .7100000000E+000    .2222222222E-001    point 
    .5000000000E+000    .7000000000E+000    .2222222222E-001    point 
    .5000000000E+000    .6900000000E+000    .1111111111E-001    point 
    .5000000000E+000    .6800000000E+000    .5555555556E-001    point 
    .5000000000E+000    .6700000000E+000    .7777777778E-001    point 
    .5000000000E+000    .6600000000E+000    .5555555556E-001    point 
    .5000000000E+000    .6500000000E+000    .2222222222E-001    point 
    .5000000000E+000    .6400000000E+000    .3333333333E-001    point 
    .5000000000E+000    .6300000000E+000    .1111111111E-001    point 
    .5000000000E+000    .6200000000E+000    .4444444444E-001    point 
    .5000000000E+000    .6100000000E+000    .2222222222E-001    point 
    .5000000000E+000    .6000000000E+000    .6666666667E-001    point 
    .5000000000E+000    .5900000000E+000    .1111111111E-001    point 
    .5000000000E+000    .5800000000E+000    .1111111111E-001    point 
    .5000000000E+000    .5700000000E+000    .1111111111E-001    point 
    .5000000000E+000    .5600000000E+000    .3333333333E-001    point 
    .5000000000E+000    .5500000000E+000    .3333333333E-001    point 
    .5000000000E+000    .5400000000E+000    .6666666667E-001    point 
    .5000000000E+000    .5300000000E+000    .1111111111E-001    point 
    .5000000000E+000    .5200000000E+000    .1111111111E-001    point 
    .5000000000E+000    .5100000000E+000    .1111111111E-001    point 
    .5000000000E+000    .5000000000E+000    .1111111111E-001    point 
    .5000000000E+000    .4900000000E+000    .1111111111E-001    point 
    .5000000000E+000    .4800000000E+000    .1111111111E-001    point 
    .5000000000E+000    .4700000000E+000    .1111111111E-001    point 
    .5000000000E+000    .4600000000E+000    .1111111111E-001    point 
    .5000000000E+000    .4500000000E+000    .1111111111E-001    point 
    .5000000000E+000    .4400000000E+000    .1111111111E-001    point 
    .5000000000E+000    .4300000000E+000    .1111111111E-001    point 
    .5000000000E+000    .4200000000E+000    .1111111111E-001    point 
    .5000000000E+000    .4100000000E+000    .1111111111E-001    point 
    .5000000000E+000    .4000000000E+000    .1111111111E-001    point 
    .5000000000E+000    .3900000000E+000    .1111111111E-001    point 
    .5000000000E+000    .3800000000E+000    .1111111111E-001    point 
    .5000000000E+000    .3700000000E+000    .1111111111E-001    point 
    .5000000000E+000    .3600000000E+000    .1111111111E-001    point 
    .5000000000E+000    .3500000000E+000    .1111111111E-001    point 
    .5000000000E+000    .3400000000E+000    .1111111111E-001    point 
    .5000000000E+000    .3300000000E+000    .1111111111E-001    point 
    .5000000000E+000    .3200000000E+000    .1111111111E-001    point 
    .5000000000E+000    .3100000000E+000    .1111111111E-001    point 
    .5000000000E+000    .3000000000E+000    .1111111111E-001    point 
    .5000000000E+000    .2900000000E+000    .1111111111E-001    point 
    .5000000000E+000    .2800000000E+000    .1111111111E-001    point 
    .5000000000E+000    .2700000000E+000    .1111111111E-001    point 
    .5000000000E+000    .2600000000E+000    .1111111111E-001    point 
    .5000000000E+000    .2500000000E+000    .1111111111E-001    point 
    .5000000000E+000    .2400000000E+000    .1111111111E-001    point 
    .5000000000E+000    .2300000000E+000    .1111111111E-001    point 
    .5000000000E+000    .2200000000E+000    .1111111111E-001    point 
    .5000000000E+000    .2100000000E+000    .1111111111E-001    point 
    .5000000000E+000    .2000000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1900000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1800000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1700000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1600000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1500000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1400000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1300000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1200000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1100000000E+000    .1111111111E-001    point 
    .5000000000E+000    .1000000000E+000    .1111111111E-001    point 
    .5000000000E+000    .9000000000E-001    .1111111111E-001    point 
    .5000000000E+000    .8000000000E-001    .1111111111E-001    point 
    .5000000000E+000    .7000000000E-001    .1111111111E-001    point 
    .5000000000E+000    .6000000000E-001    .1111111111E-001    point 
    .5000000000E+000    .5000000000E-001    .1111111111E-001    point 
    .5000000000E+000    .4000000000E-001    .1111111111E-001    point 
    .5000000000E+000    .3000000000E-001    .1111111111E-001    point 
    .5000000000E+000    .2000000000E-001    .1111111111E-001    point 
    .5000000000E+000    .1000000000E-001    .1111111111E-001    point 
    .5000000000E+000    .0000000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1200000000E+001    .2222222222E-001    point 
    .5100000000E+000    .1190000000E+001    .6666666667E-001    point 
    .5100000000E+000    .1180000000E+001    .3333333333E-001    point 
    .5100000000E+000    .1170000000E+001    .5555555556E-001    point 
    .5100000000E+000    .1160000000E+001    .6666666667E-001    point 
    .5100000000E+000    .1150000000E+001    .5555555556E-001    point 
    .5100000000E+000    .1140000000E+001    .6666666667E-001    point 
    .5100000000E+000    .1130000000E+001    .5555555556E-001    point 
    .5100000000E+000    .1120000000E+001    .1000000000E+000    point 
    .5100000000E+000    .1110000000E+001    .3333333333E-001    point 
    .5100000000E+000    .1100000000E+001    .5555555556E-001    point 
    .5100000000E+000    .1090000000E+001    .5555555556E-001    point 
    .5100000000E+000    .1080000000E+001    .6666666667E-001    point 
    .5100000000E+000    .1070000000E+001    .3333333333E-001    point 
    .5100000000E+000    .1060000000E+001    .2222222222E-001    point 
    .5100000000E+000    .1050000000E+001    .3333333333E-001    point 
    .5100000000E+000    .1040000000E+001    .5555555556E-001    point 
    .5100000000E+000    .1030000000E+001    .7777777778E-001    point 
    .5100000000E+000    .1020000000E+001    .4444444444E-001    point 
    .5100000000E+000    .1010000000E+001    .4444444444E-001    point 
    .5100000000E+000    .1000000000E+001    .1111111111E-001    point 
    .5100000000E+000    .9900000000E+000    .3333333333E-001    point 
    .5100000000E+000    .9800000000E+000    .5555555556E-001    point 
    .5100000000E+000    .9700000000E+000    .3333333333E-001    point 
    .5100000000E+000    .9600000000E+000    .1111111111E-001    point 
    .5100000000E+000    .9500000000E+000    .1111111111E-001    point 
    .5100000000E+000    .9400000000E+000    .1111111111E-001    point 
    .5100000000E+000    .9300000000E+000    .1111111111E-001    point 
    .5100000000E+000    .9200000000E+000    .6666666667E-001    point 
    .5100000000E+000    .9100000000E+000    .1111111111E-001    point 
    .5100000000E+000    .9000000000E+000    .2222222222E-001    point 
    .5100000000E+000    .8900000000E+000    .3333333333E-001    point 
    .5100000000E+000    .8800000000E+000    .1111111111E-001    point 
    .5100000000E+000    .8700000000E+000    .4444444444E-001    point 
    .5100000000E+000    .8600000000E+000    .4444444444E-001    point 
    .5100000000E+000    .8500000000E+000    .2222222222E-001    point 
    .5100000000E+000    .8400000000E+000    .5555555556E-001    point 
    .5100000000E+000    .8300000000E+000    .1111111111E-001    point 
    .5100000000E+000    .8200000000E+000    .2222222222E-001    point 
    .5100000000E+000    .8100000000E+000    .1111111111E-001    point 
    .5100000000E+000    .8000000000E+000    .5555555556E-001    point 
    .5100000000E+000    .7900000000E+000    .1111111111E-001    point 
    .5100000000E+000    .7800000000E+000    .1111111111E-001    point 
    .5100000000E+000    .7700000000E+000    .3333333333E-001    point 
    .5100000000E+000    .7600000000E+000    .1111111111E-001    point 
    .5100000000E+000    .7500000000E+000    .2222222222E-001    point 
    .5100000000E+000    .7400000000E+000    .1111111111E-001    point 
    .5100000000E+000    .7300000000E+000    .1111111111E-001    point 
    .5100000000E+000    .7200000000E+000    .1111111111E-001    point 
    .5100000000E+000    .7100000000E+000    .1111111111E-001    point 
    .5100000000E+000    .7000000000E+000    .1111111111E-001    point 
    .5100000000E+000    .6900000000E+000    .1111111111E-001    point 
    .5100000000E+000    .6800000000E+000    .3333333333E-001    point 
    .5100000000E+000    .6700000000E+000    .3333333333E-001    point 
    .5100000000E+000    .6600000000E+000    .1111111111E-001    point 
    .5100000000E+000    .6500000000E+000    .8888888889E-001    point 
    .5100000000E+000    .6400000000E+000    .3333333333E-001    point 
    .5100000000E+000    .6300000000E+000    .1111111111E-001    point 
    .5100000000E+000    .6200000000E+000    .6666666667E-001    point 
    .5100000000E+000    .6100000000E+000    .4444444444E-001    point 
    .5100000000E+000    .6000000000E+000    .1111111111E-001    point 
    .5100000000E+000    .5900000000E+000    .3333333333E-001    point 
    .5100000000E+000    .5800000000E+000    .1111111111E-001    point 
    .5100000000E+000    .5700000000E+000    .1111111111E-001    point 
    .5100000000E+000    .5600000000E+000    .1111111111E-001    point 
    .5100000000E+000    .5500000000E+000    .1111111111E-001    point 
    .5100000000E+000    .5400000000E+000    .5555555556E-001    point 
    .5100000000E+000    .5300000000E+000    .1333333333E+000    point 
    .5100000000E+000    .5200000000E+000    .1111111111E-001    point 
    .5100000000E+000    .5100000000E+000    .1111111111E-001    point 
    .5100000000E+000    .5000000000E+000    .1111111111E-001    point 
    .5100000000E+000    .4900000000E+000    .1111111111E-001    point 
    .5100000000E+000    .4800000000E+000    .1111111111E-001    point 
    .5100000000E+000    .4700000000E+000    .1111111111E-001    point 
    .5100000000E+000    .4600000000E+000    .1111111111E-001    point 
    .5100000000E+000    .4500000000E+000    .1111111111E-001    point 
    .5100000000E+000    .4400000000E+000    .1111111111E-001    point 
    .5100000000E+000    .4300000000E+000    .1111111111E-001    point 
    .5100000000E+000    .4200000000E+000    .1111111111E-001    point 
    .5100000000E+000    .4100000000E+000    .1111111111E-001    point 
    .5100000000E+000    .4000000000E+000    .1111111111E-001    point 
    .5100000000E+000    .3900000000E+000    .1111111111E-001    point 
    .5100000000E+000    .3800000000E+000    .1111111111E-001    point 
    .5100000000E+000    .3700000000E+000    .1111111111E-001    point 
    .5100000000E+000    .3600000000E+000    .1111111111E-001    point 
    .5100000000E+000    .3500000000E+000    .1111111111E-001    point 
    .5100000000E+000    .3400000000E+000    .1111111111E-001    point 
    .5100000000E+000    .3300000000E+000    .1111111111E-001    point 
    .5100000000E+000    .3200000000E+000    .1111111111E-001    point 
    .5100000000E+000    .3100000000E+000    .1111111111E-001    point 
    .5100000000E+000    .3000000000E+000    .1111111111E-001    point 
    .5100000000E+000    .2900000000E+000    .1111111111E-001    point 
    .5100000000E+000    .2800000000E+000    .1111111111E-001    point 
    .5100000000E+000    .2700000000E+000    .1111111111E-001    point 
    .5100000000E+000    .2600000000E+000    .1111111111E-001    point 
    .5100000000E+000    .2500000000E+000    .1111111111E-001    point 
    .5100000000E+000    .2400000000E+000    .1111111111E-001    point 
    .5100000000E+000    .2300000000E+000    .1111111111E-001    point 
    .5100000000E+000    .2200000000E+000    .1111111111E-001    point 
    .5100000000E+000    .2100000000E+000    .1111111111E-001    point 
    .5100000000E+000    .2000000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1900000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1800000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1700000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1600000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1500000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1400000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1300000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1200000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1100000000E+000    .1111111111E-001    point 
    .5100000000E+000    .1000000000E+000    .1111111111E-001    point 
    .5100000000E+000    .9000000000E-001    .1111111111E-001    point 
    .5100000000E+000    .8000000000E-001    .1111111111E-001    point 
    .5100000000E+000    .7000000000E-001    .1111111111E-001    point 
    .5100000000E+000    .6000000000E-001    .1111111111E-001    point 
    .5100000000E+000    .5000000000E-001    .1111111111E-001    point 
    .5100000000E+000    .4000000000E-001    .1111111111E-001    point 
    .5100000000E+000    .3000000000E-001    .1111111111E-001    point 
    .5100000000E+000    .2000000000E-001    .1111111111E-001    point 
    .5100000000E+000    .1000000000E-001    .1111111111E-001    point 
    .5100000000E+000    .0000000000E+000    .1111111111E-001    point 
    .5200000000E+000    .1200000000E+001    .4444444444E-001    point 
    .5200000000E+000    .1190000000E+001    .3333333333E-001    point 
    .5200000000E+000    .1180000000E+001    .2222222222E-001    point 
    .5200000000E+000    .1170000000E+001    .8888888889E-001    point 
    .5200000000E+000    .1160000000E+001    .8888888889E-001    point 
    .5200000000E+000    .1150000000E+001    .6666666667E-001    point 
    .5200000000E+000    .1140000000E+001    .2222222222E-001    point 
    .5200000000E+000    .1130000000E+001    .3333333333E-001    point 
    .5200000000E+000    .1120000000E+001    .7777777778E-001    point 
    .5200000000E+000    .1110000000E+001    .8888888889E-001    point 
    .5200000000E+000    .1100000000E+001    .3333333333E-001    point 
    .5200000000E+000    .1090000000E+001    .4444444444E-001    point 
    .5200000000E+000    .1080000000E+001    .4444444444E-001    point 
    .5200000000E+000    .1070000000E+001    .3333333333E-001    point 
    .5200000000E+000    .1060000000E+001    .1259498984E-016    point 
    .5200000000E+000    .1050000000E+001    .1111111111E-001    point 
    .5200000000E+000    .1040000000E+001    .3333333333E-001    point 
    .5200000000E+000    .1030000000E+001    .6666666667E-001    point 
    .5200000000E+000    .1020000000E+001    .3333333333E-001    point 
    .5200000000E+000    .1010000000E+001    .1259498984E-016    point 
    .5200000000E+000    .1000000000E+001    .4444444444E-001    point 
    .5200000000E+000    .9900000000E+000    .7777777778E-001    point 
    .5200000000E+000    .9800000000E+000    .1259498984E-016    point 
    .5200000000E+000    .9700000000E+000    .1111111111E-001    point 
    .5200000000E+000    .9600000000E+000    .2222222222E-001    point 
    .5200000000E+000    .9500000000E+000    .1111111111E-001    point 
    .5200000000E+000    .9400000000E+000    .3333333333E-001    point 
    .5200000000E+000    .9300000000E+000    .1111111111E-001    point 
    .5200000000E+000    .9200000000E+000    .3333333333E-001    point 
    .5200000000E+000    .9100000000E+000    .3333333333E-001    point 
    .5200000000E+000    .9000000000E+000    .1259498984E-016    point 
    .5200000000E+000    .8900000000E+000    .1259498984E-016    point 
    .5200000000E+000    .8800000000E+000    .2222222222E-001    point 
    .5200000000E+000    .8700000000E+000    .3333333333E-001    point 
    .5200000000E+000    .8600000000E+000    .1259498984E-016    point 
    .5200000000E+000    .8500000000E+000    .6666666667E-001    point 
    .5200000000E+000    .8400000000E+000    .5555555556E-001    point 
    .5200000000E+000    .8300000000E+000    .4444444444E-001    point 
    .5200000000E+000    .8200000000E+000    .3333333333E-001    point 
    .5200000000E+000    .8100000000E+000    .3333333333E-001    point 
    .5200000000E+000    .8000000000E+000    .4444444444E-001    point 
    .5200000000E+000    .7900000000E+000    .2222222222E-001    point 
    .5200000000E+000    .7800000000E+000    .2222222222E-001    point 
    .5200000000E+000    .7700000000E+000    .6666666667E-001    point 
    .5200000000E+000    .7600000000E+000    .4444444444E-001    point 
    .5200000000E+000    .7500000000E+000    .1111111111E-001    point 
    .5200000000E+000    .7400000000E+000    .1259498984E-016    point 
    .5200000000E+000    .7300000000E+000    .1259498984E-016    point 
    .5200000000E+000    .7200000000E+000    .1111111111E-001    point 
    .5200000000E+000    .7100000000E+000    .5555555556E-001    point 
    .5200000000E+000    .7000000000E+000    .1111111111E-001    point 
    .5200000000E+000    .6900000000E+000    .2222222222E-001    point 
    .5200000000E+000    .6800000000E+000    .7777777778E-001    point 
    .5200000000E+000    .6700000000E+000    .1259498984E-016    point 
    .5200000000E+000    .6600000000E+000    .3333333333E-001    point 
    .5200000000E+000    .6500000000E+000    .5555555556E-001    point 
    .5200000000E+000    .6400000000E+000    .1111111111E-001    point 
    .5200000000E+000    .6300000000E+000    .2222222222E-001    point 
    .5200000000E+000    .6200000000E+000    .7777777778E-001    point 
    .5200000000E+000    .6100000000E+000    .2222222222E-001    point 
    .5200000000E+000    .6000000000E+000    .7777777778E-001    point 
    .5200000000E+000    .5900000000E+000    .4444444444E-001    point 
    .5200000000E+000    .5800000000E+000    .1259498984E-016    point 
    .5200000000E+000    .5700000000E+000    .1111111111E-001    point 
    .5200000000E+000    .5600000000E+000    .1111111111E-001    point 
    .5200000000E+000    .5500000000E+000    .1259498984E-016    point 
    .5200000000E+000    .5400000000E+000    .3333333333E-001    point 
    .5200000000E+000    .5300000000E+000    .4444444444E-001    point 
    .5200000000E+000    .5200000000E+000    .1259498984E-016    point 
    .5200000000E+000    .5100000000E+000    .1259498984E-016    point 
    .5200000000E+000    .5000000000E+000    .1259498984E-016    point 
    .5200000000E+000    .4900000000E+000    .1259498984E-016    point 
    .5200000000E+000    .4800000000E+000    .1259498984E-016    point 
    .5200000000E+000    .4700000000E+000    .1259498984E-016    point 
    .5200000000E+000    .4600000000E+000    .1259498984E-016    point 
    .5200000000E+000    .4500000000E+000    .1259498984E-016    point 
    .5200000000E+000    .4400000000E+000    .1259498984E-016    point 
    .5200000000E+000    .4300000000E+000    .1259498984E-016    point 
    .5200000000E+000    .4200000000E+000    .1259498984E-016    point 
    .5200000000E+000    .4100000000E+000    .1259498984E-016    point 
    .5200000000E+000    .4000000000E+000    .1259498984E-016    point 
    .5200000000E+000    .3900000000E+000    .1259498984E-016    point 
    .5200000000E+000    .3800000000E+000    .1259498984E-016    point 
    .5200000000E+000    .3700000000E+000    .1259498984E-016    point 
    .5200000000E+000    .3600000000E+000    .1259498984E-016    point 
    .5200000000E+000    .3500000000E+000    .1259498984E-016    point 
    .5200000000E+000    .3400000000E+000    .1259498984E-016    point 
    .5200000000E+000    .3300000000E+000    .1259498984E-016    point 
    .5200000000E+000    .3200000000E+000    .1259498984E-016    point 
    .5200000000E+000    .3100000000E+000    .1259498984E-016    point 
    .5200000000E+000    .3000000000E+000    .1259498984E-016    point 
    .5200000000E+000    .2900000000E+000    .1259498984E-016    point 
    .5200000000E+000    .2800000000E+000    .1259498984E-016    point 
    .5200000000E+000    .2700000000E+000    .1259498984E-016    point 
    .5200000000E+000    .2600000000E+000    .1259498984E-016    point 
    .5200000000E+000    .2500000000E+000    .1259498984E-016    point 
    .5200000000E+000    .2400000000E+000    .1259498984E-016    point 
    .5200000000E+000    .2300000000E+000    .1259498984E-016    point 
    .5200000000E+000    .2200000000E+000    .1259498984E-016    point 
    .5200000000E+000    .2100000000E+000    .1259498984E-016    point 
    .5200000000E+000    .2000000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1900000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1800000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1700000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1600000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1500000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1400000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1300000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1200000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1100000000E+000    .1259498984E-016    point 
    .5200000000E+000    .1000000000E+000    .1259498984E-016    point 
    .5200000000E+000    .9000000000E-001    .1259498984E-016    point 
    .5200000000E+000    .8000000000E-001    .1259498984E-016    point 
    .5200000000E+000    .7000000000E-001    .1259498984E-016    point 
    .5200000000E+000    .6000000000E-001    .1259498984E-016    point 
    .5200000000E+000    .5000000000E-001    .1259498984E-016    point 
    .5200000000E+000    .4000000000E-001    .1259498984E-016    point 
    .5200000000E+000    .3000000000E-001    .1259498984E-016    point 
    .5200000000E+000    .2000000000E-001    .1259498984E-016    point 
    .5200000000E+000    .1000000000E-001    .1259498984E-016    point 
    .5200000000E+000    .0000000000E+000    .1259498984E-016    point 
    .5300000000E+000    .1200000000E+001    .3333333333E-001    point 
    .5300000000E+000    .1190000000E+001    .6666666667E-001    point 
    .5300000000E+000    .1180000000E+001    .8888888889E-001    point 
    .5300000000E+000    .1170000000E+001    .7777777778E-001    point 
    .5300000000E+000    .1160000000E+001    .4444444444E-001    point 
    .5300000000E+000    .1150000000E+001    .3333333333E-001    point 
    .5300000000E+000    .1140000000E+001    .8888888889E-001    point 
    .5300000000E+000    .1130000000E+001    .5555555556E-001    point 
    .5300000000E+000    .1120000000E+001    .3333333333E-001    point 
    .5300000000E+000    .1110000000E+001    .5555555556E-001    point 
    .5300000000E+000    .1100000000E+001    .7777777778E-001    point 
    .5300000000E+000    .1090000000E+001    .5555555556E-001    point 
    .5300000000E+000    .1080000000E+001    .5555555556E-001    point 
    .5300000000E+000    .1070000000E+001    .2222222222E-001    point 
    .5300000000E+000    .1060000000E+001    .4444444444E-001    point 
    .5300000000E+000    .1050000000E+001    .4444444444E-001    point 
    .5300000000E+000    .1040000000E+001    .6666666667E-001    point 
    .5300000000E+000    .1030000000E+001    .2222222222E-001    point 
    .5300000000E+000    .1020000000E+001    .1111111111E-001    point 
    .5300000000E+000    .1010000000E+001    .3333333333E-001    point 
    .5300000000E+000    .1000000000E+001    .2222222222E-001    point 
    .5300000000E+000    .9900000000E+000    .6666666667E-001    point 
    .5300000000E+000    .9800000000E+000    .1111111111E-001    point 
    .5300000000E+000    .9700000000E+000    .4444444444E-001    point 
    .5300000000E+000    .9600000000E+000    .4444444444E-001    point 
    .5300000000E+000    .9500000000E+000    .4444444444E-001    point 
    .5300000000E+000    .9400000000E+000    .4444444444E-001    point 
    .5300000000E+000    .9300000000E+000    .1111111111E-001    point 
    .5300000000E+000    .9200000000E+000    .2222222222E-001    point 
    .5300000000E+000    .9100000000E+000    .1111111111E-001    point 
    .5300000000E+000    .9000000000E+000    .4444444444E-001    point 
    .5300000000E+000    .8900000000E+000    .2222222222E-001    point 
    .5300000000E+000    .8800000000E+000    .2222222222E-001    point 
    .5300000000E+000    .8700000000E+000    .2222222222E-001    point 
    .5300000000E+000    .8600000000E+000    .4444444444E-001    point 
    .5300000000E+000    .8500000000E+000    .2222222222E-001    point 
    .5300000000E+000    .8400000000E+000    .1111111111E-001    point 
    .5300000000E+000    .8300000000E+000    .1111111111E-001    point 
    .5300000000E+000    .8200000000E+000    .1111111111E-001    point 
    .5300000000E+000    .8100000000E+000    .2222222222E-001    point 
    .5300000000E+000    .8000000000E+000    .2222222222E-001    point 
    .5300000000E+000    .7900000000E+000    .1111111111E-001    point 
    .5300000000E+000    .7800000000E+000    .1111111111E-001    point 
    .5300000000E+000    .7700000000E+000    .3333333333E-001    point 
    .5300000000E+000    .7600000000E+000    .4444444444E-001    point 
    .5300000000E+000    .7500000000E+000    .1111111111E-001    point 
    .5300000000E+000    .7400000000E+000    .1111111111E-001    point 
    .5300000000E+000    .7300000000E+000    .3333333333E-001    point 
    .5300000000E+000    .7200000000E+000    .1111111111E-001    point 
    .5300000000E+000    .7100000000E+000    .1111111111E-001    point 
    .5300000000E+000    .7000000000E+000    .1111111111E-001    point 
    .5300000000E+000    .6900000000E+000    .1111111111E-001    point 
    .5300000000E+000    .6800000000E+000    .8888888889E-001    point 
    .5300000000E+000    .6700000000E+000    .1111111111E-001    point 
    .5300000000E+000    .6600000000E+000    .2222222222E-001    point 
    .5300000000E+000    .6500000000E+000    .1111111111E-001    point 
    .5300000000E+000    .6400000000E+000    .2222222222E-001    point 
    .5300000000E+000    .6300000000E+000    .2222222222E-001    point 
    .5300000000E+000    .6200000000E+000    .1111111111E-001    point 
    .5300000000E+000    .6100000000E+000    .2222222222E-001    point 
    .5300000000E+000    .6000000000E+000    .4444444444E-001    point 
    .5300000000E+000    .5900000000E+000    .3333333333E-001    point 
    .5300000000E+000    .5800000000E+000    .2222222222E-001    point 
    .5300000000E+000    .5700000000E+000    .1111111111E-001    point 
    .5300000000E+000    .5600000000E+000    .2222222222E-001    point 
    .5300000000E+000    .5500000000E+000    .1111111111E-001    point 
    .5300000000E+000    .5400000000E+000    .1111111111E-001    point 
    .5300000000E+000    .5300000000E+000    .2888888889E+000    point 
    .5300000000E+000    .5200000000E+000    .1222222222E+000    point 
    .5300000000E+000    .5100000000E+000    .1111111111E-001    point 
    .5300000000E+000    .5000000000E+000    .1111111111E-001    point 
    .5300000000E+000    .4900000000E+000    .1111111111E-001    point 
    .5300000000E+000    .4800000000E+000    .1111111111E-001    point 
    .5300000000E+000    .4700000000E+000    .1111111111E-001    point 
    .5300000000E+000    .4600000000E+000    .1111111111E-001    point 
    .5300000000E+000    .4500000000E+000    .1111111111E-001    point 
    .5300000000E+000    .4400000000E+000    .1111111111E-001    point 
    .5300000000E+000    .4300000000E+000    .1111111111E-001    point 
    .5300000000E+000    .4200000000E+000    .1111111111E-001    point 
    .5300000000E+000    .4100000000E+000    .1111111111E-001    point 
    .5300000000E+000    .4000000000E+000    .1111111111E-001    point 
    .5300000000E+000    .3900000000E+000    .1111111111E-001    point 
    .5300000000E+000    .3800000000E+000    .1111111111E-001    point 
    .5300000000E+000    .3700000000E+000    .1111111111E-001    point 
    .5300000000E+000    .3600000000E+000    .1111111111E-001    point 
    .5300000000E+000    .3500000000E+000    .1111111111E-001    point 
    .5300000000E+000    .3400000000E+000    .1111111111E-001    point 
    .5300000000E+000    .3300000000E+000    .1111111111E-001    point 
    .5300000000E+000    .3200000000E+000    .1111111111E-001    point 
    .5300000000E+000    .3100000000E+000    .1111111111E-001    point 
    .5300000000E+000    .3000000000E+000    .1111111111E-001    point 
    .5300000000E+000    .2900000000E+000    .1111111111E-001    point 
    .5300000000E+000    .2800000000E+000    .1111111111E-001    point 
    .5300000000E+000    .2700000000E+000    .1111111111E-001    point 
    .5300000000E+000    .2600000000E+000    .1111111111E-001    point 
    .5300000000E+000    .2500000000E+000    .1111111111E-001    point 
    .5300000000E+000    .2400000000E+000    .1111111111E-001    point 
    .5300000000E+000    .2300000000E+000    .1111111111E-001    point 
    .5300000000E+000    .2200000000E+000    .1111111111E-001    point 
    .5300000000E+000    .2100000000E+000    .1111111111E-001    point 
    .5300000000E+000    .2000000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1900000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1800000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1700000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1600000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1500000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1400000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1300000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1200000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1100000000E+000    .1111111111E-001    point 
    .5300000000E+000    .1000000000E+000    .1111111111E-001    point 
    .5300000000E+000    .9000000000E-001    .1111111111E-001    point 
    .5300000000E+000    .8000000000E-001    .1111111111E-001    point 
    .5300000000E+000    .7000000000E-001    .1111111111E-001    point 
    .5300000000E+000    .6000000000E-001    .1111111111E-001    point 
    .5300000000E+000    .5000000000E-001    .1111111111E-001    point 
    .5300000000E+000    .4000000000E-001    .1111111111E-001    point 
    .5300000000E+000    .3000000000E-001    .1111111111E-001    point 
    .5300000000E+000    .2000000000E-001    .1111111111E-001    point 
    .5300000000E+000    .1000000000E-001    .1111111111E-001    point 
    .5300000000E+000    .0000000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1200000000E+001    .4444444444E-001    point 
    .5400000000E+000    .1190000000E+001    .5555555556E-001    point 
    .5400000000E+000    .1180000000E+001    .5555555556E-001    point 
    .5400000000E+000    .1170000000E+001    .4444444444E-001    point 
    .5400000000E+000    .1160000000E+001    .3333333333E-001    point 
    .5400000000E+000    .1150000000E+001    .8888888889E-001    point 
    .5400000000E+000    .1140000000E+001    .6666666667E-001    point 
    .5400000000E+000    .1130000000E+001    .3333333333E-001    point 
    .5400000000E+000    .1120000000E+001    .2222222222E-001    point 
    .5400000000E+000    .1110000000E+001    .7777777778E-001    point 
    .5400000000E+000    .1100000000E+001    .4444444444E-001    point 
    .5400000000E+000    .1090000000E+001    .5555555556E-001    point 
    .5400000000E+000    .1080000000E+001    .6666666667E-001    point 
    .5400000000E+000    .1070000000E+001    .7777777778E-001    point 
    .5400000000E+000    .1060000000E+001    .5555555556E-001    point 
    .5400000000E+000    .1050000000E+001    .2222222222E-001    point 
    .5400000000E+000    .1040000000E+001    .2222222222E-001    point 
    .5400000000E+000    .1030000000E+001    .4444444444E-001    point 
    .5400000000E+000    .1020000000E+001    .7777777778E-001    point 
    .5400000000E+000    .1010000000E+001    .1111111111E-001    point 
    .5400000000E+000    .1000000000E+001    .8888888889E-001    point 
    .5400000000E+000    .9900000000E+000    .3333333333E-001    point 
    .5400000000E+000    .9800000000E+000    .4444444444E-001    point 
    .5400000000E+000    .9700000000E+000    .1111111111E-001    point 
    .5400000000E+000    .9600000000E+000    .2222222222E-001    point 
    .5400000000E+000    .9500000000E+000    .1888888889E+000    point 
    .5400000000E+000    .9400000000E+000    .1000000000E+000    point 
    .5400000000E+000    .9300000000E+000    .4444444444E-001    point 
    .5400000000E+000    .9200000000E+000    .2222222222E-001    point 
    .5400000000E+000    .9100000000E+000    .4444444444E-001    point 
    .5400000000E+000    .9000000000E+000    .3333333333E-001    point 
    .5400000000E+000    .8900000000E+000    .5555555556E-001    point 
    .5400000000E+000    .8800000000E+000    .1111111111E-001    point 
    .5400000000E+000    .8700000000E+000    .1111111111E-001    point 
    .5400000000E+000    .8600000000E+000    .1111111111E-001    point 
    .5400000000E+000    .8500000000E+000    .1111111111E-001    point 
    .5400000000E+000    .8400000000E+000    .1111111111E-001    point 
    .5400000000E+000    .8300000000E+000    .6666666667E-001    point 
    .5400000000E+000    .8200000000E+000    .1111111111E-001    point 
    .5400000000E+000    .8100000000E+000    .3333333333E-001    point 
    .5400000000E+000    .8000000000E+000    .1111111111E-001    point 
    .5400000000E+000    .7900000000E+000    .8888888889E-001    point 
    .5400000000E+000    .7800000000E+000    .2222222222E-001    point 
    .5400000000E+000    .7700000000E+000    .1111111111E-001    point 
    .5400000000E+000    .7600000000E+000    .2222222222E-001    point 
    .5400000000E+000    .7500000000E+000    .3333333333E-001    point 
    .5400000000E+000    .7400000000E+000    .2222222222E-001    point 
    .5400000000E+000    .7300000000E+000    .5555555556E-001    point 
    .5400000000E+000    .7200000000E+000    .5555555556E-001    point 
    .5400000000E+000    .7100000000E+000    .1111111111E-001    point 
    .5400000000E+000    .7000000000E+000    .1111111111E-001    point 
    .5400000000E+000    .6900000000E+000    .1111111111E-001    point 
    .5400000000E+000    .6800000000E+000    .1111111111E-001    point 
    .5400000000E+000    .6700000000E+000    .1111111111E-001    point 
    .5400000000E+000    .6600000000E+000    .4444444444E-001    point 
    .5400000000E+000    .6500000000E+000    .4444444444E-001    point 
    .5400000000E+000    .6400000000E+000    .1111111111E-001    point 
    .5400000000E+000    .6300000000E+000    .5555555556E-001    point 
    .5400000000E+000    .6200000000E+000    .1111111111E-001    point 
    .5400000000E+000    .6100000000E+000    .2222222222E-001    point 
    .5400000000E+000    .6000000000E+000    .2222222222E-001    point 
    .5400000000E+000    .5900000000E+000    .4444444444E-001    point 
    .5400000000E+000    .5800000000E+000    .4444444444E-001    point 
    .5400000000E+000    .5700000000E+000    .1111111111E-001    point 
    .5400000000E+000    .5600000000E+000    .3333333333E-001    point 
    .5400000000E+000    .5500000000E+000    .1111111111E-001    point 
    .5400000000E+000    .5400000000E+000    .1111111111E-001    point 
    .5400000000E+000    .5300000000E+000    .7777777778E-001    point 
    .5400000000E+000    .5200000000E+000    .3333333333E-001    point 
    .5400000000E+000    .5100000000E+000    .1111111111E-001    point 
    .5400000000E+000    .5000000000E+000    .1111111111E-001    point 
    .5400000000E+000    .4900000000E+000    .1111111111E-001    point 
    .5400000000E+000    .4800000000E+000    .1111111111E-001    point 
    .5400000000E+000    .4700000000E+000    .1111111111E-001    point 
    .5400000000E+000    .4600000000E+000    .1111111111E-001    point 
    .5400000000E+000    .4500000000E+000    .1111111111E-001    point 
    .5400000000E+000    .4400000000E+000    .1111111111E-001    point 
    .5400000000E+000    .4300000000E+000    .1111111111E-001    point 
    .5400000000E+000    .4200000000E+000    .1111111111E-001    point 
    .5400000000E+000    .4100000000E+000    .1111111111E-001    point 
    .5400000000E+000    .4000000000E+000    .1111111111E-001    point 
    .5400000000E+000    .3900000000E+000    .1111111111E-001    point 
    .5400000000E+000    .3800000000E+000    .1111111111E-001    point 
    .5400000000E+000    .3700000000E+000    .1111111111E-001    point 
    .5400000000E+000    .3600000000E+000    .1111111111E-001    point 
    .5400000000E+000    .3500000000E+000    .1111111111E-001    point 
    .5400000000E+000    .3400000000E+000    .1111111111E-001    point 
    .5400000000E+000    .3300000000E+000    .1111111111E-001    point 
    .5400000000E+000    .3200000000E+000    .1111111111E-001    point 
    .5400000000E+000    .3100000000E+000    .1111111111E-001    point 
    .5400000000E+000    .3000000000E+000    .1111111111E-001    point 
    .5400000000E+000    .2900000000E+000    .1111111111E-001    point 
    .5400000000E+000    .2800000000E+000    .1111111111E-001    point 
    .5400000000E+000    .2700000000E+000    .1111111111E-001    point 
    .5400000000E+000    .2600000000E+000    .1111111111E-001    point 
    .5400000000E+000    .2500000000E+000    .1111111111E-001    point 
    .5400000000E+000    .2400000000E+000    .1111111111E-001    point 
    .5400000000E+000    .2300000000E+000    .1111111111E-001    point 
    .5400000000E+000    .2200000000E+000    .1111111111E-001    point 
    .5400000000E+000    .2100000000E+000    .1111111111E-001    point 
    .5400000000E+000    .2000000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1900000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1800000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1700000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1600000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1500000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1400000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1300000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1200000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1100000000E+000    .1111111111E-001    point 
    .5400000000E+000    .1000000000E+000    .1111111111E-001    point 
    .5400000000E+000    .9000000000E-001    .1111111111E-001    point 
    .5400000000E+000    .8000000000E-001    .1111111111E-001    point 
    .5400000000E+000    .7000000000E-001    .1111111111E-001    point 
    .5400000000E+000    .6000000000E-001    .1111111111E-001    point 
    .5400000000E+000    .5000000000E-001    .1111111111E-001    point 
    .5400000000E+000    .4000000000E-001    .1111111111E-001    point 
    .5400000000E+000    .3000000000E-001    .1111111111E-001    point 
    .5400000000E+000    .2000000000E-001    .1111111111E-001    point 
    .5400000000E+000    .1000000000E-001    .1111111111E-001    point 
    .5400000000E+000    .0000000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1200000000E+001    .3333333333E-001    point 
    .5500000000E+000    .1190000000E+001    .6666666667E-001    point 
    .5500000000E+000    .1180000000E+001    .7777777778E-001    point 
    .5500000000E+000    .1170000000E+001    .4444444444E-001    point 
    .5500000000E+000    .1160000000E+001    .1111111111E+000    point 
    .5500000000E+000    .1150000000E+001    .4444444444E-001    point 
    .5500000000E+000    .1140000000E+001    .8888888889E-001    point 
    .5500000000E+000    .1130000000E+001    .4444444444E-001    point 
    .5500000000E+000    .1120000000E+001    .5555555556E-001    point 
    .5500000000E+000    .1110000000E+001    .2222222222E-001    point 
    .5500000000E+000    .1100000000E+001    .6666666667E-001    point 
    .5500000000E+000    .1090000000E+001    .5555555556E-001    point 
    .5500000000E+000    .1080000000E+001    .7777777778E-001    point 
    .5500000000E+000    .1070000000E+001    .4444444444E-001    point 
    .5500000000E+000    .1060000000E+001    .1111111111E-001    point 
    .5500000000E+000    .1050000000E+001    .4444444444E-001    point 
    .5500000000E+000    .1040000000E+001    .6666666667E-001    point 
    .5500000000E+000    .1030000000E+001    .3333333333E-001    point 
    .5500000000E+000    .1020000000E+001    .1111111111E-001    point 
    .5500000000E+000    .1010000000E+001    .4444444444E-001    point 
    .5500000000E+000    .1000000000E+001    .6666666667E-001    point 
    .5500000000E+000    .9900000000E+000    .4444444444E-001    point 
    .5500000000E+000    .9800000000E+000    .8888888889E-001    point 
    .5500000000E+000    .9700000000E+000    .2222222222E-001    point 
    .5500000000E+000    .9600000000E+000    .4444444444E-001    point 
    .5500000000E+000    .9500000000E+000    .5555555556E-001    point 
    .5500000000E+000    .9400000000E+000    .1222222222E+000    point 
    .5500000000E+000    .9300000000E+000    .1111111111E-001    point 
    .5500000000E+000    .9200000000E+000    .3333333333E-001    point 
    .5500000000E+000    .9100000000E+000    .1111111111E-001    point 
    .5500000000E+000    .9000000000E+000    .4444444444E-001    point 
    .5500000000E+000    .8900000000E+000    .3333333333E-001    point 
    .5500000000E+000    .8800000000E+000    .3333333333E-001    point 
    .5500000000E+000    .8700000000E+000    .5555555556E-001    point 
    .5500000000E+000    .8600000000E+000    .4444444444E-001    point 
    .5500000000E+000    .8500000000E+000    .1111111111E-001    point 
    .5500000000E+000    .8400000000E+000    .3333333333E-001    point 
    .5500000000E+000    .8300000000E+000    .2222222222E-001    point 
    .5500000000E+000    .8200000000E+000    .4444444444E-001    point 
    .5500000000E+000    .8100000000E+000    .2222222222E-001    point 
    .5500000000E+000    .8000000000E+000    .2222222222E-001    point 
    .5500000000E+000    .7900000000E+000    .2222222222E-001    point 
    .5500000000E+000    .7800000000E+000    .4444444444E-001    point 
    .5500000000E+000    .7700000000E+000    .3333333333E-001    point 
    .5500000000E+000    .7600000000E+000    .1111111111E-001    point 
    .5500000000E+000    .7500000000E+000    .1111111111E-001    point 
    .5500000000E+000    .7400000000E+000    .2222222222E-001    point 
    .5500000000E+000    .7300000000E+000    .1111111111E-001    point 
    .5500000000E+000    .7200000000E+000    .8888888889E-001    point 
    .5500000000E+000    .7100000000E+000    .4444444444E-001    point 
    .5500000000E+000    .7000000000E+000    .2222222222E-001    point 
    .5500000000E+000    .6900000000E+000    .3333333333E-001    point 
    .5500000000E+000    .6800000000E+000    .4444444444E-001    point 
    .5500000000E+000    .6700000000E+000    .5555555556E-001    point 
    .5500000000E+000    .6600000000E+000    .1111111111E-001    point 
    .5500000000E+000    .6500000000E+000    .4444444444E-001    point 
    .5500000000E+000    .6400000000E+000    .7777777778E-001    point 
    .5500000000E+000    .6300000000E+000    .1111111111E-001    point 
    .5500000000E+000    .6200000000E+000    .1111111111E-001    point 
    .5500000000E+000    .6100000000E+000    .2222222222E-001    point 
    .5500000000E+000    .6000000000E+000    .3333333333E-001    point 
    .5500000000E+000    .5900000000E+000    .1000000000E+000    point 
    .5500000000E+000    .5800000000E+000    .3333333333E-001    point 
    .5500000000E+000    .5700000000E+000    .1111111111E-001    point 
    .5500000000E+000    .5600000000E+000    .1111111111E-001    point 
    .5500000000E+000    .5500000000E+000    .1111111111E-001    point 
    .5500000000E+000    .5400000000E+000    .1111111111E-001    point 
    .5500000000E+000    .5300000000E+000    .1111111111E-001    point 
    .5500000000E+000    .5200000000E+000    .1555555556E+000    point 
    .5500000000E+000    .5100000000E+000    .7777777778E-001    point 
    .5500000000E+000    .5000000000E+000    .1111111111E-001    point 
    .5500000000E+000    .4900000000E+000    .1111111111E-001    point 
    .5500000000E+000    .4800000000E+000    .1111111111E-001    point 
    .5500000000E+000    .4700000000E+000    .1111111111E-001    point 
    .5500000000E+000    .4600000000E+000    .1111111111E-001    point 
    .5500000000E+000    .4500000000E+000    .1111111111E-001    point 
    .5500000000E+000    .4400000000E+000    .1111111111E-001    point 
    .5500000000E+000    .4300000000E+000    .1111111111E-001    point 
    .5500000000E+000    .4200000000E+000    .1111111111E-001    point 
    .5500000000E+000    .4100000000E+000    .1111111111E-001    point 
    .5500000000E+000    .4000000000E+000    .1111111111E-001    point 
    .5500000000E+000    .3900000000E+000    .1111111111E-001    point 
    .5500000000E+000    .3800000000E+000    .1111111111E-001    point 
    .5500000000E+000    .3700000000E+000    .1111111111E-001    point 
    .5500000000E+000    .3600000000E+000    .1111111111E-001    point 
    .5500000000E+000    .3500000000E+000    .1111111111E-001    point 
    .5500000000E+000    .3400000000E+000    .1111111111E-001    point 
    .5500000000E+000    .3300000000E+000    .1111111111E-001    point 
    .5500000000E+000    .3200000000E+000    .1111111111E-001    point 
    .5500000000E+000    .3100000000E+000    .1111111111E-001    point 
    .5500000000E+000    .3000000000E+000    .1111111111E-001    point 
    .5500000000E+000    .2900000000E+000    .1111111111E-001    point 
    .5500000000E+000    .2800000000E+000    .1111111111E-001    point 
    .5500000000E+000    .2700000000E+000    .1111111111E-001    point 
    .5500000000E+000    .2600000000E+000    .1111111111E-001    point 
    .5500000000E+000    .2500000000E+000    .1111111111E-001    point 
    .5500000000E+000    .2400000000E+000    .1111111111E-001    point 
    .5500000000E+000    .2300000000E+000    .1111111111E-001    point 
    .5500000000E+000    .2200000000E+000    .1111111111E-001    point 
    .5500000000E+000    .2100000000E+000    .1111111111E-001    point 
    .5500000000E+000    .2000000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1900000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1800000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1700000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1600000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1500000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1400000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1300000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1200000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1100000000E+000    .1111111111E-001    point 
    .5500000000E+000    .1000000000E+000    .1111111111E-001    point 
    .5500000000E+000    .9000000000E-001    .1111111111E-001    point 
    .5500000000E+000    .8000000000E-001    .1111111111E-001    point 
    .5500000000E+000    .7000000000E-001    .1111111111E-001    point 
    .5500000000E+000    .6000000000E-001    .1111111111E-001    point 
    .5500000000E+000    .5000000000E-001    .1111111111E-001    point 
    .5500000000E+000    .4000000000E-001    .1111111111E-001    point 
    .5500000000E+000    .3000000000E-001    .1111111111E-001    point 
    .5500000000E+000    .2000000000E-001    .1111111111E-001    point 
    .5500000000E+000    .1000000000E-001    .1111111111E-001    point 
    .5500000000E+000    .0000000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1200000000E+001    .5555555556E-001    point 
    .5600000000E+000    .1190000000E+001    .1000000000E+000    point 
    .5600000000E+000    .1180000000E+001    .6666666667E-001    point 
    .5600000000E+000    .1170000000E+001    .6666666667E-001    point 
    .5600000000E+000    .1160000000E+001    .2222222222E-001    point 
    .5600000000E+000    .1150000000E+001    .7777777778E-001    point 
    .5600000000E+000    .1140000000E+001    .8888888889E-001    point 
    .5600000000E+000    .1130000000E+001    .3333333333E-001    point 
    .5600000000E+000    .1120000000E+001    .4444444444E-001    point 
    .5600000000E+000    .1110000000E+001    .3333333333E-001    point 
    .5600000000E+000    .1100000000E+001    .1000000000E+000    point 
    .5600000000E+000    .1090000000E+001    .3333333333E-001    point 
    .5600000000E+000    .1080000000E+001    .6666666667E-001    point 
    .5600000000E+000    .1070000000E+001    .6666666667E-001    point 
    .5600000000E+000    .1060000000E+001    .3333333333E-001    point 
    .5600000000E+000    .1050000000E+001    .3333333333E-001    point 
    .5600000000E+000    .1040000000E+001    .3333333333E-001    point 
    .5600000000E+000    .1030000000E+001    .2222222222E-001    point 
    .5600000000E+000    .1020000000E+001    .4444444444E-001    point 
    .5600000000E+000    .1010000000E+001    .3333333333E-001    point 
    .5600000000E+000    .1000000000E+001    .6666666667E-001    point 
    .5600000000E+000    .9900000000E+000    .3333333333E-001    point 
    .5600000000E+000    .9800000000E+000    .3333333333E-001    point 
    .5600000000E+000    .9700000000E+000    .4444444444E-001    point 
    .5600000000E+000    .9600000000E+000    .2222222222E-001    point 
    .5600000000E+000    .9500000000E+000    .3333333333E-001    point 
    .5600000000E+000    .9400000000E+000    .1111111111E-001    point 
    .5600000000E+000    .9300000000E+000    .5555555556E-001    point 
    .5600000000E+000    .9200000000E+000    .4444444444E-001    point 
    .5600000000E+000    .9100000000E+000    .3333333333E-001    point 
    .5600000000E+000    .9000000000E+000    .1111111111E-001    point 
    .5600000000E+000    .8900000000E+000    .6666666667E-001    point 
    .5600000000E+000    .8800000000E+000    .7777777778E-001    point 
    .5600000000E+000    .8700000000E+000    .5555555556E-001    point 
    .5600000000E+000    .8600000000E+000    .1111111111E-001    point 
    .5600000000E+000    .8500000000E+000    .2222222222E-001    point 
    .5600000000E+000    .8400000000E+000    .4444444444E-001    point 
    .5600000000E+000    .8300000000E+000    .1111111111E-001    point 
    .5600000000E+000    .8200000000E+000    .7777777778E-001    point 
    .5600000000E+000    .8100000000E+000    .1111111111E-001    point 
    .5600000000E+000    .8000000000E+000    .1111111111E-001    point 
    .5600000000E+000    .7900000000E+000    .1111111111E-001    point 
    .5600000000E+000    .7800000000E+000    .6666666667E-001    point 
    .5600000000E+000    .7700000000E+000    .3333333333E-001    point 
    .5600000000E+000    .7600000000E+000    .1111111111E-001    point 
    .5600000000E+000    .7500000000E+000    .1111111111E-001    point 
    .5600000000E+000    .7400000000E+000    .6666666667E-001    point 
    .5600000000E+000    .7300000000E+000    .1111111111E-001    point 
    .5600000000E+000    .7200000000E+000    .5555555556E-001    point 
    .5600000000E+000    .7100000000E+000    .3333333333E-001    point 
    .5600000000E+000    .7000000000E+000    .3333333333E-001    point 
    .5600000000E+000    .6900000000E+000    .1555555556E+000    point 
    .5600000000E+000    .6800000000E+000    .3333333333E-001    point 
    .5600000000E+000    .6700000000E+000    .1111111111E-001    point 
    .5600000000E+000    .6600000000E+000    .1111111111E-001    point 
    .5600000000E+000    .6500000000E+000    .1111111111E-001    point 
    .5600000000E+000    .6400000000E+000    .2222222222E-001    point 
    .5600000000E+000    .6300000000E+000    .3333333333E-001    point 
    .5600000000E+000    .6200000000E+000    .3333333333E-001    point 
    .5600000000E+000    .6100000000E+000    .2222222222E-001    point 
    .5600000000E+000    .6000000000E+000    .2222222222E-001    point 
    .5600000000E+000    .5900000000E+000    .2222222222E-001    point 
    .5600000000E+000    .5800000000E+000    .5555555556E-001    point 
    .5600000000E+000    .5700000000E+000    .1333333333E+000    point 
    .5600000000E+000    .5600000000E+000    .7777777778E-001    point 
    .5600000000E+000    .5500000000E+000    .6666666667E-001    point 
    .5600000000E+000    .5400000000E+000    .1111111111E-001    point 
    .5600000000E+000    .5300000000E+000    .6666666667E-001    point 
    .5600000000E+000    .5200000000E+000    .4444444444E-001    point 
    .5600000000E+000    .5100000000E+000    .4444444444E-001    point 
    .5600000000E+000    .5000000000E+000    .1111111111E-001    point 
    .5600000000E+000    .4900000000E+000    .1111111111E-001    point 
    .5600000000E+000    .4800000000E+000    .1111111111E-001    point 
    .5600000000E+000    .4700000000E+000    .1111111111E-001    point 
    .5600000000E+000    .4600000000E+000    .1111111111E-001    point 
    .5600000000E+000    .4500000000E+000    .1111111111E-001    point 
    .5600000000E+000    .4400000000E+000    .1111111111E-001    point 
    .5600000000E+000    .4300000000E+000    .1111111111E-001    point 
    .5600000000E+000    .4200000000E+000    .1111111111E-001    point 
    .5600000000E+000    .4100000000E+000    .1111111111E-001    point 
    .5600000000E+000    .4000000000E+000    .1111111111E-001    point 
    .5600000000E+000    .3900000000E+000    .1111111111E-001    point 
    .5600000000E+000    .3800000000E+000    .1111111111E-001    point 
    .5600000000E+000    .3700000000E+000    .1111111111E-001    point 
    .5600000000E+000    .3600000000E+000    .1111111111E-001    point 
    .5600000000E+000    .3500000000E+000    .1111111111E-001    point 
    .5600000000E+000    .3400000000E+000    .1111111111E-001    point 
    .5600000000E+000    .3300000000E+000    .1111111111E-001    point 
    .5600000000E+000    .3200000000E+000    .1111111111E-001    point 
    .5600000000E+000    .3100000000E+000    .1111111111E-001    point 
    .5600000000E+000    .3000000000E+000    .1111111111E-001    point 
    .5600000000E+000    .2900000000E+000    .1111111111E-001    point 
    .5600000000E+000    .2800000000E+000    .1111111111E-001    point 
    .5600000000E+000    .2700000000E+000    .1111111111E-001    point 
    .5600000000E+000    .2600000000E+000    .1111111111E-001    point 
    .5600000000E+000    .2500000000E+000    .1111111111E-001    point 
    .5600000000E+000    .2400000000E+000    .1111111111E-001    point 
    .5600000000E+000    .2300000000E+000    .1111111111E-001    point 
    .5600000000E+000    .2200000000E+000    .1111111111E-001    point 
    .5600000000E+000    .2100000000E+000    .1111111111E-001    point 
    .5600000000E+000    .2000000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1900000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1800000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1700000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1600000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1500000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1400000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1300000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1200000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1100000000E+000    .1111111111E-001    point 
    .5600000000E+000    .1000000000E+000    .1111111111E-001    point 
    .5600000000E+000    .9000000000E-001    .1111111111E-001    point 
    .5600000000E+000    .8000000000E-001    .1111111111E-001    point 
    .5600000000E+000    .7000000000E-001    .1111111111E-001    point 
    .5600000000E+000    .6000000000E-001    .1111111111E-001    point 
    .5600000000E+000    .5000000000E-001    .1111111111E-001    point 
    .5600000000E+000    .4000000000E-001    .1111111111E-001    point 
    .5600000000E+000    .3000000000E-001    .1111111111E-001    point 
    .5600000000E+000    .2000000000E-001    .1111111111E-001    point 
    .5600000000E+000    .1000000000E-001    .1111111111E-001    point 
    .5600000000E+000    .0000000000E+000    .1111111111E-001    point 
    .5700000000E+000    .1200000000E+001    .6666666667E-001    point 
    .5700000000E+000    .1190000000E+001    .2222222222E-001    point 
    .5700000000E+000    .1180000000E+001    .4444444444E-001    point 
    .5700000000E+000    .1170000000E+001    .5555555556E-001    point 
    .5700000000E+000    .1160000000E+001    .4444444444E-001    point 
    .5700000000E+000    .1150000000E+001    .2222222222E-001    point 
    .5700000000E+000    .1140000000E+001    .7777777778E-001    point 
    .5700000000E+000    .1130000000E+001    .4444444444E-001    point 
    .5700000000E+000    .1120000000E+001    .5555555556E-001    point 
    .5700000000E+000    .1110000000E+001    .2222222222E-001    point 
    .5700000000E+000    .1100000000E+001    .1111111111E-001    point 
    .5700000000E+000    .1090000000E+001    .2222222222E-001    point 
    .5700000000E+000    .1080000000E+001    .1111111111E-001    point 
    .5700000000E+000    .1070000000E+001    .4444444444E-001    point 
    .5700000000E+000    .1060000000E+001    .6666666667E-001    point 
    .5700000000E+000    .1050000000E+001    .2222222222E-001    point 
    .5700000000E+000    .1040000000E+001    .6666666667E-001    point 
    .5700000000E+000    .1030000000E+001    .1111111111E-001    point 
    .5700000000E+000    .1020000000E+001    .1444444444E+000    point 
    .5700000000E+000    .1010000000E+001    .2222222222E-001    point 
    .5700000000E+000    .1000000000E+001    .4444444444E-001    point 
    .5700000000E+000    .9900000000E+000    .6666666667E-001    point 
    .5700000000E+000    .9800000000E+000    .6666666667E-001    point 
    .5700000000E+000    .9700000000E+000    .1111111111E-001    point 
    .5700000000E+000    .9600000000E+000    .3333333333E-001    point 
    .5700000000E+000    .9500000000E+000    .1111111111E-001    point 
    .5700000000E+000    .9400000000E+000    .5555555556E-001    point 
    .5700000000E+000    .9300000000E+000    .2000000000E+000    point 
    .5700000000E+000    .9200000000E+000    .8888888889E-001    point 
    .5700000000E+000    .9100000000E+000    .2111111111E+000    point 
    .5700000000E+000    .9000000000E+000    .3333333333E-001    point 
    .5700000000E+000    .8900000000E+000    .1888981990E-016    point 
    .5700000000E+000    .8800000000E+000    .2222222222E-001    point 
    .5700000000E+000    .8700000000E+000    .4444444444E-001    point 
    .5700000000E+000    .8600000000E+000    .4444444444E-001    point 
    .5700000000E+000    .8500000000E+000    .3333333333E-001    point 
    .5700000000E+000    .8400000000E+000    .3333333333E-001    point 
    .5700000000E+000    .8300000000E+000    .1111111111E-001    point 
    .5700000000E+000    .8200000000E+000    .3333333333E-001    point 
    .5700000000E+000    .8100000000E+000    .2222222222E-001    point 
    .5700000000E+000    .8000000000E+000    .6666666667E-001    point 
    .5700000000E+000    .7900000000E+000    .1111111111E-001    point 
    .5700000000E+000    .7800000000E+000    .5555555556E-001    point 
    .5700000000E+000    .7700000000E+000    .1111111111E-001    point 
    .5700000000E+000    .7600000000E+000    .6666666667E-001    point 
    .5700000000E+000    .7500000000E+000    .1888981990E-016    point 
    .5700000000E+000    .7400000000E+000    .2222222222E-001    point 
    .5700000000E+000    .7300000000E+000    .1111111111E-001    point 
    .5700000000E+000    .7200000000E+000    .1111111111E-001    point 
    .5700000000E+000    .7100000000E+000    .6666666667E-001    point 
    .5700000000E+000    .7000000000E+000    .7777777778E-001    point 
    .5700000000E+000    .6900000000E+000    .1111111111E-001    point 
    .5700000000E+000    .6800000000E+000    .2222222222E-001    point 
    .5700000000E+000    .6700000000E+000    .1111111111E-001    point 
    .5700000000E+000    .6600000000E+000    .1888981990E-016    point 
    .5700000000E+000    .6500000000E+000    .3333333333E-001    point 
    .5700000000E+000    .6400000000E+000    .1888981990E-016    point 
    .5700000000E+000    .6300000000E+000    .3333333333E-001    point 
    .5700000000E+000    .6200000000E+000    .3333333333E-001    point 
    .5700000000E+000    .6100000000E+000    .7777777778E-001    point 
    .5700000000E+000    .6000000000E+000    .4444444444E-001    point 
    .5700000000E+000    .5900000000E+000    .4444444444E-001    point 
    .5700000000E+000    .5800000000E+000    .2222222222E-001    point 
    .5700000000E+000    .5700000000E+000    .4333333333E+000    point 
    .5700000000E+000    .5600000000E+000    .1444444444E+000    point 
    .5700000000E+000    .5500000000E+000    .4444444444E-001    point 
    .5700000000E+000    .5400000000E+000    .1888981990E-016    point 
    .5700000000E+000    .5300000000E+000    .1000000000E+000    point 
    .5700000000E+000    .5200000000E+000    .5555555556E-001    point 
    .5700000000E+000    .5100000000E+000    .1000000000E+000    point 
    .5700000000E+000    .5000000000E+000    .1333333333E+000    point 
    .5700000000E+000    .4900000000E+000    .1888981990E-016    point 
    .5700000000E+000    .4800000000E+000    .1888981990E-016    point 
    .5700000000E+000    .4700000000E+000    .1888981990E-016    point 
    .5700000000E+000    .4600000000E+000    .1888981990E-016    point 
    .5700000000E+000    .4500000000E+000    .1888981990E-016    point 
    .5700000000E+000    .4400000000E+000    .1888981990E-016    point 
    .5700000000E+000    .4300000000E+000    .1888981990E-016    point 
    .5700000000E+000    .4200000000E+000    .1888981990E-016    point 
    .5700000000E+000    .4100000000E+000    .1888981990E-016    point 
    .5700000000E+000    .4000000000E+000    .1888981990E-016    point 
    .5700000000E+000    .3900000000E+000    .1888981990E-016    point 
    .5700000000E+000    .3800000000E+000    .1888981990E-016    point 
    .5700000000E+000    .3700000000E+000    .1888981990E-016    point 
    .5700000000E+000    .3600000000E+000    .1888981990E-016    point 
    .5700000000E+000    .3500000000E+000    .1888981990E-016    point 
    .5700000000E+000    .3400000000E+000    .1888981990E-016    point 
    .5700000000E+000    .3300000000E+000    .1888981990E-016    point 
    .5700000000E+000    .3200000000E+000    .1888981990E-016    point 
    .5700000000E+000    .3100000000E+000    .1888981990E-016    point 
    .5700000000E+000    .3000000000E+000    .1888981990E-016    point 
    .5700000000E+000    .2900000000E+000    .1888981990E-016    point 
    .5700000000E+000    .2800000000E+000    .1888981990E-016    point 
    .5700000000E+000    .2700000000E+000    .1888981990E-016    point 
    .5700000000E+000    .2600000000E+000    .1888981990E-016    point 
    .5700000000E+000    .2500000000E+000    .1888981990E-016    point 
    .5700000000E+000    .2400000000E+000    .1888981990E-016    point 
    .5700000000E+000    .2300000000E+000    .1888981990E-016    point 
    .5700000000E+000    .2200000000E+000    .1888981990E-016    point 
    .5700000000E+000    .2100000000E+000    .1888981990E-016    point 
    .5700000000E+000    .2000000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1900000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1800000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1700000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1600000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1500000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1400000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1300000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1200000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1100000000E+000    .1888981990E-016    point 
    .5700000000E+000    .1000000000E+000    .1888981990E-016    point 
    .5700000000E+000    .9000000000E-001    .1888981990E-016    point 
    .5700000000E+000    .8000000000E-001    .1888981990E-016    point 
    .5700000000E+000    .7000000000E-001    .1888981990E-016    point 
    .5700000000E+000    .6000000000E-001    .1888981990E-016    point 
    .5700000000E+000    .5000000000E-001    .1888981990E-016    point 
    .5700000000E+000    .4000000000E-001    .1888981990E-016    point 
    .5700000000E+000    .3000000000E-001    .1888981990E-016    point 
    .5700000000E+000    .2000000000E-001    .1888981990E-016    point 
    .5700000000E+000    .1000000000E-001    .1888981990E-016    point 
    .5700000000E+000    .0000000000E+000    .1888981990E-016    point 
    .5800000000E+000    .1200000000E+001    .1222222222E+000    point 
    .5800000000E+000    .1190000000E+001    .2777777778E+000    point 
    .5800000000E+000    .1180000000E+001    .8888888889E-001    point 
    .5800000000E+000    .1170000000E+001    .2222222222E-001    point 
    .5800000000E+000    .1160000000E+001    .1333333333E+000    point 
    .5800000000E+000    .1150000000E+001    .6666666667E-001    point 
    .5800000000E+000    .1140000000E+001    .7777777778E-001    point 
    .5800000000E+000    .1130000000E+001    .3333333333E-001    point 
    .5800000000E+000    .1120000000E+001    .4444444444E-001    point 
    .5800000000E+000    .1110000000E+001    .7777777778E-001    point 
    .5800000000E+000    .1100000000E+001    .2444444444E+000    point 
    .5800000000E+000    .1090000000E+001    .1111111111E-001    point 
    .5800000000E+000    .1080000000E+001    .4444444444E-001    point 
    .5800000000E+000    .1070000000E+001    .6666666667E-001    point 
    .5800000000E+000    .1060000000E+001    .8888888889E-001    point 
    .5800000000E+000    .1050000000E+001    .3333333333E-001    point 
    .5800000000E+000    .1040000000E+001    .1000000000E+000    point 
    .5800000000E+000    .1030000000E+001    .6666666667E-001    point 
    .5800000000E+000    .1020000000E+001    .2222222222E-001    point 
    .5800000000E+000    .1010000000E+001    .3333333333E-001    point 
    .5800000000E+000    .1000000000E+001    .5555555556E-001    point 
    .5800000000E+000    .9900000000E+000    .3566627985E-016    point 
    .5800000000E+000    .9800000000E+000    .6666666667E-001    point 
    .5800000000E+000    .9700000000E+000    .3333333333E-001    point 
    .5800000000E+000    .9600000000E+000    .5555555556E-001    point 
    .5800000000E+000    .9500000000E+000    .3566627985E-016    point 
    .5800000000E+000    .9400000000E+000    .1111111111E-001    point 
    .5800000000E+000    .9300000000E+000    .3333333333E-001    point 
    .5800000000E+000    .9200000000E+000    .1111111111E-001    point 
    .5800000000E+000    .9100000000E+000    .2222222222E-001    point 
    .5800000000E+000    .9000000000E+000    .3566627985E-016    point 
    .5800000000E+000    .8900000000E+000    .1111111111E-001    point 
    .5800000000E+000    .8800000000E+000    .1111111111E-001    point 
    .5800000000E+000    .8700000000E+000    .2222222222E-001    point 
    .5800000000E+000    .8600000000E+000    .2222222222E-001    point 
    .5800000000E+000    .8500000000E+000    .3333333333E-001    point 
    .5800000000E+000    .8400000000E+000    .3333333333E-001    point 
    .5800000000E+000    .8300000000E+000    .1111111111E-001    point 
    .5800000000E+000    .8200000000E+000    .6666666667E-001    point 
    .5800000000E+000    .8100000000E+000    .3566627985E-016    point 
    .5800000000E+000    .8000000000E+000    .6666666667E-001    point 
    .5800000000E+000    .7900000000E+000    .7777777778E-001    point 
    .5800000000E+000    .7800000000E+000    .2222222222E-001    point 
    .5800000000E+000    .7700000000E+000    .3333333333E-001    point 
    .5800000000E+000    .7600000000E+000    .4444444444E-001    point 
    .5800000000E+000    .7500000000E+000    .1111111111E-001    point 
    .5800000000E+000    .7400000000E+000    .3111111111E+000    point 
    .5800000000E+000    .7300000000E+000    .6666666667E-001    point 
    .5800000000E+000    .7200000000E+000    .3566627985E-016    point 
    .5800000000E+000    .7100000000E+000    .3566627985E-016    point 
    .5800000000E+000    .7000000000E+000    .4444444444E-001    point 
    .5800000000E+000    .6900000000E+000    .5555555556E-001    point 
    .5800000000E+000    .6800000000E+000    .3566627985E-016    point 
    .5800000000E+000    .6700000000E+000    .8888888889E-001    point 
    .5800000000E+000    .6600000000E+000    .3566627985E-016    point 
    .5800000000E+000    .6500000000E+000    .2222222222E-001    point 
    .5800000000E+000    .6400000000E+000    .2222222222E-001    point 
    .5800000000E+000    .6300000000E+000    .5555555556E-001    point 
    .5800000000E+000    .6200000000E+000    .2222222222E-001    point 
    .5800000000E+000    .6100000000E+000    .2222222222E-001    point 
    .5800000000E+000    .6000000000E+000    .1000000000E+000    point 
    .5800000000E+000    .5900000000E+000    .5555555556E-001    point 
    .5800000000E+000    .5800000000E+000    .8888888889E-001    point 
    .5800000000E+000    .5700000000E+000    .1888888889E+000    point 
    .5800000000E+000    .5600000000E+000    .7777777778E-001    point 
    .5800000000E+000    .5500000000E+000    .1000000000E+000    point 
    .5800000000E+000    .5400000000E+000    .1222222222E+000    point 
    .5800000000E+000    .5300000000E+000    .3566627985E-016    point 
    .5800000000E+000    .5200000000E+000    .2222222222E-001    point 
    .5800000000E+000    .5100000000E+000    .4444444444E-001    point 
    .5800000000E+000    .5000000000E+000    .1111111111E+000    point 
    .5800000000E+000    .4900000000E+000    .3566627985E-016    point 
    .5800000000E+000    .4800000000E+000    .3566627985E-016    point 
    .5800000000E+000    .4700000000E+000    .3566627985E-016    point 
    .5800000000E+000    .4600000000E+000    .3566627985E-016    point 
    .5800000000E+000    .4500000000E+000    .3566627985E-016    point 
    .5800000000E+000    .4400000000E+000    .3566627985E-016    point 
    .5800000000E+000    .4300000000E+000    .3566627985E-016    point 
    .5800000000E+000    .4200000000E+000    .3566627985E-016    point 
    .5800000000E+000    .4100000000E+000    .3566627985E-016    point 
    .5800000000E+000    .4000000000E+000    .3566627985E-016    point 
    .5800000000E+000    .3900000000E+000    .3566627985E-016    point 
    .5800000000E+000    .3800000000E+000    .3566627985E-016    point 
    .5800000000E+000    .3700000000E+000    .3566627985E-016    point 
    .5800000000E+000    .3600000000E+000    .3566627985E-016    point 
    .5800000000E+000    .3500000000E+000    .3566627985E-016    point 
    .5800000000E+000    .3400000000E+000    .3566627985E-016    point 
    .5800000000E+000    .3300000000E+000    .3566627985E-016    point 
    .5800000000E+000    .3200000000E+000    .3566627985E-016    point 
    .5800000000E+000    .3100000000E+000    .3566627985E-016    point 
    .5800000000E+000    .3000000000E+000    .3566627985E-016    point 
    .5800000000E+000    .2900000000E+000    .3566627985E-016    point 
    .5800000000E+000    .2800000000E+000    .3566627985E-016    point 
    .5800000000E+000    .2700000000E+000    .3566627985E-016    point 
    .5800000000E+000    .2600000000E+000    .3566627985E-016    point 
    .5800000000E+000    .2500000000E+000    .3566627985E-016    point 
    .5800000000E+000    .2400000000E+000    .3566627985E-016    point 
    .5800000000E+000    .2300000000E+000    .3566627985E-016    point 
    .5800000000E+000    .2200000000E+000    .3566627985E-016    point 
    .5800000000E+000    .2100000000E+000    .3566627985E-016    point 
    .5800000000E+000    .2000000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1900000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1800000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1700000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1600000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1500000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1400000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1300000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1200000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1100000000E+000    .3566627985E-016    point 
    .5800000000E+000    .1000000000E+000    .3566627985E-016    point 
    .5800000000E+000    .9000000000E-001    .3566627985E-016    point 
    .5800000000E+000    .8000000000E-001    .3566627985E-016    point 
    .5800000000E+000    .7000000000E-001    .3566627985E-016    point 
    .5800000000E+000    .6000000000E-001    .3566627985E-016    point 
    .5800000000E+000    .5000000000E-001    .3566627985E-016    point 
    .5800000000E+000    .4000000000E-001    .3566627985E-016    point 
    .5800000000E+000    .3000000000E-001    .3566627985E-016    point 
    .5800000000E+000    .2000000000E-001    .3566627985E-016    point 
    .5800000000E+000    .1000000000E-001    .3566627985E-016    point 
    .5800000000E+000    .0000000000E+000    .3566627985E-016    point 
    .5900000000E+000    .1200000000E+001    .7777777778E-001    point 
    .5900000000E+000    .1190000000E+001    .7777777778E-001    point 
    .5900000000E+000    .1180000000E+001    .7777777778E-001    point 
    .5900000000E+000    .1170000000E+001    .7777777778E-001    point 
    .5900000000E+000    .1160000000E+001    .4444444444E-001    point 
    .5900000000E+000    .1150000000E+001    .4444444444E-001    point 
    .5900000000E+000    .1140000000E+001    .5555555556E-001    point 
    .5900000000E+000    .1130000000E+001    .8888888889E-001    point 
    .5900000000E+000    .1120000000E+001    .1222222222E+000    point 
    .5900000000E+000    .1110000000E+001    .1000000000E+000    point 
    .5900000000E+000    .1100000000E+001    .2222222222E-001    point 
    .5900000000E+000    .1090000000E+001    .3333333333E-001    point 
    .5900000000E+000    .1080000000E+001    .4444444444E-001    point 
    .5900000000E+000    .1070000000E+001    .4444444444E-001    point 
    .5900000000E+000    .1060000000E+001    .4444444444E-001    point 
    .5900000000E+000    .1050000000E+001    .6666666667E-001    point 
    .5900000000E+000    .1040000000E+001    .4444444444E-001    point 
    .5900000000E+000    .1030000000E+001    .3333333333E-001    point 
    .5900000000E+000    .1020000000E+001    .2222222222E-001    point 
    .5900000000E+000    .1010000000E+001    .4444444444E-001    point 
    .5900000000E+000    .1000000000E+001    .4444444444E-001    point 
    .5900000000E+000    .9900000000E+000    .8888888889E-001    point 
    .5900000000E+000    .9800000000E+000    .1111111111E-001    point 
    .5900000000E+000    .9700000000E+000    .6666666667E-001    point 
    .5900000000E+000    .9600000000E+000    .4444444444E-001    point 
    .5900000000E+000    .9500000000E+000    .1111111111E-001    point 
    .5900000000E+000    .9400000000E+000    .4444444444E-001    point 
    .5900000000E+000    .9300000000E+000    .3333333333E-001    point 
    .5900000000E+000    .9200000000E+000    .2444444444E+000    point 
    .5900000000E+000    .9100000000E+000    .3333333333E-001    point 
    .5900000000E+000    .9000000000E+000    .2222222222E-001    point 
    .5900000000E+000    .8900000000E+000    .2222222222E-001    point 
    .5900000000E+000    .8800000000E+000    .1111111111E-001    point 
    .5900000000E+000    .8700000000E+000    .4444444444E-001    point 
    .5900000000E+000    .8600000000E+000    .3333333333E-001    point 
    .5900000000E+000    .8500000000E+000    .1555555556E+000    point 
    .5900000000E+000    .8400000000E+000    .3333333333E-001    point 
    .5900000000E+000    .8300000000E+000    .3333333333E-001    point 
    .5900000000E+000    .8200000000E+000    .1111111111E-001    point 
    .5900000000E+000    .8100000000E+000    .5555555556E-001    point 
    .5900000000E+000    .8000000000E+000    .6666666667E-001    point 
    .5900000000E+000    .7900000000E+000    .3333333333E-001    point 
    .5900000000E+000    .7800000000E+000    .1111111111E-001    point 
    .5900000000E+000    .7700000000E+000    .2222222222E-001    point 
    .5900000000E+000    .7600000000E+000    .3333333333E-001    point 
    .5900000000E+000    .7500000000E+000    .1666666667E+000    point 
    .5900000000E+000    .7400000000E+000    .1111111111E-001    point 
    .5900000000E+000    .7300000000E+000    .2222222222E-001    point 
    .5900000000E+000    .7200000000E+000    .6666666667E-001    point 
    .5900000000E+000    .7100000000E+000    .1111111111E-001    point 
    .5900000000E+000    .7000000000E+000    .1111111111E-001    point 
    .5900000000E+000    .6900000000E+000    .7777777778E-001    point 
    .5900000000E+000    .6800000000E+000    .1111111111E-001    point 
    .5900000000E+000    .6700000000E+000    .4444444444E-001    point 
    .5900000000E+000    .6600000000E+000    .3333333333E-001    point 
    .5900000000E+000    .6500000000E+000    .1111111111E-001    point 
    .5900000000E+000    .6400000000E+000    .3333333333E-001    point 
    .5900000000E+000    .6300000000E+000    .4444444444E-001    point 
    .5900000000E+000    .6200000000E+000    .2222222222E-001    point 
    .5900000000E+000    .6100000000E+000    .1111111111E-001    point 
    .5900000000E+000    .6000000000E+000    .4444444444E-001    point 
    .5900000000E+000    .5900000000E+000    .3333333333E-001    point 
    .5900000000E+000    .5800000000E+000    .6666666667E-001    point 
    .5900000000E+000    .5700000000E+000    .2222222222E-001    point 
    .5900000000E+000    .5600000000E+000    .4444444444E-001    point 
    .5900000000E+000    .5500000000E+000    .2222222222E-001    point 
    .5900000000E+000    .5400000000E+000    .7777777778E-001    point 
    .5900000000E+000    .5300000000E+000    .1111111111E-001    point 
    .5900000000E+000    .5200000000E+000    .4444444444E-001    point 
    .5900000000E+000    .5100000000E+000    .1333333333E+000    point 
    .5900000000E+000    .5000000000E+000    .3333333333E-001    point 
    .5900000000E+000    .4900000000E+000    .1111111111E-001    point 
    .5900000000E+000    .4800000000E+000    .1111111111E-001    point 
    .5900000000E+000    .4700000000E+000    .1111111111E-001    point 
    .5900000000E+000    .4600000000E+000    .1111111111E-001    point 
    .5900000000E+000    .4500000000E+000    .1111111111E-001    point 
    .5900000000E+000    .4400000000E+000    .1111111111E-001    point 
    .5900000000E+000    .4300000000E+000    .1111111111E-001    point 
    .5900000000E+000    .4200000000E+000    .1111111111E-001    point 
    .5900000000E+000    .4100000000E+000    .1111111111E-001    point 
    .5900000000E+000    .4000000000E+000    .1111111111E-001    point 
    .5900000000E+000    .3900000000E+000    .1111111111E-001    point 
    .5900000000E+000    .3800000000E+000    .1111111111E-001    point 
    .5900000000E+000    .3700000000E+000    .1111111111E-001    point 
    .5900000000E+000    .3600000000E+000    .1111111111E-001    point 
    .5900000000E+000    .3500000000E+000    .1111111111E-001    point 
    .5900000000E+000    .3400000000E+000    .1111111111E-001    point 
    .5900000000E+000    .3300000000E+000    .1111111111E-001    point 
    .5900000000E+000    .3200000000E+000    .1111111111E-001    point 
    .5900000000E+000    .3100000000E+000    .1111111111E-001    point 
    .5900000000E+000    .3000000000E+000    .1111111111E-001    point 
    .5900000000E+000    .2900000000E+000    .1111111111E-001    point 
    .5900000000E+000    .2800000000E+000    .1111111111E-001    point 
    .5900000000E+000    .2700000000E+000    .1111111111E-001    point 
    .5900000000E+000    .2600000000E+000    .1111111111E-001    point 
    .5900000000E+000    .2500000000E+000    .1111111111E-001    point 
    .5900000000E+000    .2400000000E+000    .1111111111E-001    point 
    .5900000000E+000    .2300000000E+000    .1111111111E-001    point 
    .5900000000E+000    .2200000000E+000    .1111111111E-001    point 
    .5900000000E+000    .2100000000E+000    .1111111111E-001    point 
    .5900000000E+000    .2000000000E+000    .1111111111E-001    point 
    .5900000000E+000    .1900000000E+000    .1111111111E-001    point 
    .5900000000E+000    .1800000000E+000    .1111111111E-001    point 
    .5900000000E+000    .1700000000E+000    .1111111111E-001    point 
    .5900000000E+000    .1600000000E+000    .1111111111E-001    point 
    .5900000000E+000    .1500000000E+000    .1111111111E-001    point 
    .5900000000E+000    .1400000000E+000    .1111111111E-001    point 
    .5900000000E+000    .1300000000E+000    .1111111111E-001    point 
    .5900000000E+000    .1200000000E+000    .1111111111E-001    point 
    .5900000000E+000    .1100000000E+000    .1111111111E-001    point 
    .5900000000E+000    .1000000000E+000    .1111111111E-001    point 
    .5900000000E+000    .9000000000E-001    .1111111111E-001    point 
    .5900000000E+000    .8000000000E-001    .1111111111E-001    point 
    .5900000000E+000    .7000000000E-001    .1111111111E-001    point 
    .5900000000E+000    .6000000000E-001    .1111111111E-001    point 
    .5900000000E+000    .5000000000E-001    .1111111111E-001    point 
    .5900000000E+000    .4000000000E-001    .1111111111E-001    point 
    .5900000000E+000    .3000000000E-001    .1111111111E-001    point 
    .5900000000E+000    .2000000000E-001    .1111111111E-001    point 
    .5900000000E+000    .1000000000E-001    .1111111111E-001    point 
    .5900000000E+000    .0000000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1200000000E+001    .3333333333E-001    point 
    .6000000000E+000    .1190000000E+001    .1222222222E+000    point 
    .6000000000E+000    .1180000000E+001    .7777777778E-001    point 
    .6000000000E+000    .1170000000E+001    .6666666667E-001    point 
    .6000000000E+000    .1160000000E+001    .6666666667E-001    point 
    .6000000000E+000    .1150000000E+001    .4444444444E-001    point 
    .6000000000E+000    .1140000000E+001    .7777777778E-001    point 
    .6000000000E+000    .1130000000E+001    .6666666667E-001    point 
    .6000000000E+000    .1120000000E+001    .2222222222E-001    point 
    .6000000000E+000    .1110000000E+001    .5555555556E-001    point 
    .6000000000E+000    .1100000000E+001    .4444444444E-001    point 
    .6000000000E+000    .1090000000E+001    .7777777778E-001    point 
    .6000000000E+000    .1080000000E+001    .1222222222E+000    point 
    .6000000000E+000    .1070000000E+001    .6666666667E-001    point 
    .6000000000E+000    .1060000000E+001    .6666666667E-001    point 
    .6000000000E+000    .1050000000E+001    .3333333333E-001    point 
    .6000000000E+000    .1040000000E+001    .5555555556E-001    point 
    .6000000000E+000    .1030000000E+001    .3333333333E-001    point 
    .6000000000E+000    .1020000000E+001    .2222222222E-001    point 
    .6000000000E+000    .1010000000E+001    .1111111111E-001    point 
    .6000000000E+000    .1000000000E+001    .3333333333E-001    point 
    .6000000000E+000    .9900000000E+000    .1222222222E+000    point 
    .6000000000E+000    .9800000000E+000    .1111111111E-001    point 
    .6000000000E+000    .9700000000E+000    .1555555556E+000    point 
    .6000000000E+000    .9600000000E+000    .3333333333E-001    point 
    .6000000000E+000    .9500000000E+000    .1111111111E-001    point 
    .6000000000E+000    .9400000000E+000    .7777777778E-001    point 
    .6000000000E+000    .9300000000E+000    .3333333333E-001    point 
    .6000000000E+000    .9200000000E+000    .1111111111E-001    point 
    .6000000000E+000    .9100000000E+000    .4444444444E-001    point 
    .6000000000E+000    .9000000000E+000    .1111111111E-001    point 
    .6000000000E+000    .8900000000E+000    .1111111111E-001    point 
    .6000000000E+000    .8800000000E+000    .1555555556E+000    point 
    .6000000000E+000    .8700000000E+000    .3333333333E-001    point 
    .6000000000E+000    .8600000000E+000    .2222222222E-001    point 
    .6000000000E+000    .8500000000E+000    .8888888889E-001    point 
    .6000000000E+000    .8400000000E+000    .4444444444E-001    point 
    .6000000000E+000    .8300000000E+000    .1555555556E+000    point 
    .6000000000E+000    .8200000000E+000    .7777777778E-001    point 
    .6000000000E+000    .8100000000E+000    .7777777778E-001    point 
    .6000000000E+000    .8000000000E+000    .7777777778E-001    point 
    .6000000000E+000    .7900000000E+000    .4444444444E-001    point 
    .6000000000E+000    .7800000000E+000    .3333333333E-001    point 
    .6000000000E+000    .7700000000E+000    .1111111111E-001    point 
    .6000000000E+000    .7600000000E+000    .6666666667E-001    point 
    .6000000000E+000    .7500000000E+000    .2222222222E-001    point 
    .6000000000E+000    .7400000000E+000    .1111111111E-001    point 
    .6000000000E+000    .7300000000E+000    .1111111111E-001    point 
    .6000000000E+000    .7200000000E+000    .6666666667E-001    point 
    .6000000000E+000    .7100000000E+000    .4444444444E-001    point 
    .6000000000E+000    .7000000000E+000    .1111111111E-001    point 
    .6000000000E+000    .6900000000E+000    .6666666667E-001    point 
    .6000000000E+000    .6800000000E+000    .5555555556E-001    point 
    .6000000000E+000    .6700000000E+000    .4444444444E-001    point 
    .6000000000E+000    .6600000000E+000    .4444444444E-001    point 
    .6000000000E+000    .6500000000E+000    .4444444444E-001    point 
    .6000000000E+000    .6400000000E+000    .1111111111E-001    point 
    .6000000000E+000    .6300000000E+000    .1111111111E-001    point 
    .6000000000E+000    .6200000000E+000    .1777777778E+000    point 
    .6000000000E+000    .6100000000E+000    .1111111111E-001    point 
    .6000000000E+000    .6000000000E+000    .3333333333E-001    point 
    .6000000000E+000    .5900000000E+000    .8888888889E-001    point 
    .6000000000E+000    .5800000000E+000    .4444444444E-001    point 
    .6000000000E+000    .5700000000E+000    .3333333333E-001    point 
    .6000000000E+000    .5600000000E+000    .1444444444E+000    point 
    .6000000000E+000    .5500000000E+000    .3333333333E-001    point 
    .6000000000E+000    .5400000000E+000    .1111111111E-001    point 
    .6000000000E+000    .5300000000E+000    .1444444444E+000    point 
    .6000000000E+000    .5200000000E+000    .4444444444E-001    point 
    .6000000000E+000    .5100000000E+000    .1111111111E-001    point 
    .6000000000E+000    .5000000000E+000    .5555555556E-001    point 
    .6000000000E+000    .4900000000E+000    .1222222222E+000    point 
    .6000000000E+000    .4800000000E+000    .1111111111E-001    point 
    .6000000000E+000    .4700000000E+000    .1111111111E-001    point 
    .6000000000E+000    .4600000000E+000    .1111111111E-001    point 
    .6000000000E+000    .4500000000E+000    .1111111111E-001    point 
    .6000000000E+000    .4400000000E+000    .1111111111E-001    point 
    .6000000000E+000    .4300000000E+000    .1111111111E-001    point 
    .6000000000E+000    .4200000000E+000    .1111111111E-001    point 
    .6000000000E+000    .4100000000E+000    .1111111111E-001    point 
    .6000000000E+000    .4000000000E+000    .1111111111E-001    point 
    .6000000000E+000    .3900000000E+000    .1111111111E-001    point 
    .6000000000E+000    .3800000000E+000    .1111111111E-001    point 
    .6000000000E+000    .3700000000E+000    .1111111111E-001    point 
    .6000000000E+000    .3600000000E+000    .1111111111E-001    point 
    .6000000000E+000    .3500000000E+000    .1111111111E-001    point 
    .6000000000E+000    .3400000000E+000    .1111111111E-001    point 
    .6000000000E+000    .3300000000E+000    .1111111111E-001    point 
    .6000000000E+000    .3200000000E+000    .1111111111E-001    point 
    .6000000000E+000    .3100000000E+000    .1111111111E-001    point 
    .6000000000E+000    .3000000000E+000    .1111111111E-001    point 
    .6000000000E+000    .2900000000E+000    .1111111111E-001    point 
    .6000000000E+000    .2800000000E+000    .1111111111E-001    point 
    .6000000000E+000    .2700000000E+000    .1111111111E-001    point 
    .6000000000E+000    .2600000000E+000    .1111111111E-001    point 
    .6000000000E+000    .2500000000E+000    .1111111111E-001    point 
    .6000000000E+000    .2400000000E+000    .1111111111E-001    point 
    .6000000000E+000    .2300000000E+000    .1111111111E-001    point 
    .6000000000E+000    .2200000000E+000    .1111111111E-001    point 
    .6000000000E+000    .2100000000E+000    .1111111111E-001    point 
    .6000000000E+000    .2000000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1900000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1800000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1700000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1600000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1500000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1400000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1300000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1200000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1100000000E+000    .1111111111E-001    point 
    .6000000000E+000    .1000000000E+000    .1111111111E-001    point 
    .6000000000E+000    .9000000000E-001    .1111111111E-001    point 
    .6000000000E+000    .8000000000E-001    .1111111111E-001    point 
    .6000000000E+000    .7000000000E-001    .1111111111E-001    point 
    .6000000000E+000    .6000000000E-001    .1111111111E-001    point 
    .6000000000E+000    .5000000000E-001    .1111111111E-001    point 
    .6000000000E+000    .4000000000E-001    .1111111111E-001    point 
    .6000000000E+000    .3000000000E-001    .1111111111E-001    point 
    .6000000000E+000    .2000000000E-001    .1111111111E-001    point 
    .6000000000E+000    .1000000000E-001    .1111111111E-001    point 
    .6000000000E+000    .0000000000E+000    .1111111111E-001    point 
    .6100000000E+000    .1200000000E+001    .4444444444E-001    point 
    .6100000000E+000    .1190000000E+001    .5555555556E-001    point 
    .6100000000E+000    .1180000000E+001    .5555555556E-001    point 
    .6100000000E+000    .1170000000E+001    .4444444444E-001    point 
    .6100000000E+000    .1160000000E+001    .5555555556E-001    point 
    .6100000000E+000    .1150000000E+001    .3333333333E-001    point 
    .6100000000E+000    .1140000000E+001    .5555555556E-001    point 
    .6100000000E+000    .1130000000E+001    .3333333333E-001    point 
    .6100000000E+000    .1120000000E+001    .2222222222E-001    point 
    .6100000000E+000    .1110000000E+001    .7777777778E-001    point 
    .6100000000E+000    .1100000000E+001    .3333333333E-001    point 
    .6100000000E+000    .1090000000E+001    .6666666667E-001    point 
    .6100000000E+000    .1080000000E+001    .2222222222E-001    point 
    .6100000000E+000    .1070000000E+001    .1111111111E+000    point 
    .6100000000E+000    .1060000000E+001    .1111111111E+000    point 
    .6100000000E+000    .1050000000E+001    .8888888889E-001    point 
    .6100000000E+000    .1040000000E+001    .1111111111E-001    point 
    .6100000000E+000    .1030000000E+001    .4444444444E-001    point 
    .6100000000E+000    .1020000000E+001    .2222222222E-001    point 
    .6100000000E+000    .1010000000E+001    .4444444444E-001    point 
    .6100000000E+000    .1000000000E+001    .1111111111E-001    point 
    .6100000000E+000    .9900000000E+000    .3000943459E-016    point 
    .6100000000E+000    .9800000000E+000    .1111111111E-001    point 
    .6100000000E+000    .9700000000E+000    .3333333333E-001    point 
    .6100000000E+000    .9600000000E+000    .1222222222E+000    point 
    .6100000000E+000    .9500000000E+000    .3000943459E-016    point 
    .6100000000E+000    .9400000000E+000    .4444444444E-001    point 
    .6100000000E+000    .9300000000E+000    .3000943459E-016    point 
    .6100000000E+000    .9200000000E+000    .1111111111E-001    point 
    .6100000000E+000    .9100000000E+000    .1000000000E+000    point 
    .6100000000E+000    .9000000000E+000    .3000943459E-016    point 
    .6100000000E+000    .8900000000E+000    .6666666667E-001    point 
    .6100000000E+000    .8800000000E+000    .3000943459E-016    point 
    .6100000000E+000    .8700000000E+000    .7777777778E-001    point 
    .6100000000E+000    .8600000000E+000    .3333333333E-001    point 
    .6100000000E+000    .8500000000E+000    .5555555556E-001    point 
    .6100000000E+000    .8400000000E+000    .1111111111E-001    point 
    .6100000000E+000    .8300000000E+000    .1111111111E+000    point 
    .6100000000E+000    .8200000000E+000    .1111111111E-001    point 
    .6100000000E+000    .8100000000E+000    .3333333333E-001    point 
    .6100000000E+000    .8000000000E+000    .5555555556E-001    point 
    .6100000000E+000    .7900000000E+000    .3333333333E-001    point 
    .6100000000E+000    .7800000000E+000    .4444444444E-001    point 
    .6100000000E+000    .7700000000E+000    .3333333333E-001    point 
    .6100000000E+000    .7600000000E+000    .2222222222E+000    point 
    .6100000000E+000    .7500000000E+000    .2222222222E-001    point 
    .6100000000E+000    .7400000000E+000    .3000943459E-016    point 
    .6100000000E+000    .7300000000E+000    .3333333333E-001    point 
    .6100000000E+000    .7200000000E+000    .3000943459E-016    point 
    .6100000000E+000    .7100000000E+000    .2222222222E+000    point 
    .6100000000E+000    .7000000000E+000    .3333333333E-001    point 
    .6100000000E+000    .6900000000E+000    .6666666667E-001    point 
    .6100000000E+000    .6800000000E+000    .3333333333E-001    point 
    .6100000000E+000    .6700000000E+000    .2222222222E-001    point 
    .6100000000E+000    .6600000000E+000    .3000943459E-016    point 
    .6100000000E+000    .6500000000E+000    .3000943459E-016    point 
    .6100000000E+000    .6400000000E+000    .3333333333E-001    point 
    .6100000000E+000    .6300000000E+000    .2222222222E-001    point 
    .6100000000E+000    .6200000000E+000    .1111111111E-001    point 
    .6100000000E+000    .6100000000E+000    .3333333333E-001    point 
    .6100000000E+000    .6000000000E+000    .1222222222E+000    point 
    .6100000000E+000    .5900000000E+000    .8888888889E-001    point 
    .6100000000E+000    .5800000000E+000    .1111111111E-001    point 
    .6100000000E+000    .5700000000E+000    .1111111111E-001    point 
    .6100000000E+000    .5600000000E+000    .4444444444E-001    point 
    .6100000000E+000    .5500000000E+000    .1000000000E+000    point 
    .6100000000E+000    .5400000000E+000    .6666666667E-001    point 
    .6100000000E+000    .5300000000E+000    .6666666667E-001    point 
    .6100000000E+000    .5200000000E+000    .1333333333E+000    point 
    .6100000000E+000    .5100000000E+000    .3000943459E-016    point 
    .6100000000E+000    .5000000000E+000    .5555555556E-001    point 
    .6100000000E+000    .4900000000E+000    .1222222222E+000    point 
    .6100000000E+000    .4800000000E+000    .3000943459E-016    point 
    .6100000000E+000    .4700000000E+000    .3000943459E-016    point 
    .6100000000E+000    .4600000000E+000    .3000943459E-016    point 
    .6100000000E+000    .4500000000E+000    .3000943459E-016    point 
    .6100000000E+000    .4400000000E+000    .3000943459E-016    point 
    .6100000000E+000    .4300000000E+000    .3000943459E-016    point 
    .6100000000E+000    .4200000000E+000    .3000943459E-016    point 
    .6100000000E+000    .4100000000E+000    .3000943459E-016    point 
    .6100000000E+000    .4000000000E+000    .3000943459E-016    point 
    .6100000000E+000    .3900000000E+000    .3000943459E-016    point 
    .6100000000E+000    .3800000000E+000    .3000943459E-016    point 
    .6100000000E+000    .3700000000E+000    .3000943459E-016    point 
    .6100000000E+000    .3600000000E+000    .3000943459E-016    point 
    .6100000000E+000    .3500000000E+000    .3000943459E-016    point 
    .6100000000E+000    .3400000000E+000    .3000943459E-016    point 
    .6100000000E+000    .3300000000E+000    .3000943459E-016    point 
    .6100000000E+000    .3200000000E+000    .3000943459E-016    point 
    .6100000000E+000    .3100000000E+000    .3000943459E-016    point 
    .6100000000E+000    .3000000000E+000    .3000943459E-016    point 
    .6100000000E+000    .2900000000E+000    .3000943459E-016    point 
    .6100000000E+000    .2800000000E+000    .3000943459E-016    point 
    .6100000000E+000    .2700000000E+000    .3000943459E-016    point 
    .6100000000E+000    .2600000000E+000    .3000943459E-016    point 
    .6100000000E+000    .2500000000E+000    .3000943459E-016    point 
    .6100000000E+000    .2400000000E+000    .3000943459E-016    point 
    .6100000000E+000    .2300000000E+000    .3000943459E-016    point 
    .6100000000E+000    .2200000000E+000    .3000943459E-016    point 
    .6100000000E+000    .2100000000E+000    .3000943459E-016    point 
    .6100000000E+000    .2000000000E+000    .3000943459E-016    point 
    .6100000000E+000    .1900000000E+000    .3000943459E-016    point 
    .6100000000E+000    .1800000000E+000    .3000943459E-016    point 
    .6100000000E+000    .1700000000E+000    .3000943459E-016    point 
    .6100000000E+000    .1600000000E+000    .3000943459E-016    point 
    .6100000000E+000    .1500000000E+000    .3000943459E-016    point 
    .6100000000E+000    .1400000000E+000    .3000943459E-016    point 
    .6100000000E+000    .1300000000E+000    .3000943459E-016    point 
    .6100000000E+000    .1200000000E+000    .3000943459E-016    point 
    .6100000000E+000    .1100000000E+000    .3000943459E-016    point 
    .6100000000E+000    .1000000000E+000    .3000943459E-016    point 
    .6100000000E+000    .9000000000E-001    .3000943459E-016    point 
    .6100000000E+000    .8000000000E-001    .3000943459E-016    point 
    .6100000000E+000    .7000000000E-001    .3000943459E-016    point 
    .6100000000E+000    .6000000000E-001    .3000943459E-016    point 
    .6100000000E+000    .5000000000E-001    .3000943459E-016    point 
    .6100000000E+000    .4000000000E-001    .3000943459E-016    point 
    .6100000000E+000    .3000000000E-001    .3000943459E-016    point 
    .6100000000E+000    .2000000000E-001    .3000943459E-016    point 
    .6100000000E+000    .1000000000E-001    .3000943459E-016    point 
    .6100000000E+000    .0000000000E+000    .3000943459E-016    point 
    .6200000000E+000    .1200000000E+001    .8888888889E-001    point 
    .6200000000E+000    .1190000000E+001    .1111111111E+000    point 
    .6200000000E+000    .1180000000E+001    .4444444444E-001    point 
    .6200000000E+000    .1170000000E+001    .1000000000E+000    point 
    .6200000000E+000    .1160000000E+001    .7777777778E-001    point 
    .6200000000E+000    .1150000000E+001    .5555555556E-001    point 
    .6200000000E+000    .1140000000E+001    .3333333333E-001    point 
    .6200000000E+000    .1130000000E+001    .6666666667E-001    point 
    .6200000000E+000    .1120000000E+001    .8888888889E-001    point 
    .6200000000E+000    .1110000000E+001    .8888888889E-001    point 
    .6200000000E+000    .1100000000E+001    .1222222222E+000    point 
    .6200000000E+000    .1090000000E+001    .4444444444E-001    point 
    .6200000000E+000    .1080000000E+001    .1555555556E+000    point 
    .6200000000E+000    .1070000000E+001    .1000000000E+000    point 
    .6200000000E+000    .1060000000E+001    .2222222222E-001    point 
    .6200000000E+000    .1050000000E+001    .1222222222E+000    point 
    .6200000000E+000    .1040000000E+001    .2222222222E-001    point 
    .6200000000E+000    .1030000000E+001    .5555555556E-001    point 
    .6200000000E+000    .1020000000E+001    .4444444444E-001    point 
    .6200000000E+000    .1010000000E+001    .1111111111E-001    point 
    .6200000000E+000    .1000000000E+001    .3333333333E-001    point 
    .6200000000E+000    .9900000000E+000    .5555555556E-001    point 
    .6200000000E+000    .9800000000E+000    .7777777778E-001    point 
    .6200000000E+000    .9700000000E+000    .4444444444E-001    point 
    .6200000000E+000    .9600000000E+000    .2222222222E-001    point 
    .6200000000E+000    .9500000000E+000    .7777777778E-001    point 
    .6200000000E+000    .9400000000E+000    .5555555556E-001    point 
    .6200000000E+000    .9300000000E+000    .2555555556E+000    point 
    .6200000000E+000    .9200000000E+000    .1111111111E-001    point 
    .6200000000E+000    .9100000000E+000    .2222222222E-001    point 
    .6200000000E+000    .9000000000E+000    .4333333333E+000    point 
    .6200000000E+000    .8900000000E+000    .5555555556E-001    point 
    .6200000000E+000    .8800000000E+000    .1111111111E-001    point 
    .6200000000E+000    .8700000000E+000    .2222222222E-001    point 
    .6200000000E+000    .8600000000E+000    .1111111111E-001    point 
    .6200000000E+000    .8500000000E+000    .1111111111E-001    point 
    .6200000000E+000    .8400000000E+000    .6666666667E-001    point 
    .6200000000E+000    .8300000000E+000    .1111111111E-001    point 
    .6200000000E+000    .8200000000E+000    .5555555556E-001    point 
    .6200000000E+000    .8100000000E+000    .1888888889E+000    point 
    .6200000000E+000    .8000000000E+000    .4444444444E-001    point 
    .6200000000E+000    .7900000000E+000    .2222222222E-001    point 
    .6200000000E+000    .7800000000E+000    .1000000000E+000    point 
    .6200000000E+000    .7700000000E+000    .1111111111E-001    point 
    .6200000000E+000    .7600000000E+000    .1111111111E-001    point 
    .6200000000E+000    .7500000000E+000    .2222222222E-001    point 
    .6200000000E+000    .7400000000E+000    .1333333333E+000    point 
    .6200000000E+000    .7300000000E+000    .4444444444E-001    point 
    .6200000000E+000    .7200000000E+000    .3333333333E-001    point 
    .6200000000E+000    .7100000000E+000    .6666666667E-001    point 
    .6200000000E+000    .7000000000E+000    .1111111111E-001    point 
    .6200000000E+000    .6900000000E+000    .1000000000E+000    point 
    .6200000000E+000    .6800000000E+000    .1888888889E+000    point 
    .6200000000E+000    .6700000000E+000    .7777777778E-001    point 
    .6200000000E+000    .6600000000E+000    .1111111111E-001    point 
    .6200000000E+000    .6500000000E+000    .2222222222E-001    point 
    .6200000000E+000    .6400000000E+000    .3777777778E+000    point 
    .6200000000E+000    .6300000000E+000    .4444444444E-001    point 
    .6200000000E+000    .6200000000E+000    .3333333333E-001    point 
    .6200000000E+000    .6100000000E+000    .6666666667E-001    point 
    .6200000000E+000    .6000000000E+000    .8888888889E-001    point 
    .6200000000E+000    .5900000000E+000    .1111111111E-001    point 
    .6200000000E+000    .5800000000E+000    .3333333333E-001    point 
    .6200000000E+000    .5700000000E+000    .4444444444E-001    point 
    .6200000000E+000    .5600000000E+000    .3333333333E-001    point 
    .6200000000E+000    .5500000000E+000    .4444444444E-001    point 
    .6200000000E+000    .5400000000E+000    .5555555556E-001    point 
    .6200000000E+000    .5300000000E+000    .1111111111E-001    point 
    .6200000000E+000    .5200000000E+000    .1111111111E-001    point 
    .6200000000E+000    .5100000000E+000    .4444444444E-001    point 
    .6200000000E+000    .5000000000E+000    .4444444444E-001    point 
    .6200000000E+000    .4900000000E+000    .5555555556E-001    point 
    .6200000000E+000    .4800000000E+000    .1111111111E-001    point 
    .6200000000E+000    .4700000000E+000    .1111111111E-001    point 
    .6200000000E+000    .4600000000E+000    .1111111111E-001    point 
    .6200000000E+000    .4500000000E+000    .1111111111E-001    point 
    .6200000000E+000    .4400000000E+000    .1111111111E-001    point 
    .6200000000E+000    .4300000000E+000    .1111111111E-001    point 
    .6200000000E+000    .4200000000E+000    .1111111111E-001    point 
    .6200000000E+000    .4100000000E+000    .1111111111E-001    point 
    .6200000000E+000    .4000000000E+000    .1111111111E-001    point 
    .6200000000E+000    .3900000000E+000    .1111111111E-001    point 
    .6200000000E+000    .3800000000E+000    .1111111111E-001    point 
    .6200000000E+000    .3700000000E+000    .1111111111E-001    point 
    .6200000000E+000    .3600000000E+000    .1111111111E-001    point 
    .6200000000E+000    .3500000000E+000    .1111111111E-001    point 
    .6200000000E+000    .3400000000E+000    .1111111111E-001    point 
    .6200000000E+000    .3300000000E+000    .1111111111E-001    point 
    .6200000000E+000    .3200000000E+000    .1111111111E-001    point 
    .6200000000E+000    .3100000000E+000    .1111111111E-001    point 
    .6200000000E+000    .3000000000E+000    .1111111111E-001    point 
    .6200000000E+000    .2900000000E+000    .1111111111E-001    point 
    .6200000000E+000    .2800000000E+000    .1111111111E-001    point 
    .6200000000E+000    .2700000000E+000    .1111111111E-001    point 
    .6200000000E+000    .2600000000E+000    .1111111111E-001    point 
    .6200000000E+000    .2500000000E+000    .1111111111E-001    point 
    .6200000000E+000    .2400000000E+000    .1111111111E-001    point 
    .6200000000E+000    .2300000000E+000    .1111111111E-001    point 
    .6200000000E+000    .2200000000E+000    .1111111111E-001    point 
    .6200000000E+000    .2100000000E+000    .1111111111E-001    point 
    .6200000000E+000    .2000000000E+000    .1111111111E-001    point 
    .6200000000E+000    .1900000000E+000    .1111111111E-001    point 
    .6200000000E+000    .1800000000E+000    .1111111111E-001    point 
    .6200000000E+000    .1700000000E+000    .1111111111E-001    point 
    .6200000000E+000    .1600000000E+000    .1111111111E-001    point 
    .6200000000E+000    .1500000000E+000    .1111111111E-001    point 
    .6200000000E+000    .1400000000E+000    .1111111111E-001    point 
    .6200000000E+000    .1300000000E+000    .1111111111E-001    point 
    .6200000000E+000    .1200000000E+000    .1111111111E-001    point 
    .6200000000E+000    .1100000000E+000    .1111111111E-001    point 
    .6200000000E+000    .1000000000E+000    .1111111111E-001    point 
    .6200000000E+000    .9000000000E-001    .1111111111E-001    point 
    .6200000000E+000    .8000000000E-001    .1111111111E-001    point 
    .6200000000E+000    .7000000000E-001    .1111111111E-001    point 
    .6200000000E+000    .6000000000E-001    .1111111111E-001    point 
    .6200000000E+000    .5000000000E-001    .1111111111E-001    point 
    .6200000000E+000    .4000000000E-001    .1111111111E-001    point 
    .6200000000E+000    .3000000000E-001    .1111111111E-001    point 
    .6200000000E+000    .2000000000E-001    .1111111111E-001    point 
    .6200000000E+000    .1000000000E-001    .1111111111E-001    point 
    .6200000000E+000    .0000000000E+000    .1111111111E-001    point 
    .6300000000E+000    .1200000000E+001    .2333333333E+000    point 
    .6300000000E+000    .1190000000E+001    .2222222222E-001    point 
    .6300000000E+000    .1180000000E+001    .1333333333E+000    point 
    .6300000000E+000    .1170000000E+001    .2555555556E+000    point 
    .6300000000E+000    .1160000000E+001    .7777777778E-001    point 
    .6300000000E+000    .1150000000E+001    .1111111111E+000    point 
    .6300000000E+000    .1140000000E+001    .1222222222E+000    point 
    .6300000000E+000    .1130000000E+001    .1777777778E+000    point 
    .6300000000E+000    .1120000000E+001    .2000000000E+000    point 
    .6300000000E+000    .1110000000E+001    .4444444444E-001    point 
    .6300000000E+000    .1100000000E+001    .6666666667E-001    point 
    .6300000000E+000    .1090000000E+001    .2222222222E+000    point 
    .6300000000E+000    .1080000000E+001    .1555555556E+000    point 
    .6300000000E+000    .1070000000E+001    .4444444444E-001    point 
    .6300000000E+000    .1060000000E+001    .2222222222E-001    point 
    .6300000000E+000    .1050000000E+001    .4444444444E-001    point 
    .6300000000E+000    .1040000000E+001    .5555555556E-001    point 
    .6300000000E+000    .1030000000E+001    .6666666667E-001    point 
    .6300000000E+000    .1020000000E+001    .1111111111E-001    point 
    .6300000000E+000    .1010000000E+001    .6666666667E-001    point 
    .6300000000E+000    .1000000000E+001    .2222222222E-001    point 
    .6300000000E+000    .9900000000E+000    .6666666667E-001    point 
    .6300000000E+000    .9800000000E+000    .3333333333E-001    point 
    .6300000000E+000    .9700000000E+000    .4333333333E+000    point 
    .6300000000E+000    .9600000000E+000    .3333333333E-001    point 
    .6300000000E+000    .9500000000E+000    .2888888889E+000    point 
    .6300000000E+000    .9400000000E+000    .1111111111E-001    point 
    .6300000000E+000    .9300000000E+000    .5555555556E-001    point 
    .6300000000E+000    .9200000000E+000    .2111111111E+000    point 
    .6300000000E+000    .9100000000E+000    .4444444444E-001    point 
    .6300000000E+000    .9000000000E+000    .3333333333E-001    point 
    .6300000000E+000    .8900000000E+000    .1111111111E+000    point 
    .6300000000E+000    .8800000000E+000    .7777777778E-001    point 
    .6300000000E+000    .8700000000E+000    .2222222222E-001    point 
    .6300000000E+000    .8600000000E+000    .1888888889E+000    point 
    .6300000000E+000    .8500000000E+000    .3333333333E-001    point 
    .6300000000E+000    .8400000000E+000    .1666666667E+000    point 
    .6300000000E+000    .8300000000E+000    .6666666667E-001    point 
    .6300000000E+000    .8200000000E+000    .2222222222E-001    point 
    .6300000000E+000    .8100000000E+000    .2222222222E-001    point 
    .6300000000E+000    .8000000000E+000    .1111111111E-001    point 
    .6300000000E+000    .7900000000E+000    .2222222222E-001    point 
    .6300000000E+000    .7800000000E+000    .2222222222E-001    point 
    .6300000000E+000    .7700000000E+000    .4444444444E-001    point 
    .6300000000E+000    .7600000000E+000    .6666666667E-001    point 
    .6300000000E+000    .7500000000E+000    .1333333333E+000    point 
    .6300000000E+000    .7400000000E+000    .3333333333E-001    point 
    .6300000000E+000    .7300000000E+000    .1111111111E-001    point 
    .6300000000E+000    .7200000000E+000    .1111111111E-001    point 
    .6300000000E+000    .7100000000E+000    .1777777778E+000    point 
    .6300000000E+000    .7000000000E+000    .4444444444E-001    point 
    .6300000000E+000    .6900000000E+000    .1111111111E-001    point 
    .6300000000E+000    .6800000000E+000    .1111111111E-001    point 
    .6300000000E+000    .6700000000E+000    .4444444444E-001    point 
    .6300000000E+000    .6600000000E+000    .1111111111E-001    point 
    .6300000000E+000    .6500000000E+000    .1111111111E-001    point 
    .6300000000E+000    .6400000000E+000    .1777777778E+000    point 
    .6300000000E+000    .6300000000E+000    .3333333333E-001    point 
    .6300000000E+000    .6200000000E+000    .1111111111E+000    point 
    .6300000000E+000    .6100000000E+000    .2222222222E-001    point 
    .6300000000E+000    .6000000000E+000    .4444444444E-001    point 
    .6300000000E+000    .5900000000E+000    .1666666667E+000    point 
    .6300000000E+000    .5800000000E+000    .4444444444E-001    point 
    .6300000000E+000    .5700000000E+000    .1000000000E+000    point 
    .6300000000E+000    .5600000000E+000    .3333333333E-001    point 
    .6300000000E+000    .5500000000E+000    .4444444444E-001    point 
    .6300000000E+000    .5400000000E+000    .2111111111E+000    point 
    .6300000000E+000    .5300000000E+000    .1000000000E+000    point 
    .6300000000E+000    .5200000000E+000    .1111111111E-001    point 
    .6300000000E+000    .5100000000E+000    .4444444444E-001    point 
    .6300000000E+000    .5000000000E+000    .3333333333E-001    point 
    .6300000000E+000    .4900000000E+000    .1222222222E+000    point 
    .6300000000E+000    .4800000000E+000    .4444444444E-001    point 
    .6300000000E+000    .4700000000E+000    .1111111111E-001    point 
    .6300000000E+000    .4600000000E+000    .1111111111E-001    point 
    .6300000000E+000    .4500000000E+000    .1111111111E-001    point 
    .6300000000E+000    .4400000000E+000    .1111111111E-001    point 
    .6300000000E+000    .4300000000E+000    .1111111111E-001    point 
    .6300000000E+000    .4200000000E+000    .1111111111E-001    point 
    .6300000000E+000    .4100000000E+000    .1111111111E-001    point 
    .6300000000E+000    .4000000000E+000    .1111111111E-001    point 
    .6300000000E+000    .3900000000E+000    .1111111111E-001    point 
    .6300000000E+000    .3800000000E+000    .1111111111E-001    point 
    .6300000000E+000    .3700000000E+000    .1111111111E-001    point 
    .6300000000E+000    .3600000000E+000    .1111111111E-001    point 
    .6300000000E+000    .3500000000E+000    .1111111111E-001    point 
    .6300000000E+000    .3400000000E+000    .1111111111E-001    point 
    .6300000000E+000    .3300000000E+000    .1111111111E-001    point 
    .6300000000E+000    .3200000000E+000    .1111111111E-001    point 
    .6300000000E+000    .3100000000E+000    .1111111111E-001    point 
    .6300000000E+000    .3000000000E+000    .1111111111E-001    point 
    .6300000000E+000    .2900000000E+000    .1111111111E-001    point 
    .6300000000E+000    .2800000000E+000    .1111111111E-001    point 
    .6300000000E+000    .2700000000E+000    .1111111111E-001    point 
    .6300000000E+000    .2600000000E+000    .1111111111E-001    point 
    .6300000000E+000    .2500000000E+000    .1111111111E-001    point 
    .6300000000E+000    .2400000000E+000    .1111111111E-001    point 
    .6300000000E+000    .2300000000E+000    .1111111111E-001    point 
    .6300000000E+000    .2200000000E+000    .1111111111E-001    point 
    .6300000000E+000    .2100000000E+000    .1111111111E-001    point 
    .6300000000E+000    .2000000000E+000    .1111111111E-001    point 
    .6300000000E+000    .1900000000E+000    .1111111111E-001    point 
    .6300000000E+000    .1800000000E+000    .1111111111E-001    point 
    .6300000000E+000    .1700000000E+000    .1111111111E-001    point 
    .6300000000E+000    .1600000000E+000    .1111111111E-001    point 
    .6300000000E+000    .1500000000E+000    .1111111111E-001    point 
    .6300000000E+000    .1400000000E+000    .1111111111E-001    point 
    .6300000000E+000    .1300000000E+000    .1111111111E-001    point 
    .6300000000E+000    .1200000000E+000    .1111111111E-001    point 
    .6300000000E+000    .1100000000E+000    .1111111111E-001    point 
    .6300000000E+000    .1000000000E+000    .1111111111E-001    point 
    .6300000000E+000    .9000000000E-001    .1111111111E-001    point 
    .6300000000E+000    .8000000000E-001    .1111111111E-001    point 
    .6300000000E+000    .7000000000E-001    .1111111111E-001    point 
    .6300000000E+000    .6000000000E-001    .1111111111E-001    point 
    .6300000000E+000    .5000000000E-001    .1111111111E-001    point 
    .6300000000E+000    .4000000000E-001    .1111111111E-001    point 
    .6300000000E+000    .3000000000E-001    .1111111111E-001    point 
    .6300000000E+000    .2000000000E-001    .1111111111E-001    point 
    .6300000000E+000    .1000000000E-001    .1111111111E-001    point 
    .6300000000E+000    .0000000000E+000    .1111111111E-001    point 
    .6400000000E+000    .1200000000E+001    .1444444444E+000    point 
    .6400000000E+000    .1190000000E+001    .1777777778E+000    point 
    .6400000000E+000    .1180000000E+001    .4444444444E-001    point 
    .6400000000E+000    .1170000000E+001    .3333333333E-001    point 
    .6400000000E+000    .1160000000E+001    .6666666667E-001    point 
    .6400000000E+000    .1150000000E+001    .2222222222E-001    point 
    .6400000000E+000    .1140000000E+001    .1111111111E-001    point 
    .6400000000E+000    .1130000000E+001    .3333333333E-001    point 
    .6400000000E+000    .1120000000E+001    .2222222222E-001    point 
    .6400000000E+000    .1110000000E+001    .5555555556E-001    point 
    .6400000000E+000    .1100000000E+001    .5555555556E-001    point 
    .6400000000E+000    .1090000000E+001    .6666666667E-001    point 
    .6400000000E+000    .1080000000E+001    .8888888889E-001    point 
    .6400000000E+000    .1070000000E+001    .3333333333E-001    point 
    .6400000000E+000    .1060000000E+001    .4444444444E-001    point 
    .6400000000E+000    .1050000000E+001    .3333333333E-001    point 
    .6400000000E+000    .1040000000E+001    .5555555556E-001    point 
    .6400000000E+000    .1030000000E+001    .6666666667E-001    point 
    .6400000000E+000    .1020000000E+001    .3333333333E-001    point 
    .6400000000E+000    .1010000000E+001    .2222222222E-001    point 
    .6400000000E+000    .1000000000E+001    .2222222222E-001    point 
    .6400000000E+000    .9900000000E+000    .3333333333E-001    point 
    .6400000000E+000    .9800000000E+000    .3333333333E-001    point 
    .6400000000E+000    .9700000000E+000    .1111111111E-001    point 
    .6400000000E+000    .9600000000E+000    .1111111111E-001    point 
    .6400000000E+000    .9500000000E+000    .1222222222E+000    point 
    .6400000000E+000    .9400000000E+000    .4444444444E-001    point 
    .6400000000E+000    .9300000000E+000    .5555555556E-001    point 
    .6400000000E+000    .9200000000E+000    .1111111111E-001    point 
    .6400000000E+000    .9100000000E+000    .8888888889E-001    point 
    .6400000000E+000    .9000000000E+000    .1111111111E+000    point 
    .6400000000E+000    .8900000000E+000    .7777777778E-001    point 
    .6400000000E+000    .8800000000E+000    .1111111111E-001    point 
    .6400000000E+000    .8700000000E+000    .1111111111E-001    point 
    .6400000000E+000    .8600000000E+000    .2222222222E+000    point 
    .6400000000E+000    .8500000000E+000    .2222222222E-001    point 
    .6400000000E+000    .8400000000E+000    .1111111111E-001    point 
    .6400000000E+000    .8300000000E+000    .5555555556E-001    point 
    .6400000000E+000    .8200000000E+000    .1111111111E-001    point 
    .6400000000E+000    .8100000000E+000    .5555555556E-001    point 
    .6400000000E+000    .8000000000E+000    .1888888889E+000    point 
    .6400000000E+000    .7900000000E+000    .1111111111E+000    point 
    .6400000000E+000    .7800000000E+000    .5555555556E-001    point 
    .6400000000E+000    .7700000000E+000    .1111111111E-001    point 
    .6400000000E+000    .7600000000E+000    .1222222222E+000    point 
    .6400000000E+000    .7500000000E+000    .1111111111E-001    point 
    .6400000000E+000    .7400000000E+000    .1111111111E-001    point 
    .6400000000E+000    .7300000000E+000    .2222222222E-001    point 
    .6400000000E+000    .7200000000E+000    .1111111111E-001    point 
    .6400000000E+000    .7100000000E+000    .5555555556E-001    point 
    .6400000000E+000    .7000000000E+000    .3222222222E+000    point 
    .6400000000E+000    .6900000000E+000    .1111111111E-001    point 
    .6400000000E+000    .6800000000E+000    .2222222222E-001    point 
    .6400000000E+000    .6700000000E+000    .7777777778E-001    point 
    .6400000000E+000    .6600000000E+000    .1111111111E-001    point 
    .6400000000E+000    .6500000000E+000    .6666666667E-001    point 
    .6400000000E+000    .6400000000E+000    .3333333333E-001    point 
    .6400000000E+000    .6300000000E+000    .2222222222E-001    point 
    .6400000000E+000    .6200000000E+000    .1111111111E-001    point 
    .6400000000E+000    .6100000000E+000    .1666666667E+000    point 
    .6400000000E+000    .6000000000E+000    .3333333333E-001    point 
    .6400000000E+000    .5900000000E+000    .1111111111E+000    point 
    .6400000000E+000    .5800000000E+000    .2222222222E-001    point 
    .6400000000E+000    .5700000000E+000    .1333333333E+000    point 
    .6400000000E+000    .5600000000E+000    .1111111111E-001    point 
    .6400000000E+000    .5500000000E+000    .5555555556E-001    point 
    .6400000000E+000    .5400000000E+000    .6666666667E-001    point 
    .6400000000E+000    .5300000000E+000    .3333333333E-001    point 
    .6400000000E+000    .5200000000E+000    .7777777778E-001    point 
    .6400000000E+000    .5100000000E+000    .5555555556E-001    point 
    .6400000000E+000    .5000000000E+000    .4444444444E-001    point 
    .6400000000E+000    .4900000000E+000    .1888888889E+000    point 
    .6400000000E+000    .4800000000E+000    .4444444444E-001    point 
    .6400000000E+000    .4700000000E+000    .1111111111E-001    point 
    .6400000000E+000    .4600000000E+000    .1111111111E-001    point 
    .6400000000E+000    .4500000000E+000    .1111111111E-001    point 
    .6400000000E+000    .4400000000E+000    .1111111111E-001    point 
    .6400000000E+000    .4300000000E+000    .1111111111E-001    point 
    .6400000000E+000    .4200000000E+000    .1111111111E-001    point 
    .6400000000E+000    .4100000000E+000    .1111111111E-001    point 
    .6400000000E+000    .4000000000E+000    .1111111111E-001    point 
    .6400000000E+000    .3900000000E+000    .1111111111E-001    point 
    .6400000000E+000    .3800000000E+000    .1111111111E-001    point 
    .6400000000E+000    .3700000000E+000    .1111111111E-001    point 
    .6400000000E+000    .3600000000E+000    .1111111111E-001    point 
    .6400000000E+000    .3500000000E+000    .1111111111E-001    point 
    .6400000000E+000    .3400000000E+000    .1111111111E-001    point 
    .6400000000E+000    .3300000000E+000    .1111111111E-001    point 
    .6400000000E+000    .3200000000E+000    .1111111111E-001    point 
    .6400000000E+000    .3100000000E+000    .1111111111E-001    point 
    .6400000000E+000    .3000000000E+000    .1111111111E-001    point 
    .6400000000E+000    .2900000000E+000    .1111111111E-001    point 
    .6400000000E+000    .2800000000E+000    .1111111111E-001    point 
    .6400000000E+000    .2700000000E+000    .1111111111E-001    point 
    .6400000000E+000    .2600000000E+000    .1111111111E-001    point 
    .6400000000E+000    .2500000000E+000    .1111111111E-001    point 
    .6400000000E+000    .2400000000E+000    .1111111111E-001    point 
    .6400000000E+000    .2300000000E+000    .1111111111E-001    point 
    .6400000000E+000    .2200000000E+000    .1111111111E-001    point 
    .6400000000E+000    .2100000000E+000    .1111111111E-001    point 
    .6400000000E+000    .2000000000E+000    .1111111111E-001    point 
    .6400000000E+000    .1900000000E+000    .1111111111E-001    point 
    .6400000000E+000    .1800000000E+000    .1111111111E-001    point 
    .6400000000E+000    .1700000000E+000    .1111111111E-001    point 
    .6400000000E+000    .1600000000E+000    .1111111111E-001    point 
    .6400000000E+000    .1500000000E+000    .1111111111E-001    point 
    .6400000000E+000    .1400000000E+000    .1111111111E-001    point 
    .6400000000E+000    .1300000000E+000    .1111111111E-001    point 
    .6400000000E+000    .1200000000E+000    .1111111111E-001    point 
    .6400000000E+000    .1100000000E+000    .1111111111E-001    point 
    .6400000000E+000    .1000000000E+000    .1111111111E-001    point 
    .6400000000E+000    .9000000000E-001    .1111111111E-001    point 
    .6400000000E+000    .8000000000E-001    .1111111111E-001    point 
    .6400000000E+000    .7000000000E-001    .1111111111E-001    point 
    .6400000000E+000    .6000000000E-001    .1111111111E-001    point 
    .6400000000E+000    .5000000000E-001    .1111111111E-001    point 
    .6400000000E+000    .4000000000E-001    .1111111111E-001    point 
    .6400000000E+000    .3000000000E-001    .1111111111E-001    point 
    .6400000000E+000    .2000000000E-001    .1111111111E-001    point 
    .6400000000E+000    .1000000000E-001    .1111111111E-001    point 
    .6400000000E+000    .0000000000E+000    .1111111111E-001    point 
    .6500000000E+000    .1200000000E+001    .1222222222E+000    point 
    .6500000000E+000    .1190000000E+001    .1333333333E+000    point 
    .6500000000E+000    .1180000000E+001    .1111111111E+000    point 
    .6500000000E+000    .1170000000E+001    .4444444444E+000    point 
    .6500000000E+000    .1160000000E+001    .4444444444E-001    point 
    .6500000000E+000    .1150000000E+001    .5555555556E+000    point 
    .6500000000E+000    .1140000000E+001    .1000000000E+000    point 
    .6500000000E+000    .1130000000E+001    .6666666667E-001    point 
    .6500000000E+000    .1120000000E+001    .8888888889E-001    point 
    .6500000000E+000    .1110000000E+001    .8888888889E-001    point 
    .6500000000E+000    .1100000000E+001    .1111111111E-001    point 
    .6500000000E+000    .1090000000E+001    .6666666667E-001    point 
    .6500000000E+000    .1080000000E+001    .7777777778E-001    point 
    .6500000000E+000    .1070000000E+001    .8888888889E-001    point 
    .6500000000E+000    .1060000000E+001    .6666666667E-001    point 
    .6500000000E+000    .1050000000E+001    .2222222222E-001    point 
    .6500000000E+000    .1040000000E+001    .4444444444E-001    point 
    .6500000000E+000    .1030000000E+001    .5555555556E-001    point 
    .6500000000E+000    .1020000000E+001    .1888888889E+000    point 
    .6500000000E+000    .1010000000E+001    .4444444444E-001    point 
    .6500000000E+000    .1000000000E+001    .4444444444E-001    point 
    .6500000000E+000    .9900000000E+000    .6666666667E-001    point 
    .6500000000E+000    .9800000000E+000    .1111111111E-001    point 
    .6500000000E+000    .9700000000E+000    .1777777778E+000    point 
    .6500000000E+000    .9600000000E+000    .2111111111E+000    point 
    .6500000000E+000    .9500000000E+000    .3333333333E-001    point 
    .6500000000E+000    .9400000000E+000    .1111111111E-001    point 
    .6500000000E+000    .9300000000E+000    .2444444444E+000    point 
    .6500000000E+000    .9200000000E+000    .1333333333E+000    point 
    .6500000000E+000    .9100000000E+000    .1111111111E-001    point 
    .6500000000E+000    .9000000000E+000    .2222222222E-001    point 
    .6500000000E+000    .8900000000E+000    .2555555556E+000    point 
    .6500000000E+000    .8800000000E+000    .1111111111E-001    point 
    .6500000000E+000    .8700000000E+000    .3333333333E-001    point 
    .6500000000E+000    .8600000000E+000    .1555555556E+000    point 
    .6500000000E+000    .8500000000E+000    .1111111111E-001    point 
    .6500000000E+000    .8400000000E+000    .2222222222E-001    point 
    .6500000000E+000    .8300000000E+000    .1111111111E-001    point 
    .6500000000E+000    .8200000000E+000    .1444444444E+000    point 
    .6500000000E+000    .8100000000E+000    .2222222222E-001    point 
    .6500000000E+000    .8000000000E+000    .8888888889E-001    point 
    .6500000000E+000    .7900000000E+000    .1111111111E-001    point 
    .6500000000E+000    .7800000000E+000    .1111111111E-001    point 
    .6500000000E+000    .7700000000E+000    .4444444444E-001    point 
    .6500000000E+000    .7600000000E+000    .1000000000E+000    point 
    .6500000000E+000    .7500000000E+000    .1111111111E+000    point 
    .6500000000E+000    .7400000000E+000    .7777777778E-001    point 
    .6500000000E+000    .7300000000E+000    .3333333333E-001    point 
    .6500000000E+000    .7200000000E+000    .6666666667E-001    point 
    .6500000000E+000    .7100000000E+000    .1666666667E+000    point 
    .6500000000E+000    .7000000000E+000    .1888888889E+000    point 
    .6500000000E+000    .6900000000E+000    .3333333333E-001    point 
    .6500000000E+000    .6800000000E+000    .1111111111E-001    point 
    .6500000000E+000    .6700000000E+000    .1111111111E-001    point 
    .6500000000E+000    .6600000000E+000    .1111111111E-001    point 
    .6500000000E+000    .6500000000E+000    .4444444444E-001    point 
    .6500000000E+000    .6400000000E+000    .5555555556E-001    point 
    .6500000000E+000    .6300000000E+000    .1444444444E+000    point 
    .6500000000E+000    .6200000000E+000    .4444444444E-001    point 
    .6500000000E+000    .6100000000E+000    .3333333333E-001    point 
    .6500000000E+000    .6000000000E+000    .1111111111E-001    point 
    .6500000000E+000    .5900000000E+000    .2222222222E-001    point 
    .6500000000E+000    .5800000000E+000    .3333333333E-001    point 
    .6500000000E+000    .5700000000E+000    .7777777778E-001    point 
    .6500000000E+000    .5600000000E+000    .6666666667E-001    point 
    .6500000000E+000    .5500000000E+000    .1000000000E+000    point 
    .6500000000E+000    .5400000000E+000    .8888888889E-001    point 
    .6500000000E+000    .5300000000E+000    .1000000000E+000    point 
    .6500000000E+000    .5200000000E+000    .1111111111E-001    point 
    .6500000000E+000    .5100000000E+000    .5555555556E-001    point 
    .6500000000E+000    .5000000000E+000    .6666666667E-001    point 
    .6500000000E+000    .4900000000E+000    .8888888889E-001    point 
    .6500000000E+000    .4800000000E+000    .5555555556E-001    point 
    .6500000000E+000    .4700000000E+000    .1111111111E-001    point 
    .6500000000E+000    .4600000000E+000    .1111111111E-001    point 
    .6500000000E+000    .4500000000E+000    .1111111111E-001    point 
    .6500000000E+000    .4400000000E+000    .1111111111E-001    point 
    .6500000000E+000    .4300000000E+000    .1111111111E-001    point 
    .6500000000E+000    .4200000000E+000    .1111111111E-001    point 
    .6500000000E+000    .4100000000E+000    .1111111111E-001    point 
    .6500000000E+000    .4000000000E+000    .1111111111E-001    point 
    .6500000000E+000    .3900000000E+000    .1111111111E-001    point 
    .6500000000E+000    .3800000000E+000    .1111111111E-001    point 
    .6500000000E+000    .3700000000E+000    .1111111111E-001    point 
    .6500000000E+000    .3600000000E+000    .1111111111E-001    point 
    .6500000000E+000    .3500000000E+000    .1111111111E-001    point 
    .6500000000E+000    .3400000000E+000    .1111111111E-001    point 
    .6500000000E+000    .3300000000E+000    .1111111111E-001    point 
    .6500000000E+000    .3200000000E+000    .1111111111E-001    point 
    .6500000000E+000    .3100000000E+000    .1111111111E-001    point 
    .6500000000E+000    .3000000000E+000    .1111111111E-001    point 
    .6500000000E+000    .2900000000E+000    .1111111111E-001    point 
    .6500000000E+000    .2800000000E+000    .1111111111E-001    point 
    .6500000000E+000    .2700000000E+000    .1111111111E-001    point 
    .6500000000E+000    .2600000000E+000    .1111111111E-001    point 
    .6500000000E+000    .2500000000E+000    .1111111111E-001    point 
    .6500000000E+000    .2400000000E+000    .1111111111E-001    point 
    .6500000000E+000    .2300000000E+000    .1111111111E-001    point 
    .6500000000E+000    .2200000000E+000    .1111111111E-001    point 
    .6500000000E+000    .2100000000E+000    .1111111111E-001    point 
    .6500000000E+000    .2000000000E+000    .1111111111E-001    point 
    .6500000000E+000    .1900000000E+000    .1111111111E-001    point 
    .6500000000E+000    .1800000000E+000    .1111111111E-001    point 
    .6500000000E+000    .1700000000E+000    .1111111111E-001    point 
    .6500000000E+000    .1600000000E+000    .1111111111E-001    point 
    .6500000000E+000    .1500000000E+000    .1111111111E-001    point 
    .6500000000E+000    .1400000000E+000    .1111111111E-001    point 
    .6500000000E+000    .1300000000E+000    .1111111111E-001    point 
    .6500000000E+000    .1200000000E+000    .1111111111E-001    point 
    .6500000000E+000    .1100000000E+000    .1111111111E-001    point 
    .6500000000E+000    .1000000000E+000    .1111111111E-001    point 
    .6500000000E+000    .9000000000E-001    .1111111111E-001    point 
    .6500000000E+000    .8000000000E-001    .1111111111E-001    point 
    .6500000000E+000    .7000000000E-001    .1111111111E-001    point 
    .6500000000E+000    .6000000000E-001    .1111111111E-001    point 
    .6500000000E+000    .5000000000E-001    .1111111111E-001    point 
    .6500000000E+000    .4000000000E-001    .1111111111E-001    point 
    .6500000000E+000    .3000000000E-001    .1111111111E-001    point 
    .6500000000E+000    .2000000000E-001    .1111111111E-001    point 
    .6500000000E+000    .1000000000E-001    .1111111111E-001    point 
    .6500000000E+000    .0000000000E+000    .1111111111E-001    point 
    .6600000000E+000    .1200000000E+001    .4444444444E-001    point 
    .6600000000E+000    .1190000000E+001    .1111111111E-001    point 
    .6600000000E+000    .1180000000E+001    .4444444444E-001    point 
    .6600000000E+000    .1170000000E+001    .6666666667E-001    point 
    .6600000000E+000    .1160000000E+001    .2333333333E+000    point 
    .6600000000E+000    .1150000000E+001    .2222222222E-001    point 
    .6600000000E+000    .1140000000E+001    .3333333333E-001    point 
    .6600000000E+000    .1130000000E+001    .1333333333E+000    point 
    .6600000000E+000    .1120000000E+001    .3333333333E-001    point 
    .6600000000E+000    .1110000000E+001    .2222222222E-001    point 
    .6600000000E+000    .1100000000E+001    .4444444444E-001    point 
    .6600000000E+000    .1090000000E+001    .7777777778E-001    point 
    .6600000000E+000    .1080000000E+001    .8888888889E-001    point 
    .6600000000E+000    .1070000000E+001    .2222222222E-001    point 
    .6600000000E+000    .1060000000E+001    .3333333333E-001    point 
    .6600000000E+000    .1050000000E+001    .4444444444E-001    point 
    .6600000000E+000    .1040000000E+001    .1333333333E+000    point 
    .6600000000E+000    .1030000000E+001    .6666666667E-001    point 
    .6600000000E+000    .1020000000E+001    .6666666667E-001    point 
    .6600000000E+000    .1010000000E+001    .2222222222E-001    point 
    .6600000000E+000    .1000000000E+001    .1333333333E+000    point 
    .6600000000E+000    .9900000000E+000    .2222222222E-001    point 
    .6600000000E+000    .9800000000E+000    .1111111111E-001    point 
    .6600000000E+000    .9700000000E+000    .1222222222E+000    point 
    .6600000000E+000    .9600000000E+000    .5555555556E-001    point 
    .6600000000E+000    .9500000000E+000    .6666666667E-001    point 
    .6600000000E+000    .9400000000E+000    .7777777778E-001    point 
    .6600000000E+000    .9300000000E+000    .2111111111E+000    point 
    .6600000000E+000    .9200000000E+000    .1222222222E+000    point 
    .6600000000E+000    .9100000000E+000    .5555555556E-001    point 
    .6600000000E+000    .9000000000E+000    .6666666667E-001    point 
    .6600000000E+000    .8900000000E+000    .4444444444E-001    point 
    .6600000000E+000    .8800000000E+000    .3000000000E+000    point 
    .6600000000E+000    .8700000000E+000    .7777777778E-001    point 
    .6600000000E+000    .8600000000E+000    .1222222222E+000    point 
    .6600000000E+000    .8500000000E+000    .1777777778E+000    point 
    .6600000000E+000    .8400000000E+000    .1111111111E-001    point 
    .6600000000E+000    .8300000000E+000    .2222222222E-001    point 
    .6600000000E+000    .8200000000E+000    .4444444444E-001    point 
    .6600000000E+000    .8100000000E+000    .2222222222E-001    point 
    .6600000000E+000    .8000000000E+000    .5555555556E-001    point 
    .6600000000E+000    .7900000000E+000    .3333333333E-001    point 
    .6600000000E+000    .7800000000E+000    .8888888889E-001    point 
    .6600000000E+000    .7700000000E+000    .2888888889E+000    point 
    .6600000000E+000    .7600000000E+000    .1000000000E+000    point 
    .6600000000E+000    .7500000000E+000    .1111111111E-001    point 
    .6600000000E+000    .7400000000E+000    .1111111111E+000    point 
    .6600000000E+000    .7300000000E+000    .2222222222E-001    point 
    .6600000000E+000    .7200000000E+000    .4444444444E-001    point 
    .6600000000E+000    .7100000000E+000    .1555555556E+000    point 
    .6600000000E+000    .7000000000E+000    .4444444444E-001    point 
    .6600000000E+000    .6900000000E+000    .5555555556E-001    point 
    .6600000000E+000    .6800000000E+000    .1111111111E-001    point 
    .6600000000E+000    .6700000000E+000    .7777777778E-001    point 
    .6600000000E+000    .6600000000E+000    .1555555556E+000    point 
    .6600000000E+000    .6500000000E+000    .1111111111E-001    point 
    .6600000000E+000    .6400000000E+000    .3111111111E+000    point 
    .6600000000E+000    .6300000000E+000    .4444444444E-001    point 
    .6600000000E+000    .6200000000E+000    .2222222222E-001    point 
    .6600000000E+000    .6100000000E+000    .1333333333E+000    point 
    .6600000000E+000    .6000000000E+000    .1111111111E-001    point 
    .6600000000E+000    .5900000000E+000    .1111111111E-001    point 
    .6600000000E+000    .5800000000E+000    .1666666667E+000    point 
    .6600000000E+000    .5700000000E+000    .4444444444E-001    point 
    .6600000000E+000    .5600000000E+000    .2222222222E-001    point 
    .6600000000E+000    .5500000000E+000    .8888888889E-001    point 
    .6600000000E+000    .5400000000E+000    .1111111111E-001    point 
    .6600000000E+000    .5300000000E+000    .1111111111E-001    point 
    .6600000000E+000    .5200000000E+000    .1555555556E+000    point 
    .6600000000E+000    .5100000000E+000    .2222222222E+000    point 
    .6600000000E+000    .5000000000E+000    .1111111111E-001    point 
    .6600000000E+000    .4900000000E+000    .4444444444E-001    point 
    .6600000000E+000    .4800000000E+000    .4444444444E-001    point 
    .6600000000E+000    .4700000000E+000    .3000000000E+000    point 
    .6600000000E+000    .4600000000E+000    .1111111111E-001    point 
    .6600000000E+000    .4500000000E+000    .1111111111E-001    point 
    .6600000000E+000    .4400000000E+000    .1111111111E-001    point 
    .6600000000E+000    .4300000000E+000    .1111111111E-001    point 
    .6600000000E+000    .4200000000E+000    .1111111111E-001    point 
    .6600000000E+000    .4100000000E+000    .1111111111E-001    point 
    .6600000000E+000    .4000000000E+000    .1111111111E-001    point 
    .6600000000E+000    .3900000000E+000    .1111111111E-001    point 
    .6600000000E+000    .3800000000E+000    .1111111111E-001    point 
    .6600000000E+000    .3700000000E+000    .1111111111E-001    point 
    .6600000000E+000    .3600000000E+000    .1111111111E-001    point 
    .6600000000E+000    .3500000000E+000    .1111111111E-001    point 
    .6600000000E+000    .3400000000E+000    .1111111111E-001    point 
    .6600000000E+000    .3300000000E+000    .1111111111E-001    point 
    .6600000000E+000    .3200000000E+000    .1111111111E-001    point 
    .6600000000E+000    .3100000000E+000    .1111111111E-001    point 
    .6600000000E+000    .3000000000E+000    .1111111111E-001    point 
    .6600000000E+000    .2900000000E+000    .1111111111E-001    point 
    .6600000000E+000    .2800000000E+000    .1111111111E-001    point 
    .6600000000E+000    .2700000000E+000    .1111111111E-001    point 
    .6600000000E+000    .2600000000E+000    .1111111111E-001    point 
    .6600000000E+000    .2500000000E+000    .1111111111E-001    point 
    .6600000000E+000    .2400000000E+000    .1111111111E-001    point 
    .6600000000E+000    .2300000000E+000    .1111111111E-001    point 
    .6600000000E+000    .2200000000E+000    .1111111111E-001    point 
    .6600000000E+000    .2100000000E+000    .1111111111E-001    point 
    .6600000000E+000    .2000000000E+000    .1111111111E-001    point 
    .6600000000E+000    .1900000000E+000    .1111111111E-001    point 
    .6600000000E+000    .1800000000E+000    .1111111111E-001    point 
    .6600000000E+000    .1700000000E+000    .1111111111E-001    point 
    .6600000000E+000    .1600000000E+000    .1111111111E-001    point 
    .6600000000E+000    .1500000000E+000    .1111111111E-001    point 
    .6600000000E+000    .1400000000E+000    .1111111111E-001    point 
    .6600000000E+000    .1300000000E+000    .1111111111E-001    point 
    .6600000000E+000    .1200000000E+000    .1111111111E-001    point 
    .6600000000E+000    .1100000000E+000    .1111111111E-001    point 
    .6600000000E+000    .1000000000E+000    .1111111111E-001    point 
    .6600000000E+000    .9000000000E-001    .1111111111E-001    point 
    .6600000000E+000    .8000000000E-001    .1111111111E-001    point 
    .6600000000E+000    .7000000000E-001    .1111111111E-001    point 
    .6600000000E+000    .6000000000E-001    .1111111111E-001    point 
    .6600000000E+000    .5000000000E-001    .1111111111E-001    point 
    .6600000000E+000    .4000000000E-001    .1111111111E-001    point 
    .6600000000E+000    .3000000000E-001    .1111111111E-001    point 
    .6600000000E+000    .2000000000E-001    .1111111111E-001    point 
    .6600000000E+000    .1000000000E-001    .1111111111E-001    point 
    .6600000000E+000    .0000000000E+000    .1111111111E-001    point 
    .6700000000E+000    .1200000000E+001    .1111111111E+000    point 
    .6700000000E+000    .1190000000E+001    .3333333333E+000    point 
    .6700000000E+000    .1180000000E+001    .2444444444E+000    point 
    .6700000000E+000    .1170000000E+001    .4444444444E-001    point 
    .6700000000E+000    .1160000000E+001    .3333333333E-001    point 
    .6700000000E+000    .1150000000E+001    .2222222222E-001    point 
    .6700000000E+000    .1140000000E+001    .3000000000E+000    point 
    .6700000000E+000    .1130000000E+001    .4444444444E-001    point 
    .6700000000E+000    .1120000000E+001    .3333333333E-001    point 
    .6700000000E+000    .1110000000E+001    .1333333333E+000    point 
    .6700000000E+000    .1100000000E+001    .1111111111E+000    point 
    .6700000000E+000    .1090000000E+001    .1000000000E+000    point 
    .6700000000E+000    .1080000000E+001    .1333333333E+000    point 
    .6700000000E+000    .1070000000E+001    .3666666667E+000    point 
    .6700000000E+000    .1060000000E+001    .1111111111E+000    point 
    .6700000000E+000    .1050000000E+001    .1111111111E+000    point 
    .6700000000E+000    .1040000000E+001    .3333333333E-001    point 
    .6700000000E+000    .1030000000E+001    .8888888889E-001    point 
    .6700000000E+000    .1020000000E+001    .2111111111E+000    point 
    .6700000000E+000    .1010000000E+001    .1333333333E+000    point 
    .6700000000E+000    .1000000000E+001    .3333333333E-001    point 
    .6700000000E+000    .9900000000E+000    .2333333333E+000    point 
    .6700000000E+000    .9800000000E+000    .3333333333E-001    point 
    .6700000000E+000    .9700000000E+000    .1000000000E+000    point 
    .6700000000E+000    .9600000000E+000    .4444444444E-001    point 
    .6700000000E+000    .9500000000E+000    .1111111111E-001    point 
    .6700000000E+000    .9400000000E+000    .2222222222E+000    point 
    .6700000000E+000    .9300000000E+000    .7777777778E-001    point 
    .6700000000E+000    .9200000000E+000    .3333333333E-001    point 
    .6700000000E+000    .9100000000E+000    .4444444444E-001    point 
    .6700000000E+000    .9000000000E+000    .8888888889E-001    point 
    .6700000000E+000    .8900000000E+000    .2222222222E-001    point 
    .6700000000E+000    .8800000000E+000    .1888888889E+000    point 
    .6700000000E+000    .8700000000E+000    .4444444444E-001    point 
    .6700000000E+000    .8600000000E+000    .2222222222E-001    point 
    .6700000000E+000    .8500000000E+000    .5555555556E-001    point 
    .6700000000E+000    .8400000000E+000    .1111111111E-001    point 
    .6700000000E+000    .8300000000E+000    .1111111111E-001    point 
    .6700000000E+000    .8200000000E+000    .1111111111E-001    point 
    .6700000000E+000    .8100000000E+000    .4444444444E-001    point 
    .6700000000E+000    .8000000000E+000    .5555555556E-001    point 
    .6700000000E+000    .7900000000E+000    .1111111111E-001    point 
    .6700000000E+000    .7800000000E+000    .5555555556E-001    point 
    .6700000000E+000    .7700000000E+000    .5555555556E-001    point 
    .6700000000E+000    .7600000000E+000    .4444444444E-001    point 
    .6700000000E+000    .7500000000E+000    .4000000000E+000    point 
    .6700000000E+000    .7400000000E+000    .3111111111E+000    point 
    .6700000000E+000    .7300000000E+000    .1111111111E-001    point 
    .6700000000E+000    .7200000000E+000    .1333333333E+000    point 
    .6700000000E+000    .7100000000E+000    .1222222222E+000    point 
    .6700000000E+000    .7000000000E+000    .6666666667E-001    point 
    .6700000000E+000    .6900000000E+000    .1111111111E+000    point 
    .6700000000E+000    .6800000000E+000    .7777777778E-001    point 
    .6700000000E+000    .6700000000E+000    .4444444444E-001    point 
    .6700000000E+000    .6600000000E+000    .3333333333E-001    point 
    .6700000000E+000    .6500000000E+000    .1111111111E-001    point 
    .6700000000E+000    .6400000000E+000    .8888888889E-001    point 
    .6700000000E+000    .6300000000E+000    .3333333333E-001    point 
    .6700000000E+000    .6200000000E+000    .1333333333E+000    point 
    .6700000000E+000    .6100000000E+000    .1444444444E+000    point 
    .6700000000E+000    .6000000000E+000    .7777777778E-001    point 
    .6700000000E+000    .5900000000E+000    .6666666667E-001    point 
    .6700000000E+000    .5800000000E+000    .1555555556E+000    point 
    .6700000000E+000    .5700000000E+000    .1111111111E-001    point 
    .6700000000E+000    .5600000000E+000    .1111111111E-001    point 
    .6700000000E+000    .5500000000E+000    .7777777778E-001    point 
    .6700000000E+000    .5400000000E+000    .6666666667E-001    point 
    .6700000000E+000    .5300000000E+000    .1111111111E-001    point 
    .6700000000E+000    .5200000000E+000    .1000000000E+000    point 
    .6700000000E+000    .5100000000E+000    .6666666667E-001    point 
    .6700000000E+000    .5000000000E+000    .7777777778E-001    point 
    .6700000000E+000    .4900000000E+000    .2666666667E+000    point 
    .6700000000E+000    .4800000000E+000    .4444444444E-001    point 
    .6700000000E+000    .4700000000E+000    .1111111111E+000    point 
    .6700000000E+000    .4600000000E+000    .1111111111E-001    point 
    .6700000000E+000    .4500000000E+000    .7777777778E-001    point 
    .6700000000E+000    .4400000000E+000    .7777777778E-001    point 
    .6700000000E+000    .4300000000E+000    .1333333333E+000    point 
    .6700000000E+000    .4200000000E+000    .1111111111E-001    point 
    .6700000000E+000    .4100000000E+000    .1111111111E-001    point 
    .6700000000E+000    .4000000000E+000    .1111111111E-001    point 
    .6700000000E+000    .3900000000E+000    .1111111111E-001    point 
    .6700000000E+000    .3800000000E+000    .1111111111E-001    point 
    .6700000000E+000    .3700000000E+000    .1111111111E-001    point 
    .6700000000E+000    .3600000000E+000    .1111111111E-001    point 
    .6700000000E+000    .3500000000E+000    .1111111111E-001    point 
    .6700000000E+000    .3400000000E+000    .1111111111E-001    point 
    .6700000000E+000    .3300000000E+000    .1111111111E-001    point 
    .6700000000E+000    .3200000000E+000    .1111111111E-001    point 
    .6700000000E+000    .3100000000E+000    .1111111111E-001    point 
    .6700000000E+000    .3000000000E+000    .1111111111E-001    point 
    .6700000000E+000    .2900000000E+000    .1111111111E-001    point 
    .6700000000E+000    .2800000000E+000    .1111111111E-001    point 
    .6700000000E+000    .2700000000E+000    .1111111111E-001    point 
    .6700000000E+000    .2600000000E+000    .1111111111E-001    point 
    .6700000000E+000    .2500000000E+000    .1111111111E-001    point 
    .6700000000E+000    .2400000000E+000    .1111111111E-001    point 
    .6700000000E+000    .2300000000E+000    .1111111111E-001    point 
    .6700000000E+000    .2200000000E+000    .1111111111E-001    point 
    .6700000000E+000    .2100000000E+000    .1111111111E-001    point 
    .6700000000E+000    .2000000000E+000    .1111111111E-001    point 
    .6700000000E+000    .1900000000E+000    .1111111111E-001    point 
    .6700000000E+000    .1800000000E+000    .1111111111E-001    point 
    .6700000000E+000    .1700000000E+000    .1111111111E-001    point 
    .6700000000E+000    .1600000000E+000    .1111111111E-001    point 
    .6700000000E+000    .1500000000E+000    .1111111111E-001    point 
    .6700000000E+000    .1400000000E+000    .1111111111E-001    point 
    .6700000000E+000    .1300000000E+000    .1111111111E-001    point 
    .6700000000E+000    .1200000000E+000    .1111111111E-001    point 
    .6700000000E+000    .1100000000E+000    .1111111111E-001    point 
    .6700000000E+000    .1000000000E+000    .1111111111E-001    point 
    .6700000000E+000    .9000000000E-001    .1111111111E-001    point 
    .6700000000E+000    .8000000000E-001    .1111111111E-001    point 
    .6700000000E+000    .7000000000E-001    .1111111111E-001    point 
    .6700000000E+000    .6000000000E-001    .1111111111E-001    point 
    .6700000000E+000    .5000000000E-001    .1111111111E-001    point 
    .6700000000E+000    .4000000000E-001    .1111111111E-001    point 
    .6700000000E+000    .3000000000E-001    .1111111111E-001    point 
    .6700000000E+000    .2000000000E-001    .1111111111E-001    point 
    .6700000000E+000    .1000000000E-001    .1111111111E-001    point 
    .6700000000E+000    .0000000000E+000    .1111111111E-001    point 
    .6800000000E+000    .1200000000E+001    .4444444444E-001    point 
    .6800000000E+000    .1190000000E+001    .1222222222E+000    point 
    .6800000000E+000    .1180000000E+001    .1777777778E+000    point 
    .6800000000E+000    .1170000000E+001    .1111111111E+000    point 
    .6800000000E+000    .1160000000E+001    .1111111111E+000    point 
    .6800000000E+000    .1150000000E+001    .3333333333E-001    point 
    .6800000000E+000    .1140000000E+001    .1666666667E+000    point 
    .6800000000E+000    .1130000000E+001    .3333333333E-001    point 
    .6800000000E+000    .1120000000E+001    .1333333333E+000    point 
    .6800000000E+000    .1110000000E+001    .1111111111E+000    point 
    .6800000000E+000    .1100000000E+001    .3111111111E+000    point 
    .6800000000E+000    .1090000000E+001    .1222222222E+000    point 
    .6800000000E+000    .1080000000E+001    .3333333333E-001    point 
    .6800000000E+000    .1070000000E+001    .1111111111E-001    point 
    .6800000000E+000    .1060000000E+001    .3333333333E-001    point 
    .6800000000E+000    .1050000000E+001    .3333333333E-001    point 
    .6800000000E+000    .1040000000E+001    .3333333333E-001    point 
    .6800000000E+000    .1030000000E+001    .1777777778E+000    point 
    .6800000000E+000    .1020000000E+001    .1222222222E+000    point 
    .6800000000E+000    .1010000000E+001    .2005662308E-016    point 
    .6800000000E+000    .1000000000E+001    .2222222222E-001    point 
    .6800000000E+000    .9900000000E+000    .4444444444E-001    point 
    .6800000000E+000    .9800000000E+000    .2333333333E+000    point 
    .6800000000E+000    .9700000000E+000    .1000000000E+000    point 
    .6800000000E+000    .9600000000E+000    .4444444444E-001    point 
    .6800000000E+000    .9500000000E+000    .6666666667E-001    point 
    .6800000000E+000    .9400000000E+000    .7777777778E-001    point 
    .6800000000E+000    .9300000000E+000    .1444444444E+000    point 
    .6800000000E+000    .9200000000E+000    .2005662308E-016    point 
    .6800000000E+000    .9100000000E+000    .2000000000E+000    point 
    .6800000000E+000    .9000000000E+000    .3333333333E-001    point 
    .6800000000E+000    .8900000000E+000    .3444444444E+000    point 
    .6800000000E+000    .8800000000E+000    .4444444444E-001    point 
    .6800000000E+000    .8700000000E+000    .2005662308E-016    point 
    .6800000000E+000    .8600000000E+000    .1666666667E+000    point 
    .6800000000E+000    .8500000000E+000    .2005662308E-016    point 
    .6800000000E+000    .8400000000E+000    .6666666667E-001    point 
    .6800000000E+000    .8300000000E+000    .2222222222E+000    point 
    .6800000000E+000    .8200000000E+000    .2005662308E-016    point 
    .6800000000E+000    .8100000000E+000    .1444444444E+000    point 
    .6800000000E+000    .8000000000E+000    .7777777778E-001    point 
    .6800000000E+000    .7900000000E+000    .2005662308E-016    point 
    .6800000000E+000    .7800000000E+000    .5555555556E-001    point 
    .6800000000E+000    .7700000000E+000    .2222222222E+000    point 
    .6800000000E+000    .7600000000E+000    .1111111111E-001    point 
    .6800000000E+000    .7500000000E+000    .8888888889E-001    point 
    .6800000000E+000    .7400000000E+000    .2005662308E-016    point 
    .6800000000E+000    .7300000000E+000    .4444444444E-001    point 
    .6800000000E+000    .7200000000E+000    .4444444444E-001    point 
    .6800000000E+000    .7100000000E+000    .3333333333E-001    point 
    .6800000000E+000    .7000000000E+000    .1111111111E-001    point 
    .6800000000E+000    .6900000000E+000    .2005662308E-016    point 
    .6800000000E+000    .6800000000E+000    .2222222222E-001    point 
    .6800000000E+000    .6700000000E+000    .8888888889E-001    point 
    .6800000000E+000    .6600000000E+000    .8888888889E-001    point 
    .6800000000E+000    .6500000000E+000    .2005662308E-016    point 
    .6800000000E+000    .6400000000E+000    .1777777778E+000    point 
    .6800000000E+000    .6300000000E+000    .4444444444E-001    point 
    .6800000000E+000    .6200000000E+000    .4444444444E-001    point 
    .6800000000E+000    .6100000000E+000    .2777777778E+000    point 
    .6800000000E+000    .6000000000E+000    .1111111111E-001    point 
    .6800000000E+000    .5900000000E+000    .2005662308E-016    point 
    .6800000000E+000    .5800000000E+000    .6666666667E-001    point 
    .6800000000E+000    .5700000000E+000    .4444444444E-001    point 
    .6800000000E+000    .5600000000E+000    .1777777778E+000    point 
    .6800000000E+000    .5500000000E+000    .7777777778E-001    point 
    .6800000000E+000    .5400000000E+000    .2222222222E+000    point 
    .6800000000E+000    .5300000000E+000    .1666666667E+000    point 
    .6800000000E+000    .5200000000E+000    .3333333333E-001    point 
    .6800000000E+000    .5100000000E+000    .2005662308E-016    point 
    .6800000000E+000    .5000000000E+000    .5555555556E-001    point 
    .6800000000E+000    .4900000000E+000    .1000000000E+000    point 
    .6800000000E+000    .4800000000E+000    .1444444444E+000    point 
    .6800000000E+000    .4700000000E+000    .1333333333E+000    point 
    .6800000000E+000    .4600000000E+000    .2005662308E-016    point 
    .6800000000E+000    .4500000000E+000    .1222222222E+000    point 
    .6800000000E+000    .4400000000E+000    .7777777778E-001    point 
    .6800000000E+000    .4300000000E+000    .5111111111E+000    point 
    .6800000000E+000    .4200000000E+000    .2000000000E+000    point 
    .6800000000E+000    .4100000000E+000    .2005662308E-016    point 
    .6800000000E+000    .4000000000E+000    .2005662308E-016    point 
    .6800000000E+000    .3900000000E+000    .2005662308E-016    point 
    .6800000000E+000    .3800000000E+000    .2005662308E-016    point 
    .6800000000E+000    .3700000000E+000    .2005662308E-016    point 
    .6800000000E+000    .3600000000E+000    .2005662308E-016    point 
    .6800000000E+000    .3500000000E+000    .2005662308E-016    point 
    .6800000000E+000    .3400000000E+000    .2005662308E-016    point 
    .6800000000E+000    .3300000000E+000    .2005662308E-016    point 
    .6800000000E+000    .3200000000E+000    .2005662308E-016    point 
    .6800000000E+000    .3100000000E+000    .2005662308E-016    point 
    .6800000000E+000    .3000000000E+000    .2005662308E-016    point 
    .6800000000E+000    .2900000000E+000    .2005662308E-016    point 
    .6800000000E+000    .2800000000E+000    .2005662308E-016    point 
    .6800000000E+000    .2700000000E+000    .2005662308E-016    point 
    .6800000000E+000    .2600000000E+000    .2005662308E-016    point 
    .6800000000E+000    .2500000000E+000    .2005662308E-016    point 
    .6800000000E+000    .2400000000E+000    .2005662308E-016    point 
    .6800000000E+000    .2300000000E+000    .2005662308E-016    point 
    .6800000000E+000    .2200000000E+000    .2005662308E-016    point 
    .6800000000E+000    .2100000000E+000    .2005662308E-016    point 
    .6800000000E+000    .2000000000E+000    .2005662308E-016    point 
    .6800000000E+000    .1900000000E+000    .2005662308E-016    point 
    .6800000000E+000    .1800000000E+000    .2005662308E-016    point 
    .6800000000E+000    .1700000000E+000    .2005662308E-016    point 
    .6800000000E+000    .1600000000E+000    .2005662308E-016    point 
    .6800000000E+000    .1500000000E+000    .2005662308E-016    point 
    .6800000000E+000    .1400000000E+000    .2005662308E-016    point 
    .6800000000E+000    .1300000000E+000    .2005662308E-016    point 
    .6800000000E+000    .1200000000E+000    .2005662308E-016    point 
    .6800000000E+000    .1100000000E+000    .2005662308E-016    point 
    .6800000000E+000    .1000000000E+000    .2005662308E-016    point 
    .6800000000E+000    .9000000000E-001    .2005662308E-016    point 
    .6800000000E+000    .8000000000E-001    .2005662308E-016    point 
    .6800000000E+000    .7000000000E-001    .2005662308E-016    point 
    .6800000000E+000    .6000000000E-001    .2005662308E-016    point 
    .6800000000E+000    .5000000000E-001    .2005662308E-016    point 
    .6800000000E+000    .4000000000E-001    .2005662308E-016    point 
    .6800000000E+000    .3000000000E-001    .2005662308E-016    point 
    .6800000000E+000    .2000000000E-001    .2005662308E-016    point 
    .6800000000E+000    .1000000000E-001    .2005662308E-016    point 
    .6800000000E+000    .0000000000E+000    .2005662308E-016    point 
    .6900000000E+000    .1200000000E+001    .1555555556E+000    point 
    .6900000000E+000    .1190000000E+001    .3222222222E+000    point 
    .6900000000E+000    .1180000000E+001    .1000000000E+000    point 
    .6900000000E+000    .1170000000E+001    .8888888889E-001    point 
    .6900000000E+000    .1160000000E+001    .2111111111E+000    point 
    .6900000000E+000    .1150000000E+001    .7777777778E-001    point 
    .6900000000E+000    .1140000000E+001    .6666666667E-001    point 
    .6900000000E+000    .1130000000E+001    .3333333333E-001    point 
    .6900000000E+000    .1120000000E+001    .4444444444E-001    point 
    .6900000000E+000    .1110000000E+001    .4444444444E-001    point 
    .6900000000E+000    .1100000000E+001    .3333333333E-001    point 
    .6900000000E+000    .1090000000E+001    .1222222222E+000    point 
    .6900000000E+000    .1080000000E+001    .6666666667E-001    point 
    .6900000000E+000    .1070000000E+001    .1777777778E+000    point 
    .6900000000E+000    .1060000000E+001    .1777777778E+000    point 
    .6900000000E+000    .1050000000E+001    .4444444444E-001    point 
    .6900000000E+000    .1040000000E+001    .5555555556E-001    point 
    .6900000000E+000    .1030000000E+001    .1111111111E-001    point 
    .6900000000E+000    .1020000000E+001    .3333333333E-001    point 
    .6900000000E+000    .1010000000E+001    .4444444444E-001    point 
    .6900000000E+000    .1000000000E+001    .3333333333E-001    point 
    .6900000000E+000    .9900000000E+000    .5555555556E-001    point 
    .6900000000E+000    .9800000000E+000    .1222222222E+000    point 
    .6900000000E+000    .9700000000E+000    .1111111111E+000    point 
    .6900000000E+000    .9600000000E+000    .2111111111E+000    point 
    .6900000000E+000    .9500000000E+000    .2000000000E+000    point 
    .6900000000E+000    .9400000000E+000    .1333333333E+000    point 
    .6900000000E+000    .9300000000E+000    .1555555556E+000    point 
    .6900000000E+000    .9200000000E+000    .1111111111E-001    point 
    .6900000000E+000    .9100000000E+000    .5555555556E-001    point 
    .6900000000E+000    .9000000000E+000    .4444444444E-001    point 
    .6900000000E+000    .8900000000E+000    .1222222222E+000    point 
    .6900000000E+000    .8800000000E+000    .4444444444E-001    point 
    .6900000000E+000    .8700000000E+000    .1000000000E+000    point 
    .6900000000E+000    .8600000000E+000    .6666666667E-001    point 
    .6900000000E+000    .8500000000E+000    .3111111111E+000    point 
    .6900000000E+000    .8400000000E+000    .1444444444E+000    point 
    .6900000000E+000    .8300000000E+000    .2222222222E-001    point 
    .6900000000E+000    .8200000000E+000    .6666666667E-001    point 
    .6900000000E+000    .8100000000E+000    .1111111111E-001    point 
    .6900000000E+000    .8000000000E+000    .2555555556E+000    point 
    .6900000000E+000    .7900000000E+000    .2222222222E-001    point 
    .6900000000E+000    .7800000000E+000    .2333333333E+000    point 
    .6900000000E+000    .7700000000E+000    .2666666667E+000    point 
    .6900000000E+000    .7600000000E+000    .5555555556E-001    point 
    .6900000000E+000    .7500000000E+000    .2222222222E-001    point 
    .6900000000E+000    .7400000000E+000    .1000000000E+000    point 
    .6900000000E+000    .7300000000E+000    .1111111111E-001    point 
    .6900000000E+000    .7200000000E+000    .2666666667E+000    point 
    .6900000000E+000    .7100000000E+000    .2222222222E+000    point 
    .6900000000E+000    .7000000000E+000    .1444444444E+000    point 
    .6900000000E+000    .6900000000E+000    .1111111111E-001    point 
    .6900000000E+000    .6800000000E+000    .1111111111E-001    point 
    .6900000000E+000    .6700000000E+000    .5555555556E-001    point 
    .6900000000E+000    .6600000000E+000    .4444444444E-001    point 
    .6900000000E+000    .6500000000E+000    .2777777778E+000    point 
    .6900000000E+000    .6400000000E+000    .5555555556E-001    point 
    .6900000000E+000    .6300000000E+000    .2555555556E+000    point 
    .6900000000E+000    .6200000000E+000    .1000000000E+000    point 
    .6900000000E+000    .6100000000E+000    .1222222222E+000    point 
    .6900000000E+000    .6000000000E+000    .4777777778E+000    point 
    .6900000000E+000    .5900000000E+000    .1111111111E-001    point 
    .6900000000E+000    .5800000000E+000    .2666666667E+000    point 
    .6900000000E+000    .5700000000E+000    .1555555556E+000    point 
    .6900000000E+000    .5600000000E+000    .4444444444E-001    point 
    .6900000000E+000    .5500000000E+000    .6666666667E-001    point 
    .6900000000E+000    .5400000000E+000    .1111111111E-001    point 
    .6900000000E+000    .5300000000E+000    .1111111111E+000    point 
    .6900000000E+000    .5200000000E+000    .3111111111E+000    point 
    .6900000000E+000    .5100000000E+000    .1000000000E+000    point 
    .6900000000E+000    .5000000000E+000    .1000000000E+000    point 
    .6900000000E+000    .4900000000E+000    .2222222222E+000    point 
    .6900000000E+000    .4800000000E+000    .8888888889E-001    point 
    .6900000000E+000    .4700000000E+000    .2555555556E+000    point 
    .6900000000E+000    .4600000000E+000    .1111111111E-001    point 
    .6900000000E+000    .4500000000E+000    .1111111111E-001    point 
    .6900000000E+000    .4400000000E+000    .1777777778E+000    point 
    .6900000000E+000    .4300000000E+000    .1333333333E+000    point 
    .6900000000E+000    .4200000000E+000    .2666666667E+000    point 
    .6900000000E+000    .4100000000E+000    .1555555556E+000    point 
    .6900000000E+000    .4000000000E+000    .1111111111E-001    point 
    .6900000000E+000    .3900000000E+000    .1111111111E-001    point 
    .6900000000E+000    .3800000000E+000    .1111111111E-001    point 
    .6900000000E+000    .3700000000E+000    .1111111111E-001    point 
    .6900000000E+000    .3600000000E+000    .1111111111E-001    point 
    .6900000000E+000    .3500000000E+000    .1111111111E-001    point 
    .6900000000E+000    .3400000000E+000    .1111111111E-001    point 
    .6900000000E+000    .3300000000E+000    .1111111111E-001    point 
    .6900000000E+000    .3200000000E+000    .1111111111E-001    point 
    .6900000000E+000    .3100000000E+000    .1111111111E-001    point 
    .6900000000E+000    .3000000000E+000    .1111111111E-001    point 
    .6900000000E+000    .2900000000E+000    .1111111111E-001    point 
    .6900000000E+000    .2800000000E+000    .1111111111E-001    point 
    .6900000000E+000    .2700000000E+000    .1111111111E-001    point 
    .6900000000E+000    .2600000000E+000    .1111111111E-001    point 
    .6900000000E+000    .2500000000E+000    .1111111111E-001    point 
    .6900000000E+000    .2400000000E+000    .1111111111E-001    point 
    .6900000000E+000    .2300000000E+000    .1111111111E-001    point 
    .6900000000E+000    .2200000000E+000    .1111111111E-001    point 
    .6900000000E+000    .2100000000E+000    .1111111111E-001    point 
    .6900000000E+000    .2000000000E+000    .1111111111E-001    point 
    .6900000000E+000    .1900000000E+000    .1111111111E-001    point 
    .6900000000E+000    .1800000000E+000    .1111111111E-001    point 
    .6900000000E+000    .1700000000E+000    .1111111111E-001    point 
    .6900000000E+000    .1600000000E+000    .1111111111E-001    point 
    .6900000000E+000    .1500000000E+000    .1111111111E-001    point 
    .6900000000E+000    .1400000000E+000    .1111111111E-001    point 
    .6900000000E+000    .1300000000E+000    .1111111111E-001    point 
    .6900000000E+000    .1200000000E+000    .1111111111E-001    point 
    .6900000000E+000    .1100000000E+000    .1111111111E-001    point 
    .6900000000E+000    .1000000000E+000    .1111111111E-001    point 
    .6900000000E+000    .9000000000E-001    .1111111111E-001    point 
    .6900000000E+000    .8000000000E-001    .1111111111E-001    point 
    .6900000000E+000    .7000000000E-001    .1111111111E-001    point 
    .6900000000E+000    .6000000000E-001    .1111111111E-001    point 
    .6900000000E+000    .5000000000E-001    .1111111111E-001    point 
    .6900000000E+000    .4000000000E-001    .1111111111E-001    point 
    .6900000000E+000    .3000000000E-001    .1111111111E-001    point 
    .6900000000E+000    .2000000000E-001    .1111111111E-001    point 
    .6900000000E+000    .1000000000E-001    .1111111111E-001    point 
    .6900000000E+000    .0000000000E+000    .1111111111E-001    point 
    .7000000000E+000    .1200000000E+001    .4444444444E-001    point 
    .7000000000E+000    .1190000000E+001    .6666666667E-001    point 
    .7000000000E+000    .1180000000E+001    .7777777778E-001    point 
    .7000000000E+000    .1170000000E+001    .1777777778E+000    point 
    .7000000000E+000    .1160000000E+001    .2444444444E+000    point 
    .7000000000E+000    .1150000000E+001    .7777777778E-001    point 
    .7000000000E+000    .1140000000E+001    .4444444444E-001    point 
    .7000000000E+000    .1130000000E+001    .6111111111E+000    point 
    .7000000000E+000    .1120000000E+001    .1787548413E-016    point 
    .7000000000E+000    .1110000000E+001    .2222222222E-001    point 
    .7000000000E+000    .1100000000E+001    .3333333333E-001    point 
    .7000000000E+000    .1090000000E+001    .1333333333E+000    point 
    .7000000000E+000    .1080000000E+001    .4444444444E-001    point 
    .7000000000E+000    .1070000000E+001    .1333333333E+000    point 
    .7000000000E+000    .1060000000E+001    .2000000000E+000    point 
    .7000000000E+000    .1050000000E+001    .8888888889E-001    point 
    .7000000000E+000    .1040000000E+001    .4444444444E-001    point 
    .7000000000E+000    .1030000000E+001    .8888888889E-001    point 
    .7000000000E+000    .1020000000E+001    .3888888889E+000    point 
    .7000000000E+000    .1010000000E+001    .1888888889E+000    point 
    .7000000000E+000    .1000000000E+001    .3333333333E-001    point 
    .7000000000E+000    .9900000000E+000    .2222222222E-001    point 
    .7000000000E+000    .9800000000E+000    .1111111111E-001    point 
    .7000000000E+000    .9700000000E+000    .6666666667E-001    point 
    .7000000000E+000    .9600000000E+000    .5777777778E+000    point 
    .7000000000E+000    .9500000000E+000    .1222222222E+000    point 
    .7000000000E+000    .9400000000E+000    .1444444444E+000    point 
    .7000000000E+000    .9300000000E+000    .1444444444E+000    point 
    .7000000000E+000    .9200000000E+000    .1787548413E-016    point 
    .7000000000E+000    .9100000000E+000    .7777777778E-001    point 
    .7000000000E+000    .9000000000E+000    .6666666667E-001    point 
    .7000000000E+000    .8900000000E+000    .5555555556E-001    point 
    .7000000000E+000    .8800000000E+000    .1787548413E-016    point 
    .7000000000E+000    .8700000000E+000    .1111111111E-001    point 
    .7000000000E+000    .8600000000E+000    .1555555556E+000    point 
    .7000000000E+000    .8500000000E+000    .8888888889E-001    point 
    .7000000000E+000    .8400000000E+000    .5555555556E-001    point 
    .7000000000E+000    .8300000000E+000    .5777777778E+000    point 
    .7000000000E+000    .8200000000E+000    .2222222222E-001    point 
    .7000000000E+000    .8100000000E+000    .3444444444E+000    point 
    .7000000000E+000    .8000000000E+000    .1000000000E+000    point 
    .7000000000E+000    .7900000000E+000    .1787548413E-016    point 
    .7000000000E+000    .7800000000E+000    .1333333333E+000    point 
    .7000000000E+000    .7700000000E+000    .1555555556E+000    point 
    .7000000000E+000    .7600000000E+000    .1111111111E+000    point 
    .7000000000E+000    .7500000000E+000    .2222222222E-001    point 
    .7000000000E+000    .7400000000E+000    .1888888889E+000    point 
    .7000000000E+000    .7300000000E+000    .1555555556E+000    point 
    .7000000000E+000    .7200000000E+000    .2333333333E+000    point 
    .7000000000E+000    .7100000000E+000    .6666666667E-001    point 
    .7000000000E+000    .7000000000E+000    .5333333333E+000    point 
    .7000000000E+000    .6900000000E+000    .1777777778E+000    point 
    .7000000000E+000    .6800000000E+000    .7777777778E-001    point 
    .7000000000E+000    .6700000000E+000    .2111111111E+000    point 
    .7000000000E+000    .6600000000E+000    .8888888889E-001    point 
    .7000000000E+000    .6500000000E+000    .1333333333E+000    point 
    .7000000000E+000    .6400000000E+000    .7777777778E-001    point 
    .7000000000E+000    .6300000000E+000    .8888888889E-001    point 
    .7000000000E+000    .6200000000E+000    .1666666667E+000    point 
    .7000000000E+000    .6100000000E+000    .1111111111E-001    point 
    .7000000000E+000    .6000000000E+000    .1111111111E-001    point 
    .7000000000E+000    .5900000000E+000    .2333333333E+000    point 
    .7000000000E+000    .5800000000E+000    .1787548413E-016    point 
    .7000000000E+000    .5700000000E+000    .1787548413E-016    point 
    .7000000000E+000    .5600000000E+000    .1666666667E+000    point 
    .7000000000E+000    .5500000000E+000    .4444444444E-001    point 
    .7000000000E+000    .5400000000E+000    .1222222222E+000    point 
    .7000000000E+000    .5300000000E+000    .1111111111E-001    point 
    .7000000000E+000    .5200000000E+000    .1787548413E-016    point 
    .7000000000E+000    .5100000000E+000    .4444444444E-001    point 
    .7000000000E+000    .5000000000E+000    .1111111111E-001    point 
    .7000000000E+000    .4900000000E+000    .8888888889E-001    point 
    .7000000000E+000    .4800000000E+000    .1777777778E+000    point 
    .7000000000E+000    .4700000000E+000    .1666666667E+000    point 
    .7000000000E+000    .4600000000E+000    .1787548413E-016    point 
    .7000000000E+000    .4500000000E+000    .1787548413E-016    point 
    .7000000000E+000    .4400000000E+000    .1000000000E+000    point 
    .7000000000E+000    .4300000000E+000    .2777777778E+000    point 
    .7000000000E+000    .4200000000E+000    .8888888889E-001    point 
    .7000000000E+000    .4100000000E+000    .1666666667E+000    point 
    .7000000000E+000    .4000000000E+000    .6666666667E-001    point 
    .7000000000E+000    .3900000000E+000    .1787548413E-016    point 
    .7000000000E+000    .3800000000E+000    .1787548413E-016    point 
    .7000000000E+000    .3700000000E+000    .1787548413E-016    point 
    .7000000000E+000    .3600000000E+000    .1787548413E-016    point 
    .7000000000E+000    .3500000000E+000    .1787548413E-016    point 
    .7000000000E+000    .3400000000E+000    .1787548413E-016    point 
    .7000000000E+000    .3300000000E+000    .1787548413E-016    point 
    .7000000000E+000    .3200000000E+000    .1787548413E-016    point 
    .7000000000E+000    .3100000000E+000    .1787548413E-016    point 
    .7000000000E+000    .3000000000E+000    .1787548413E-016    point 
    .7000000000E+000    .2900000000E+000    .1787548413E-016    point 
    .7000000000E+000    .2800000000E+000    .1787548413E-016    point 
    .7000000000E+000    .2700000000E+000    .1787548413E-016    point 
    .7000000000E+000    .2600000000E+000    .1787548413E-016    point 
    .7000000000E+000    .2500000000E+000    .1787548413E-016    point 
    .7000000000E+000    .2400000000E+000    .1787548413E-016    point 
    .7000000000E+000    .2300000000E+000    .1787548413E-016    point 
    .7000000000E+000    .2200000000E+000    .1787548413E-016    point 
    .7000000000E+000    .2100000000E+000    .1787548413E-016    point 
    .7000000000E+000    .2000000000E+000    .1787548413E-016    point 
    .7000000000E+000    .1900000000E+000    .1787548413E-016    point 
    .7000000000E+000    .1800000000E+000    .1787548413E-016    point 
    .7000000000E+000    .1700000000E+000    .1787548413E-016    point 
    .7000000000E+000    .1600000000E+000    .1787548413E-016    point 
    .7000000000E+000    .1500000000E+000    .1787548413E-016    point 
    .7000000000E+000    .1400000000E+000    .1787548413E-016    point 
    .7000000000E+000    .1300000000E+000    .1787548413E-016    point 
    .7000000000E+000    .1200000000E+000    .1787548413E-016    point 
    .7000000000E+000    .1100000000E+000    .1787548413E-016    point 
    .7000000000E+000    .1000000000E+000    .1787548413E-016    point 
    .7000000000E+000    .9000000000E-001    .1787548413E-016    point 
    .7000000000E+000    .8000000000E-001    .1787548413E-016    point 
    .7000000000E+000    .7000000000E-001    .1787548413E-016    point 
    .7000000000E+000    .6000000000E-001    .1787548413E-016    point 
    .7000000000E+000    .5000000000E-001    .1787548413E-016    point 
    .7000000000E+000    .4000000000E-001    .1787548413E-016    point 
    .7000000000E+000    .3000000000E-001    .1787548413E-016    point 
    .7000000000E+000    .2000000000E-001    .1787548413E-016    point 
    .7000000000E+000    .1000000000E-001    .1787548413E-016    point 
    .7000000000E+000    .0000000000E+000    .1787548413E-016    point 
    .7100000000E+000    .1200000000E+001    .6666666667E-001    point 
    .7100000000E+000    .1190000000E+001    .1222222222E+000    point 
    .7100000000E+000    .1180000000E+001    .6666666667E+000    point 
    .7100000000E+000    .1170000000E+001    .1333333333E+000    point 
    .7100000000E+000    .1160000000E+001    .2222222222E-001    point 
    .7100000000E+000    .1150000000E+001    .4444444444E-001    point 
    .7100000000E+000    .1140000000E+001    .3555555556E+000    point 
    .7100000000E+000    .1130000000E+001    .1888888889E+000    point 
    .7100000000E+000    .1120000000E+001    .2111111111E+000    point 
    .7100000000E+000    .1110000000E+001    .2777777778E+000    point 
    .7100000000E+000    .1100000000E+001    .8888888889E-001    point 
    .7100000000E+000    .1090000000E+001    .7777777778E-001    point 
    .7100000000E+000    .1080000000E+001    .2222222222E+000    point 
    .7100000000E+000    .1070000000E+001    .2666666667E+000    point 
    .7100000000E+000    .1060000000E+001    .7777777778E-001    point 
    .7100000000E+000    .1050000000E+001    .7777777778E-001    point 
    .7100000000E+000    .1040000000E+001    .1111111111E-001    point 
    .7100000000E+000    .1030000000E+001    .1000000000E+000    point 
    .7100000000E+000    .1020000000E+001    .7777777778E-001    point 
    .7100000000E+000    .1010000000E+001    .2222222222E-001    point 
    .7100000000E+000    .1000000000E+001    .3555555556E+000    point 
    .7100000000E+000    .9900000000E+000    .1888888889E+000    point 
    .7100000000E+000    .9800000000E+000    .2222222222E+000    point 
    .7100000000E+000    .9700000000E+000    .1333333333E+000    point 
    .7100000000E+000    .9600000000E+000    .1222222222E+000    point 
    .7100000000E+000    .9500000000E+000    .1111111111E-001    point 
    .7100000000E+000    .9400000000E+000    .4444444444E-001    point 
    .7100000000E+000    .9300000000E+000    .1444444444E+000    point 
    .7100000000E+000    .9200000000E+000    .1111111111E-001    point 
    .7100000000E+000    .9100000000E+000    .8888888889E-001    point 
    .7100000000E+000    .9000000000E+000    .2666666667E+000    point 
    .7100000000E+000    .8900000000E+000    .1000000000E+000    point 
    .7100000000E+000    .8800000000E+000    .1777777778E+000    point 
    .7100000000E+000    .8700000000E+000    .6222222222E+000    point 
    .7100000000E+000    .8600000000E+000    .1333333333E+000    point 
    .7100000000E+000    .8500000000E+000    .5555555556E-001    point 
    .7100000000E+000    .8400000000E+000    .2222222222E-001    point 
    .7100000000E+000    .8300000000E+000    .2666666667E+000    point 
    .7100000000E+000    .8200000000E+000    .1222222222E+000    point 
    .7100000000E+000    .8100000000E+000    .2333333333E+000    point 
    .7100000000E+000    .8000000000E+000    .1111111111E+000    point 
    .7100000000E+000    .7900000000E+000    .1000000000E+000    point 
    .7100000000E+000    .7800000000E+000    .1111111111E-001    point 
    .7100000000E+000    .7700000000E+000    .1111111111E-001    point 
    .7100000000E+000    .7600000000E+000    .5333333333E+000    point 
    .7100000000E+000    .7500000000E+000    .6666666667E-001    point 
    .7100000000E+000    .7400000000E+000    .4444444444E-001    point 
    .7100000000E+000    .7300000000E+000    .3333333333E-001    point 
    .7100000000E+000    .7200000000E+000    .1555555556E+000    point 
    .7100000000E+000    .7100000000E+000    .1777777778E+000    point 
    .7100000000E+000    .7000000000E+000    .4666666667E+000    point 
    .7100000000E+000    .6900000000E+000    .3000000000E+000    point 
    .7100000000E+000    .6800000000E+000    .3333333333E+000    point 
    .7100000000E+000    .6700000000E+000    .3333333333E+000    point 
    .7100000000E+000    .6600000000E+000    .7777777778E-001    point 
    .7100000000E+000    .6500000000E+000    .1777777778E+000    point 
    .7100000000E+000    .6400000000E+000    .2888888889E+000    point 
    .7100000000E+000    .6300000000E+000    .3333333333E+000    point 
    .7100000000E+000    .6200000000E+000    .1000000000E+000    point 
    .7100000000E+000    .6100000000E+000    .5555555556E-001    point 
    .7100000000E+000    .6000000000E+000    .2666666667E+000    point 
    .7100000000E+000    .5900000000E+000    .2000000000E+000    point 
    .7100000000E+000    .5800000000E+000    .2222222222E-001    point 
    .7100000000E+000    .5700000000E+000    .1222222222E+000    point 
    .7100000000E+000    .5600000000E+000    .8888888889E-001    point 
    .7100000000E+000    .5500000000E+000    .2222222222E-001    point 
    .7100000000E+000    .5400000000E+000    .2555555556E+000    point 
    .7100000000E+000    .5300000000E+000    .2111111111E+000    point 
    .7100000000E+000    .5200000000E+000    .6666666667E-001    point 
    .7100000000E+000    .5100000000E+000    .3333333333E+000    point 
    .7100000000E+000    .5000000000E+000    .2444444444E+000    point 
    .7100000000E+000    .4900000000E+000    .2000000000E+000    point 
    .7100000000E+000    .4800000000E+000    .6333333333E+000    point 
    .7100000000E+000    .4700000000E+000    .4444444444E-001    point 
    .7100000000E+000    .4600000000E+000    .5555555556E+000    point 
    .7100000000E+000    .4500000000E+000    .1111111111E-001    point 
    .7100000000E+000    .4400000000E+000    .2333333333E+000    point 
    .7100000000E+000    .4300000000E+000    .2555555556E+000    point 
    .7100000000E+000    .4200000000E+000    .7777777778E-001    point 
    .7100000000E+000    .4100000000E+000    .1444444444E+000    point 
    .7100000000E+000    .4000000000E+000    .1444444444E+000    point 
    .7100000000E+000    .3900000000E+000    .1111111111E-001    point 
    .7100000000E+000    .3800000000E+000    .1111111111E-001    point 
    .7100000000E+000    .3700000000E+000    .1111111111E-001    point 
    .7100000000E+000    .3600000000E+000    .1111111111E-001    point 
    .7100000000E+000    .3500000000E+000    .1111111111E-001    point 
    .7100000000E+000    .3400000000E+000    .1111111111E-001    point 
    .7100000000E+000    .3300000000E+000    .1111111111E-001    point 
    .7100000000E+000    .3200000000E+000    .1111111111E-001    point 
    .7100000000E+000    .3100000000E+000    .1111111111E-001    point 
    .7100000000E+000    .3000000000E+000    .1111111111E-001    point 
    .7100000000E+000    .2900000000E+000    .1111111111E-001    point 
    .7100000000E+000    .2800000000E+000    .1111111111E-001    point 
    .7100000000E+000    .2700000000E+000    .1111111111E-001    point 
    .7100000000E+000    .2600000000E+000    .1111111111E-001    point 
    .7100000000E+000    .2500000000E+000    .1111111111E-001    point 
    .7100000000E+000    .2400000000E+000    .1111111111E-001    point 
    .7100000000E+000    .2300000000E+000    .1111111111E-001    point 
    .7100000000E+000    .2200000000E+000    .1111111111E-001    point 
    .7100000000E+000    .2100000000E+000    .1111111111E-001    point 
    .7100000000E+000    .2000000000E+000    .1111111111E-001    point 
    .7100000000E+000    .1900000000E+000    .1111111111E-001    point 
    .7100000000E+000    .1800000000E+000    .1111111111E-001    point 
    .7100000000E+000    .1700000000E+000    .1111111111E-001    point 
    .7100000000E+000    .1600000000E+000    .1111111111E-001    point 
    .7100000000E+000    .1500000000E+000    .1111111111E-001    point 
    .7100000000E+000    .1400000000E+000    .1111111111E-001    point 
    .7100000000E+000    .1300000000E+000    .1111111111E-001    point 
    .7100000000E+000    .1200000000E+000    .1111111111E-001    point 
    .7100000000E+000    .1100000000E+000    .1111111111E-001    point 
    .7100000000E+000    .1000000000E+000    .1111111111E-001    point 
    .7100000000E+000    .9000000000E-001    .1111111111E-001    point 
    .7100000000E+000    .8000000000E-001    .1111111111E-001    point 
    .7100000000E+000    .7000000000E-001    .1111111111E-001    point 
    .7100000000E+000    .6000000000E-001    .1111111111E-001    point 
    .7100000000E+000    .5000000000E-001    .1111111111E-001    point 
    .7100000000E+000    .4000000000E-001    .1111111111E-001    point 
    .7100000000E+000    .3000000000E-001    .1111111111E-001    point 
    .7100000000E+000    .2000000000E-001    .1111111111E-001    point 
    .7100000000E+000    .1000000000E-001    .1111111111E-001    point 
    .7100000000E+000    .0000000000E+000    .1111111111E-001    point 
    .7200000000E+000    .1200000000E+001    .1000000000E+000    point 
    .7200000000E+000    .1190000000E+001    .3444444444E+000    point 
    .7200000000E+000    .1180000000E+001    .5555555556E-001    point 
    .7200000000E+000    .1170000000E+001    .8888888889E-001    point 
    .7200000000E+000    .1160000000E+001    .1555555556E+000    point 
    .7200000000E+000    .1150000000E+001    .2555555556E+000    point 
    .7200000000E+000    .1140000000E+001    .6666666667E-001    point 
    .7200000000E+000    .1130000000E+001    .7777777778E-001    point 
    .7200000000E+000    .1120000000E+001    .6888888889E+000    point 
    .7200000000E+000    .1110000000E+001    .5555555556E-001    point 
    .7200000000E+000    .1100000000E+001    .3888888889E+000    point 
    .7200000000E+000    .1090000000E+001    .3222222222E+000    point 
    .7200000000E+000    .1080000000E+001    .6666666667E-001    point 
    .7200000000E+000    .1070000000E+001    .1333333333E+000    point 
    .7200000000E+000    .1060000000E+001    .2222222222E-001    point 
    .7200000000E+000    .1050000000E+001    .5555555556E-001    point 
    .7200000000E+000    .1040000000E+001    .1222222222E+000    point 
    .7200000000E+000    .1030000000E+001    .3000000000E+000    point 
    .7200000000E+000    .1020000000E+001    .1555555556E+000    point 
    .7200000000E+000    .1010000000E+001    .3777777778E+000    point 
    .7200000000E+000    .1000000000E+001    .2222222222E+000    point 
    .7200000000E+000    .9900000000E+000    .4444444444E-001    point 
    .7200000000E+000    .9800000000E+000    .3666666667E+000    point 
    .7200000000E+000    .9700000000E+000    .5555555556E-001    point 
    .7200000000E+000    .9600000000E+000    .2333333333E+000    point 
    .7200000000E+000    .9500000000E+000    .4444444444E-001    point 
    .7200000000E+000    .9400000000E+000    .2888888889E+000    point 
    .7200000000E+000    .9300000000E+000    .2666666667E+000    point 
    .7200000000E+000    .9200000000E+000    .3333333333E-001    point 
    .7200000000E+000    .9100000000E+000    .1111111111E-001    point 
    .7200000000E+000    .9000000000E+000    .1555555556E+000    point 
    .7200000000E+000    .8900000000E+000    .1555555556E+000    point 
    .7200000000E+000    .8800000000E+000    .5222222222E+000    point 
    .7200000000E+000    .8700000000E+000    .2555555556E+000    point 
    .7200000000E+000    .8600000000E+000    .6666666667E-001    point 
    .7200000000E+000    .8500000000E+000    .1333333333E+000    point 
    .7200000000E+000    .8400000000E+000    .2222222222E+000    point 
    .7200000000E+000    .8300000000E+000    .2222222222E-001    point 
    .7200000000E+000    .8200000000E+000    .6555555556E+000    point 
    .7200000000E+000    .8100000000E+000    .6666666667E-001    point 
    .7200000000E+000    .8000000000E+000    .1111111111E-001    point 
    .7200000000E+000    .7900000000E+000    .4444444444E-001    point 
    .7200000000E+000    .7800000000E+000    .1111111111E-001    point 
    .7200000000E+000    .7700000000E+000    .3777777778E+000    point 
    .7200000000E+000    .7600000000E+000    .8888888889E-001    point 
    .7200000000E+000    .7500000000E+000    .6666666667E-001    point 
    .7200000000E+000    .7400000000E+000    .6666666667E-001    point 
    .7200000000E+000    .7300000000E+000    .8888888889E-001    point 
    .7200000000E+000    .7200000000E+000    .4444444444E-001    point 
    .7200000000E+000    .7100000000E+000    .4222222222E+000    point 
    .7200000000E+000    .7000000000E+000    .2000000000E+000    point 
    .7200000000E+000    .6900000000E+000    .1888888889E+000    point 
    .7200000000E+000    .6800000000E+000    .3333333333E-001    point 
    .7200000000E+000    .6700000000E+000    .5555555556E+000    point 
    .7200000000E+000    .6600000000E+000    .3333333333E-001    point 
    .7200000000E+000    .6500000000E+000    .1333333333E+000    point 
    .7200000000E+000    .6400000000E+000    .4444444444E-001    point 
    .7200000000E+000    .6300000000E+000    .5555555556E-001    point 
    .7200000000E+000    .6200000000E+000    .2222222222E-001    point 
    .7200000000E+000    .6100000000E+000    .1111111111E-001    point 
    .7200000000E+000    .6000000000E+000    .1222222222E+000    point 
    .7200000000E+000    .5900000000E+000    .7777777778E-001    point 
    .7200000000E+000    .5800000000E+000    .1000000000E+000    point 
    .7200000000E+000    .5700000000E+000    .2000000000E+000    point 
    .7200000000E+000    .5600000000E+000    .7777777778E-001    point 
    .7200000000E+000    .5500000000E+000    .3666666667E+000    point 
    .7200000000E+000    .5400000000E+000    .1111111111E-001    point 
    .7200000000E+000    .5300000000E+000    .2222222222E-001    point 
    .7200000000E+000    .5200000000E+000    .7777777778E-001    point 
    .7200000000E+000    .5100000000E+000    .3777777778E+000    point 
    .7200000000E+000    .5000000000E+000    .3333333333E-001    point 
    .7200000000E+000    .4900000000E+000    .8888888889E-001    point 
    .7200000000E+000    .4800000000E+000    .1111111111E-001    point 
    .7200000000E+000    .4700000000E+000    .1666666667E+000    point 
    .7200000000E+000    .4600000000E+000    .1000000000E+000    point 
    .7200000000E+000    .4500000000E+000    .1111111111E-001    point 
    .7200000000E+000    .4400000000E+000    .3222222222E+000    point 
    .7200000000E+000    .4300000000E+000    .2222222222E+000    point 
    .7200000000E+000    .4200000000E+000    .3333333333E-001    point 
    .7200000000E+000    .4100000000E+000    .2000000000E+000    point 
    .7200000000E+000    .4000000000E+000    .1444444444E+000    point 
    .7200000000E+000    .3900000000E+000    .1111111111E-001    point 
    .7200000000E+000    .3800000000E+000    .1111111111E-001    point 
    .7200000000E+000    .3700000000E+000    .1111111111E-001    point 
    .7200000000E+000    .3600000000E+000    .1111111111E-001    point 
    .7200000000E+000    .3500000000E+000    .1111111111E-001    point 
    .7200000000E+000    .3400000000E+000    .1111111111E-001    point 
    .7200000000E+000    .3300000000E+000    .1111111111E-001    point 
    .7200000000E+000    .3200000000E+000    .1111111111E-001    point 
    .7200000000E+000    .3100000000E+000    .1111111111E-001    point 
    .7200000000E+000    .3000000000E+000    .1111111111E-001    point 
    .7200000000E+000    .2900000000E+000    .1111111111E-001    point 
    .7200000000E+000    .2800000000E+000    .1111111111E-001    point 
    .7200000000E+000    .2700000000E+000    .1111111111E-001    point 
    .7200000000E+000    .2600000000E+000    .1111111111E-001    point 
    .7200000000E+000    .2500000000E+000    .1111111111E-001    point 
    .7200000000E+000    .2400000000E+000    .1111111111E-001    point 
    .7200000000E+000    .2300000000E+000    .1111111111E-001    point 
    .7200000000E+000    .2200000000E+000    .1111111111E-001    point 
    .7200000000E+000    .2100000000E+000    .1111111111E-001    point 
    .7200000000E+000    .2000000000E+000    .1111111111E-001    point 
    .7200000000E+000    .1900000000E+000    .1111111111E-001    point 
    .7200000000E+000    .1800000000E+000    .1111111111E-001    point 
    .7200000000E+000    .1700000000E+000    .1111111111E-001    point 
    .7200000000E+000    .1600000000E+000    .1111111111E-001    point 
    .7200000000E+000    .1500000000E+000    .1111111111E-001    point 
    .7200000000E+000    .1400000000E+000    .1111111111E-001    point 
    .7200000000E+000    .1300000000E+000    .1111111111E-001    point 
    .7200000000E+000    .1200000000E+000    .1111111111E-001    point 
    .7200000000E+000    .1100000000E+000    .1111111111E-001    point 
    .7200000000E+000    .1000000000E+000    .1111111111E-001    point 
    .7200000000E+000    .9000000000E-001    .1111111111E-001    point 
    .7200000000E+000    .8000000000E-001    .1111111111E-001    point 
    .7200000000E+000    .7000000000E-001    .1111111111E-001    point 
    .7200000000E+000    .6000000000E-001    .1111111111E-001    point 
    .7200000000E+000    .5000000000E-001    .1111111111E-001    point 
    .7200000000E+000    .4000000000E-001    .1111111111E-001    point 
    .7200000000E+000    .3000000000E-001    .1111111111E-001    point 
    .7200000000E+000    .2000000000E-001    .1111111111E-001    point 
    .7200000000E+000    .1000000000E-001    .1111111111E-001    point 
    .7200000000E+000    .0000000000E+000    .1111111111E-001    point 
    .7300000000E+000    .1200000000E+001    .4444444444E-001    point 
    .7300000000E+000    .1190000000E+001    .2222222222E-001    point 
    .7300000000E+000    .1180000000E+001    .1777777778E+000    point 
    .7300000000E+000    .1170000000E+001    .6666666667E-001    point 
    .7300000000E+000    .1160000000E+001    .1333333333E+000    point 
    .7300000000E+000    .1150000000E+001    .1555555556E+000    point 
    .7300000000E+000    .1140000000E+001    .7777777778E+000    point 
    .7300000000E+000    .1130000000E+001    .8888888889E-001    point 
    .7300000000E+000    .1120000000E+001    .1777777778E+000    point 
    .7300000000E+000    .1110000000E+001    .5777777778E+000    point 
    .7300000000E+000    .1100000000E+001    .1888888889E+000    point 
    .7300000000E+000    .1090000000E+001    .6666666667E-001    point 
    .7300000000E+000    .1080000000E+001    .5555555556E-001    point 
    .7300000000E+000    .1070000000E+001    .1777777778E+000    point 
    .7300000000E+000    .1060000000E+001    .8555555556E+000    point 
    .7300000000E+000    .1050000000E+001    .3333333333E-001    point 
    .7300000000E+000    .1040000000E+001    .2555555556E+000    point 
    .7300000000E+000    .1030000000E+001    .4888888889E+000    point 
    .7300000000E+000    .1020000000E+001    .8888888889E-001    point 
    .7300000000E+000    .1010000000E+001    .4444444444E-001    point 
    .7300000000E+000    .1000000000E+001    .1777777778E+000    point 
    .7300000000E+000    .9900000000E+000    .2666666667E+000    point 
    .7300000000E+000    .9800000000E+000    .7777777778E-001    point 
    .7300000000E+000    .9700000000E+000    .6666666667E-001    point 
    .7300000000E+000    .9600000000E+000    .8444444444E+000    point 
    .7300000000E+000    .9500000000E+000    .3111111111E+000    point 
    .7300000000E+000    .9400000000E+000    .7777777778E-001    point 
    .7300000000E+000    .9300000000E+000    .1504034551E-016    point 
    .7300000000E+000    .9200000000E+000    .2888888889E+000    point 
    .7300000000E+000    .9100000000E+000    .1333333333E+000    point 
    .7300000000E+000    .9000000000E+000    .1504034551E-016    point 
    .7300000000E+000    .8900000000E+000    .4555555556E+000    point 
    .7300000000E+000    .8800000000E+000    .1888888889E+000    point 
    .7300000000E+000    .8700000000E+000    .1111111111E+000    point 
    .7300000000E+000    .8600000000E+000    .1111111111E+000    point 
    .7300000000E+000    .8500000000E+000    .1777777778E+000    point 
    .7300000000E+000    .8400000000E+000    .5777777778E+000    point 
    .7300000000E+000    .8300000000E+000    .1504034551E-016    point 
    .7300000000E+000    .8200000000E+000    .1000000000E+000    point 
    .7300000000E+000    .8100000000E+000    .8888888889E-001    point 
    .7300000000E+000    .8000000000E+000    .2666666667E+000    point 
    .7300000000E+000    .7900000000E+000    .2777777778E+000    point 
    .7300000000E+000    .7800000000E+000    .1000000000E+000    point 
    .7300000000E+000    .7700000000E+000    .3777777778E+000    point 
    .7300000000E+000    .7600000000E+000    .1777777778E+000    point 
    .7300000000E+000    .7500000000E+000    .2222222222E-001    point 
    .7300000000E+000    .7400000000E+000    .1504034551E-016    point 
    .7300000000E+000    .7300000000E+000    .1777777778E+000    point 
    .7300000000E+000    .7200000000E+000    .2222222222E-001    point 
    .7300000000E+000    .7100000000E+000    .7777777778E-001    point 
    .7300000000E+000    .7000000000E+000    .1666666667E+000    point 
    .7300000000E+000    .6900000000E+000    .3888888889E+000    point 
    .7300000000E+000    .6800000000E+000    .1333333333E+000    point 
    .7300000000E+000    .6700000000E+000    .2222222222E-001    point 
    .7300000000E+000    .6600000000E+000    .2444444444E+000    point 
    .7300000000E+000    .6500000000E+000    .3333333333E-001    point 
    .7300000000E+000    .6400000000E+000    .5555555556E-001    point 
    .7300000000E+000    .6300000000E+000    .3333333333E-001    point 
    .7300000000E+000    .6200000000E+000    .4555555556E+000    point 
    .7300000000E+000    .6100000000E+000    .3777777778E+000    point 
    .7300000000E+000    .6000000000E+000    .1666666667E+000    point 
    .7300000000E+000    .5900000000E+000    .1888888889E+000    point 
    .7300000000E+000    .5800000000E+000    .6666666667E-001    point 
    .7300000000E+000    .5700000000E+000    .3888888889E+000    point 
    .7300000000E+000    .5600000000E+000    .2555555556E+000    point 
    .7300000000E+000    .5500000000E+000    .4666666667E+000    point 
    .7300000000E+000    .5400000000E+000    .4444444444E-001    point 
    .7300000000E+000    .5300000000E+000    .1333333333E+000    point 
    .7300000000E+000    .5200000000E+000    .7777777778E-001    point 
    .7300000000E+000    .5100000000E+000    .1111111111E+000    point 
    .7300000000E+000    .5000000000E+000    .7777777778E-001    point 
    .7300000000E+000    .4900000000E+000    .1504034551E-016    point 
    .7300000000E+000    .4800000000E+000    .7555555556E+000    point 
    .7300000000E+000    .4700000000E+000    .7777777778E-001    point 
    .7300000000E+000    .4600000000E+000    .3333333333E-001    point 
    .7300000000E+000    .4500000000E+000    .1504034551E-016    point 
    .7300000000E+000    .4400000000E+000    .1504034551E-016    point 
    .7300000000E+000    .4300000000E+000    .6666666667E-001    point 
    .7300000000E+000    .4200000000E+000    .8777777778E+000    point 
    .7300000000E+000    .4100000000E+000    .6666666667E-001    point 
    .7300000000E+000    .4000000000E+000    .5222222222E+000    point 
    .7300000000E+000    .3900000000E+000    .4444444444E+000    point 
    .7300000000E+000    .3800000000E+000    .1504034551E-016    point 
    .7300000000E+000    .3700000000E+000    .1504034551E-016    point 
    .7300000000E+000    .3600000000E+000    .1504034551E-016    point 
    .7300000000E+000    .3500000000E+000    .1504034551E-016    point 
    .7300000000E+000    .3400000000E+000    .1504034551E-016    point 
    .7300000000E+000    .3300000000E+000    .1504034551E-016    point 
    .7300000000E+000    .3200000000E+000    .1504034551E-016    point 
    .7300000000E+000    .3100000000E+000    .1504034551E-016    point 
    .7300000000E+000    .3000000000E+000    .1504034551E-016    point 
    .7300000000E+000    .2900000000E+000    .1504034551E-016    point 
    .7300000000E+000    .2800000000E+000    .1504034551E-016    point 
    .7300000000E+000    .2700000000E+000    .1504034551E-016    point 
    .7300000000E+000    .2600000000E+000    .1504034551E-016    point 
    .7300000000E+000    .2500000000E+000    .1504034551E-016    point 
    .7300000000E+000    .2400000000E+000    .1504034551E-016    point 
    .7300000000E+000    .2300000000E+000    .1504034551E-016    point 
    .7300000000E+000    .2200000000E+000    .1504034551E-016    point 
    .7300000000E+000    .2100000000E+000    .1504034551E-016    point 
    .7300000000E+000    .2000000000E+000    .1504034551E-016    point 
    .7300000000E+000    .1900000000E+000    .1504034551E-016    point 
    .7300000000E+000    .1800000000E+000    .1504034551E-016    point 
    .7300000000E+000    .1700000000E+000    .1504034551E-016    point 
    .7300000000E+000    .1600000000E+000    .1504034551E-016    point 
    .7300000000E+000    .1500000000E+000    .1504034551E-016    point 
    .7300000000E+000    .1400000000E+000    .1504034551E-016    point 
    .7300000000E+000    .1300000000E+000    .1504034551E-016    point 
    .7300000000E+000    .1200000000E+000    .1504034551E-016    point 
    .7300000000E+000    .1100000000E+000    .1504034551E-016    point 
    .7300000000E+000    .1000000000E+000    .1504034551E-016    point 
    .7300000000E+000    .9000000000E-001    .1504034551E-016    point 
    .7300000000E+000    .8000000000E-001    .1504034551E-016    point 
    .7300000000E+000    .7000000000E-001    .1504034551E-016    point 
    .7300000000E+000    .6000000000E-001    .1504034551E-016    point 
    .7300000000E+000    .5000000000E-001    .1504034551E-016    point 
    .7300000000E+000    .4000000000E-001    .1504034551E-016    point 
    .7300000000E+000    .3000000000E-001    .1504034551E-016    point 
    .7300000000E+000    .2000000000E-001    .1504034551E-016    point 
    .7300000000E+000    .1000000000E-001    .1504034551E-016    point 
    .7300000000E+000    .0000000000E+000    .1504034551E-016    point 
    .7400000000E+000    .1200000000E+001    .1111111111E+000    point 
    .7400000000E+000    .1190000000E+001    .1888888889E+000    point 
    .7400000000E+000    .1180000000E+001    .8888888889E-001    point 
    .7400000000E+000    .1170000000E+001    .3111111111E+000    point 
    .7400000000E+000    .1160000000E+001    .5555555556E-001    point 
    .7400000000E+000    .1150000000E+001    .1000000000E+000    point 
    .7400000000E+000    .1140000000E+001    .6666666667E-001    point 
    .7400000000E+000    .1130000000E+001    .1222222222E+000    point 
    .7400000000E+000    .1120000000E+001    .1666666667E+000    point 
    .7400000000E+000    .1110000000E+001    .7333333333E+000    point 
    .7400000000E+000    .1100000000E+001    .8888888889E-001    point 
    .7400000000E+000    .1090000000E+001    .4444444444E-001    point 
    .7400000000E+000    .1080000000E+001    .2888888889E+000    point 
    .7400000000E+000    .1070000000E+001    .2555555556E+000    point 
    .7400000000E+000    .1060000000E+001    .4555555556E+000    point 
    .7400000000E+000    .1050000000E+001    .2222222222E-001    point 
    .7400000000E+000    .1040000000E+001    .4444444444E-001    point 
    .7400000000E+000    .1030000000E+001    .2000000000E+000    point 
    .7400000000E+000    .1020000000E+001    .5555555556E-001    point 
    .7400000000E+000    .1010000000E+001    .8333333333E+000    point 
    .7400000000E+000    .1000000000E+001    .1888888889E+000    point 
    .7400000000E+000    .9900000000E+000    .5333333333E+000    point 
    .7400000000E+000    .9800000000E+000    .1111111111E-001    point 
    .7400000000E+000    .9700000000E+000    .1111111111E+000    point 
    .7400000000E+000    .9600000000E+000    .5555555556E-001    point 
    .7400000000E+000    .9500000000E+000    .1111111111E-001    point 
    .7400000000E+000    .9400000000E+000    .2555555556E+000    point 
    .7400000000E+000    .9300000000E+000    .1333333333E+000    point 
    .7400000000E+000    .9200000000E+000    .7777777778E-001    point 
    .7400000000E+000    .9100000000E+000    .3444444444E+000    point 
    .7400000000E+000    .9000000000E+000    .1111111111E-001    point 
    .7400000000E+000    .8900000000E+000    .8888888889E-001    point 
    .7400000000E+000    .8800000000E+000    .2444444444E+000    point 
    .7400000000E+000    .8700000000E+000    .2222222222E+000    point 
    .7400000000E+000    .8600000000E+000    .6777777778E+000    point 
    .7400000000E+000    .8500000000E+000    .1444444444E+000    point 
    .7400000000E+000    .8400000000E+000    .2111111111E+000    point 
    .7400000000E+000    .8300000000E+000    .3333333333E-001    point 
    .7400000000E+000    .8200000000E+000    .3333333333E-001    point 
    .7400000000E+000    .8100000000E+000    .2333333333E+000    point 
    .7400000000E+000    .8000000000E+000    .1111111111E-001    point 
    .7400000000E+000    .7900000000E+000    .5333333333E+000    point 
    .7400000000E+000    .7800000000E+000    .2777777778E+000    point 
    .7400000000E+000    .7700000000E+000    .1111111111E-001    point 
    .7400000000E+000    .7600000000E+000    .1444444444E+000    point 
    .7400000000E+000    .7500000000E+000    .3111111111E+000    point 
    .7400000000E+000    .7400000000E+000    .5333333333E+000    point 
    .7400000000E+000    .7300000000E+000    .2444444444E+000    point 
    .7400000000E+000    .7200000000E+000    .4666666667E+000    point 
    .7400000000E+000    .7100000000E+000    .2222222222E+000    point 
    .7400000000E+000    .7000000000E+000    .2222222222E+000    point 
    .7400000000E+000    .6900000000E+000    .1222222222E+000    point 
    .7400000000E+000    .6800000000E+000    .5333333333E+000    point 
    .7400000000E+000    .6700000000E+000    .1111111111E-001    point 
    .7400000000E+000    .6600000000E+000    .1444444444E+000    point 
    .7400000000E+000    .6500000000E+000    .3000000000E+000    point 
    .7400000000E+000    .6400000000E+000    .2555555556E+000    point 
    .7400000000E+000    .6300000000E+000    .1777777778E+000    point 
    .7400000000E+000    .6200000000E+000    .5555555556E-001    point 
    .7400000000E+000    .6100000000E+000    .5111111111E+000    point 
    .7400000000E+000    .6000000000E+000    .2666666667E+000    point 
    .7400000000E+000    .5900000000E+000    .2222222222E+000    point 
    .7400000000E+000    .5800000000E+000    .3666666667E+000    point 
    .7400000000E+000    .5700000000E+000    .8888888889E-001    point 
    .7400000000E+000    .5600000000E+000    .5555555556E-001    point 
    .7400000000E+000    .5500000000E+000    .3333333333E-001    point 
    .7400000000E+000    .5400000000E+000    .2555555556E+000    point 
    .7400000000E+000    .5300000000E+000    .4666666667E+000    point 
    .7400000000E+000    .5200000000E+000    .1444444444E+000    point 
    .7400000000E+000    .5100000000E+000    .2222222222E+000    point 
    .7400000000E+000    .5000000000E+000    .2222222222E-001    point 
    .7400000000E+000    .4900000000E+000    .5000000000E+000    point 
    .7400000000E+000    .4800000000E+000    .3333333333E-001    point 
    .7400000000E+000    .4700000000E+000    .2777777778E+000    point 
    .7400000000E+000    .4600000000E+000    .1333333333E+000    point 
    .7400000000E+000    .4500000000E+000    .3111111111E+000    point 
    .7400000000E+000    .4400000000E+000    .1111111111E-001    point 
    .7400000000E+000    .4300000000E+000    .1222222222E+000    point 
    .7400000000E+000    .4200000000E+000    .3222222222E+000    point 
    .7400000000E+000    .4100000000E+000    .4444444444E-001    point 
    .7400000000E+000    .4000000000E+000    .1666666667E+000    point 
    .7400000000E+000    .3900000000E+000    .1888888889E+000    point 
    .7400000000E+000    .3800000000E+000    .1111111111E-001    point 
    .7400000000E+000    .3700000000E+000    .1111111111E-001    point 
    .7400000000E+000    .3600000000E+000    .1111111111E-001    point 
    .7400000000E+000    .3500000000E+000    .1111111111E-001    point 
    .7400000000E+000    .3400000000E+000    .1111111111E-001    point 
    .7400000000E+000    .3300000000E+000    .1111111111E-001    point 
    .7400000000E+000    .3200000000E+000    .1111111111E-001    point 
    .7400000000E+000    .3100000000E+000    .1111111111E-001    point 
    .7400000000E+000    .3000000000E+000    .1111111111E-001    point 
    .7400000000E+000    .2900000000E+000    .1111111111E-001    point 
    .7400000000E+000    .2800000000E+000    .1111111111E-001    point 
    .7400000000E+000    .2700000000E+000    .1111111111E-001    point 
    .7400000000E+000    .2600000000E+000    .1111111111E-001    point 
    .7400000000E+000    .2500000000E+000    .1111111111E-001    point 
    .7400000000E+000    .2400000000E+000    .1111111111E-001    point 
    .7400000000E+000    .2300000000E+000    .1111111111E-001    point 
    .7400000000E+000    .2200000000E+000    .1111111111E-001    point 
    .7400000000E+000    .2100000000E+000    .1111111111E-001    point 
    .7400000000E+000    .2000000000E+000    .1111111111E-001    point 
    .7400000000E+000    .1900000000E+000    .1111111111E-001    point 
    .7400000000E+000    .1800000000E+000    .1111111111E-001    point 
    .7400000000E+000    .1700000000E+000    .1111111111E-001    point 
    .7400000000E+000    .1600000000E+000    .1111111111E-001    point 
    .7400000000E+000    .1500000000E+000    .1111111111E-001    point 
    .7400000000E+000    .1400000000E+000    .1111111111E-001    point 
    .7400000000E+000    .1300000000E+000    .1111111111E-001    point 
    .7400000000E+000    .1200000000E+000    .1111111111E-001    point 
    .7400000000E+000    .1100000000E+000    .1111111111E-001    point 
    .7400000000E+000    .1000000000E+000    .1111111111E-001    point 
    .7400000000E+000    .9000000000E-001    .1111111111E-001    point 
    .7400000000E+000    .8000000000E-001    .1111111111E-001    point 
    .7400000000E+000    .7000000000E-001    .1111111111E-001    point 
    .7400000000E+000    .6000000000E-001    .1111111111E-001    point 
    .7400000000E+000    .5000000000E-001    .1111111111E-001    point 
    .7400000000E+000    .4000000000E-001    .1111111111E-001    point 
    .7400000000E+000    .3000000000E-001    .1111111111E-001    point 
    .7400000000E+000    .2000000000E-001    .1111111111E-001    point 
    .7400000000E+000    .1000000000E-001    .1111111111E-001    point 
    .7400000000E+000    .0000000000E+000    .1111111111E-001    point 
    .7500000000E+000    .1200000000E+001    .6555555556E+000    point 
    .7500000000E+000    .1190000000E+001    .5666666667E+000    point 
    .7500000000E+000    .1180000000E+001    .2666666667E+000    point 
    .7500000000E+000    .1170000000E+001    .5555555556E+000    point 
    .7500000000E+000    .1160000000E+001    .4888888889E+000    point 
    .7500000000E+000    .1150000000E+001    .5333333333E+000    point 
    .7500000000E+000    .1140000000E+001    .1111111111E-001    point 
    .7500000000E+000    .1130000000E+001    .2111111111E+000    point 
    .7500000000E+000    .1120000000E+001    .2111111111E+000    point 
    .7500000000E+000    .1110000000E+001    .2222222222E+000    point 
    .7500000000E+000    .1100000000E+001    .2444444444E+000    point 
    .7500000000E+000    .1090000000E+001    .9444444444E+000    point 
    .7500000000E+000    .1080000000E+001    .2000000000E+000    point 
    .7500000000E+000    .1070000000E+001    .1333333333E+000    point 
    .7500000000E+000    .1060000000E+001    .3333333333E-001    point 
    .7500000000E+000    .1050000000E+001    .5777777778E+000    point 
    .7500000000E+000    .1040000000E+001    .9777777778E+000    point 
    .7500000000E+000    .1030000000E+001    .3000000000E+000    point 
    .7500000000E+000    .1020000000E+001    .6666666667E-001    point 
    .7500000000E+000    .1010000000E+001    .2222222222E-001    point 
    .7500000000E+000    .1000000000E+001    .2555555556E+000    point 
    .7500000000E+000    .9900000000E+000    .5000000000E+000    point 
    .7500000000E+000    .9800000000E+000    .1000000000E+000    point 
    .7500000000E+000    .9700000000E+000    .7777777778E-001    point 
    .7500000000E+000    .9600000000E+000    .2555555556E+000    point 
    .7500000000E+000    .9500000000E+000    .3444444444E+000    point 
    .7500000000E+000    .9400000000E+000    .1333333333E+000    point 
    .7500000000E+000    .9300000000E+000    .2222222222E-001    point 
    .7500000000E+000    .9200000000E+000    .3333333333E-001    point 
    .7500000000E+000    .9100000000E+000    .1111111111E-001    point 
    .7500000000E+000    .9000000000E+000    .6666666667E-001    point 
    .7500000000E+000    .8900000000E+000    .4222222222E+000    point 
    .7500000000E+000    .8800000000E+000    .1111111111E+000    point 
    .7500000000E+000    .8700000000E+000    .2111111111E+000    point 
    .7500000000E+000    .8600000000E+000    .3555555556E+000    point 
    .7500000000E+000    .8500000000E+000    .6666666667E-001    point 
    .7500000000E+000    .8400000000E+000    .1222222222E+000    point 
    .7500000000E+000    .8300000000E+000    .6666666667E-001    point 
    .7500000000E+000    .8200000000E+000    .5111111111E+000    point 
    .7500000000E+000    .8100000000E+000    .2222222222E+000    point 
    .7500000000E+000    .8000000000E+000    .4000000000E+000    point 
    .7500000000E+000    .7900000000E+000    .1333333333E+000    point 
    .7500000000E+000    .7800000000E+000    .6777777778E+000    point 
    .7500000000E+000    .7700000000E+000    .1000000000E+001    point 
    .7500000000E+000    .7600000000E+000    .3555555556E+000    point 
    .7500000000E+000    .7500000000E+000    .3111111111E+000    point 
    .7500000000E+000    .7400000000E+000    .2111111111E+000    point 
    .7500000000E+000    .7300000000E+000    .2222222222E+000    point 
    .7500000000E+000    .7200000000E+000    .2222222222E-001    point 
    .7500000000E+000    .7100000000E+000    .2333333333E+000    point 
    .7500000000E+000    .7000000000E+000    .3333333333E-001    point 
    .7500000000E+000    .6900000000E+000    .1333333333E+000    point 
    .7500000000E+000    .6800000000E+000    .1222222222E+000    point 
    .7500000000E+000    .6700000000E+000    .1340472204E-016    point 
    .7500000000E+000    .6600000000E+000    .2222222222E-001    point 
    .7500000000E+000    .6500000000E+000    .6111111111E+000    point 
    .7500000000E+000    .6400000000E+000    .3333333333E+000    point 
    .7500000000E+000    .6300000000E+000    .2777777778E+000    point 
    .7500000000E+000    .6200000000E+000    .3000000000E+000    point 
    .7500000000E+000    .6100000000E+000    .1222222222E+000    point 
    .7500000000E+000    .6000000000E+000    .1666666667E+000    point 
    .7500000000E+000    .5900000000E+000    .3777777778E+000    point 
    .7500000000E+000    .5800000000E+000    .1340472204E-016    point 
    .7500000000E+000    .5700000000E+000    .9555555556E+000    point 
    .7500000000E+000    .5600000000E+000    .8888888889E-001    point 
    .7500000000E+000    .5500000000E+000    .7777777778E-001    point 
    .7500000000E+000    .5400000000E+000    .2777777778E+000    point 
    .7500000000E+000    .5300000000E+000    .5555555556E+000    point 
    .7500000000E+000    .5200000000E+000    .1111111111E-001    point 
    .7500000000E+000    .5100000000E+000    .4444444444E-001    point 
    .7500000000E+000    .5000000000E+000    .1777777778E+000    point 
    .7500000000E+000    .4900000000E+000    .1222222222E+000    point 
    .7500000000E+000    .4800000000E+000    .4111111111E+000    point 
    .7500000000E+000    .4700000000E+000    .1777777778E+000    point 
    .7500000000E+000    .4600000000E+000    .1333333333E+000    point 
    .7500000000E+000    .4500000000E+000    .1340472204E-016    point 
    .7500000000E+000    .4400000000E+000    .1340472204E-016    point 
    .7500000000E+000    .4300000000E+000    .4111111111E+000    point 
    .7500000000E+000    .4200000000E+000    .6222222222E+000    point 
    .7500000000E+000    .4100000000E+000    .2666666667E+000    point 
    .7500000000E+000    .4000000000E+000    .5333333333E+000    point 
    .7500000000E+000    .3900000000E+000    .8888888889E-001    point 
    .7500000000E+000    .3800000000E+000    .1340472204E-016    point 
    .7500000000E+000    .3700000000E+000    .1340472204E-016    point 
    .7500000000E+000    .3600000000E+000    .1340472204E-016    point 
    .7500000000E+000    .3500000000E+000    .1340472204E-016    point 
    .7500000000E+000    .3400000000E+000    .1340472204E-016    point 
    .7500000000E+000    .3300000000E+000    .1340472204E-016    point 
    .7500000000E+000    .3200000000E+000    .1340472204E-016    point 
    .7500000000E+000    .3100000000E+000    .1340472204E-016    point 
    .7500000000E+000    .3000000000E+000    .1340472204E-016    point 
    .7500000000E+000    .2900000000E+000    .1340472204E-016    point 
    .7500000000E+000    .2800000000E+000    .1340472204E-016    point 
    .7500000000E+000    .2700000000E+000    .1340472204E-016    point 
    .7500000000E+000    .2600000000E+000    .1340472204E-016    point 
    .7500000000E+000    .2500000000E+000    .1340472204E-016    point 
    .7500000000E+000    .2400000000E+000    .1340472204E-016    point 
    .7500000000E+000    .2300000000E+000    .1340472204E-016    point 
    .7500000000E+000    .2200000000E+000    .1340472204E-016    point 
    .7500000000E+000    .2100000000E+000    .1340472204E-016    point 
    .7500000000E+000    .2000000000E+000    .1340472204E-016    point 
    .7500000000E+000    .1900000000E+000    .1340472204E-016    point 
    .7500000000E+000    .1800000000E+000    .1340472204E-016    point 
    .7500000000E+000    .1700000000E+000    .1340472204E-016    point 
    .7500000000E+000    .1600000000E+000    .1340472204E-016    point 
    .7500000000E+000    .1500000000E+000    .1340472204E-016    point 
    .7500000000E+000    .1400000000E+000    .1340472204E-016    point 
    .7500000000E+000    .1300000000E+000    .1340472204E-016    point 
    .7500000000E+000    .1200000000E+000    .1340472204E-016    point 
    .7500000000E+000    .1100000000E+000    .1340472204E-016    point 
    .7500000000E+000    .1000000000E+000    .1340472204E-016    point 
    .7500000000E+000    .9000000000E-001    .1340472204E-016    point 
    .7500000000E+000    .8000000000E-001    .1340472204E-016    point 
    .7500000000E+000    .7000000000E-001    .1340472204E-016    point 
    .7500000000E+000    .6000000000E-001    .1340472204E-016    point 
    .7500000000E+000    .5000000000E-001    .1340472204E-016    point 
    .7500000000E+000    .4000000000E-001    .1340472204E-016    point 
    .7500000000E+000    .3000000000E-001    .1340472204E-016    point 
    .7500000000E+000    .2000000000E-001    .1340472204E-016    point 
    .7500000000E+000    .1000000000E-001    .1340472204E-016    point 
    .7500000000E+000    .0000000000E+000    .1340472204E-016    point 
    .7600000000E+000    .1200000000E+001    .2111111111E+000    point 
    .7600000000E+000    .1190000000E+001    .3333333333E+000    point 
    .7600000000E+000    .1180000000E+001    .4555555556E+000    point 
    .7600000000E+000    .1170000000E+001    .1000000000E+001    point 
    .7600000000E+000    .1160000000E+001    .8888888889E-001    point 
    .7600000000E+000    .1150000000E+001    .1000000000E+000    point 
    .7600000000E+000    .1140000000E+001    .6888888889E+000    point 
    .7600000000E+000    .1130000000E+001    .4555555556E+000    point 
    .7600000000E+000    .1120000000E+001    .1888888889E+000    point 
    .7600000000E+000    .1110000000E+001    .2222222222E-001    point 
    .7600000000E+000    .1100000000E+001    .4555555556E+000    point 
    .7600000000E+000    .1090000000E+001    .1888888889E+000    point 
    .7600000000E+000    .1080000000E+001    .1333333333E+000    point 
    .7600000000E+000    .1070000000E+001    .2888888889E+000    point 
    .7600000000E+000    .1060000000E+001    .3777777778E+000    point 
    .7600000000E+000    .1050000000E+001    .6666666667E-001    point 
    .7600000000E+000    .1040000000E+001    .1777777778E+000    point 
    .7600000000E+000    .1030000000E+001    .6555555556E+000    point 
    .7600000000E+000    .1020000000E+001    .5222222222E+000    point 
    .7600000000E+000    .1010000000E+001    .2222222222E+000    point 
    .7600000000E+000    .1000000000E+001    .4444444444E-001    point 
    .7600000000E+000    .9900000000E+000    .1555555556E+000    point 
    .7600000000E+000    .9800000000E+000    .4555555556E+000    point 
    .7600000000E+000    .9700000000E+000    .1000000000E+000    point 
    .7600000000E+000    .9600000000E+000    .1777777778E+000    point 
    .7600000000E+000    .9500000000E+000    .1111111111E-001    point 
    .7600000000E+000    .9400000000E+000    .2222222222E-001    point 
    .7600000000E+000    .9300000000E+000    .4444444444E-001    point 
    .7600000000E+000    .9200000000E+000    .3111111111E+000    point 
    .7600000000E+000    .9100000000E+000    .3333333333E+000    point 
    .7600000000E+000    .9000000000E+000    .1000000000E+000    point 
    .7600000000E+000    .8900000000E+000    .8333333333E+000    point 
    .7600000000E+000    .8800000000E+000    .1555555556E+000    point 
    .7600000000E+000    .8700000000E+000    .4777777778E+000    point 
    .7600000000E+000    .8600000000E+000    .2666666667E+000    point 
    .7600000000E+000    .8500000000E+000    .4666666667E+000    point 
    .7600000000E+000    .8400000000E+000    .9222222222E+000    point 
    .7600000000E+000    .8300000000E+000    .1000000000E+000    point 
    .7600000000E+000    .8200000000E+000    .1666666667E+000    point 
    .7600000000E+000    .8100000000E+000    .2666666667E+000    point 
    .7600000000E+000    .8000000000E+000    .1111111111E-001    point 
    .7600000000E+000    .7900000000E+000    .1666666667E+000    point 
    .7600000000E+000    .7800000000E+000    .9444444444E+000    point 
    .7600000000E+000    .7700000000E+000    .4888888889E+000    point 
    .7600000000E+000    .7600000000E+000    .9111111111E+000    point 
    .7600000000E+000    .7500000000E+000    .1222222222E+000    point 
    .7600000000E+000    .7400000000E+000    .6777777778E+000    point 
    .7600000000E+000    .7300000000E+000    .1000000000E+000    point 
    .7600000000E+000    .7200000000E+000    .4555555556E+000    point 
    .7600000000E+000    .7100000000E+000    .3333333333E-001    point 
    .7600000000E+000    .7000000000E+000    .9000000000E+000    point 
    .7600000000E+000    .6900000000E+000    .5777777778E+000    point 
    .7600000000E+000    .6800000000E+000    .8777777778E+000    point 
    .7600000000E+000    .6700000000E+000    .1111111111E-001    point 
    .7600000000E+000    .6600000000E+000    .3333333333E+000    point 
    .7600000000E+000    .6500000000E+000    .1111111111E-001    point 
    .7600000000E+000    .6400000000E+000    .1111111111E+000    point 
    .7600000000E+000    .6300000000E+000    .3444444444E+000    point 
    .7600000000E+000    .6200000000E+000    .1111111111E+000    point 
    .7600000000E+000    .6100000000E+000    .1333333333E+000    point 
    .7600000000E+000    .6000000000E+000    .3111111111E+000    point 
    .7600000000E+000    .5900000000E+000    .1111111111E-001    point 
    .7600000000E+000    .5800000000E+000    .2222222222E+000    point 
    .7600000000E+000    .5700000000E+000    .5666666667E+000    point 
    .7600000000E+000    .5600000000E+000    .2222222222E+000    point 
    .7600000000E+000    .5500000000E+000    .1111111111E+000    point 
    .7600000000E+000    .5400000000E+000    .8888888889E-001    point 
    .7600000000E+000    .5300000000E+000    .2000000000E+000    point 
    .7600000000E+000    .5200000000E+000    .2888888889E+000    point 
    .7600000000E+000    .5100000000E+000    .2111111111E+000    point 
    .7600000000E+000    .5000000000E+000    .7777777778E-001    point 
    .7600000000E+000    .4900000000E+000    .3333333333E-001    point 
    .7600000000E+000    .4800000000E+000    .4444444444E-001    point 
    .7600000000E+000    .4700000000E+000    .1000000000E+000    point 
    .7600000000E+000    .4600000000E+000    .6666666667E-001    point 
    .7600000000E+000    .4500000000E+000    .1111111111E-001    point 
    .7600000000E+000    .4400000000E+000    .1111111111E-001    point 
    .7600000000E+000    .4300000000E+000    .1111111111E-001    point 
    .7600000000E+000    .4200000000E+000    .1777777778E+000    point 
    .7600000000E+000    .4100000000E+000    .1444444444E+000    point 
    .7600000000E+000    .4000000000E+000    .5555555556E+000    point 
    .7600000000E+000    .3900000000E+000    .1111111111E-001    point 
    .7600000000E+000    .3800000000E+000    .1111111111E-001    point 
    .7600000000E+000    .3700000000E+000    .1111111111E-001    point 
    .7600000000E+000    .3600000000E+000    .1111111111E-001    point 
    .7600000000E+000    .3500000000E+000    .1111111111E-001    point 
    .7600000000E+000    .3400000000E+000    .1111111111E-001    point 
    .7600000000E+000    .3300000000E+000    .1111111111E-001    point 
    .7600000000E+000    .3200000000E+000    .1111111111E-001    point 
    .7600000000E+000    .3100000000E+000    .1111111111E-001    point 
    .7600000000E+000    .3000000000E+000    .1111111111E-001    point 
    .7600000000E+000    .2900000000E+000    .1111111111E-001    point 
    .7600000000E+000    .2800000000E+000    .1111111111E-001    point 
    .7600000000E+000    .2700000000E+000    .1111111111E-001    point 
    .7600000000E+000    .2600000000E+000    .1111111111E-001    point 
    .7600000000E+000    .2500000000E+000    .1111111111E-001    point 
    .7600000000E+000    .2400000000E+000    .1111111111E-001    point 
    .7600000000E+000    .2300000000E+000    .1111111111E-001    point 
    .7600000000E+000    .2200000000E+000    .1111111111E-001    point 
    .7600000000E+000    .2100000000E+000    .1111111111E-001    point 
    .7600000000E+000    .2000000000E+000    .1111111111E-001    point 
    .7600000000E+000    .1900000000E+000    .1111111111E-001    point 
    .7600000000E+000    .1800000000E+000    .1111111111E-001    point 
    .7600000000E+000    .1700000000E+000    .1111111111E-001    point 
    .7600000000E+000    .1600000000E+000    .1111111111E-001    point 
    .7600000000E+000    .1500000000E+000    .1111111111E-001    point 
    .7600000000E+000    .1400000000E+000    .1111111111E-001    point 
    .7600000000E+000    .1300000000E+000    .1111111111E-001    point 
    .7600000000E+000    .1200000000E+000    .1111111111E-001    point 
    .7600000000E+000    .1100000000E+000    .1111111111E-001    point 
    .7600000000E+000    .1000000000E+000    .1111111111E-001    point 
    .7600000000E+000    .9000000000E-001    .1111111111E-001    point 
    .7600000000E+000    .8000000000E-001    .1111111111E-001    point 
    .7600000000E+000    .7000000000E-001    .1111111111E-001    point 
    .7600000000E+000    .6000000000E-001    .1111111111E-001    point 
    .7600000000E+000    .5000000000E-001    .1111111111E-001    point 
    .7600000000E+000    .4000000000E-001    .1111111111E-001    point 
    .7600000000E+000    .3000000000E-001    .1111111111E-001    point 
    .7600000000E+000    .2000000000E-001    .1111111111E-001    point 
    .7600000000E+000    .1000000000E-001    .1111111111E-001    point 
    .7600000000E+000    .0000000000E+000    .1111111111E-001    point 
    .7700000000E+000    .1200000000E+001    .3333333333E+000    point 
    .7700000000E+000    .1190000000E+001    .1333333333E+000    point 
    .7700000000E+000    .1180000000E+001    .2222222222E-001    point 
    .7700000000E+000    .1170000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1160000000E+001    .9888888889E+000    point 
    .7700000000E+000    .1150000000E+001    .5555555556E-001    point 
    .7700000000E+000    .1140000000E+001    .3333333333E-001    point 
    .7700000000E+000    .1130000000E+001    .2777777778E+000    point 
    .7700000000E+000    .1120000000E+001    .1000000000E+001    point 
    .7700000000E+000    .1110000000E+001    .1111111111E+000    point 
    .7700000000E+000    .1100000000E+001    .3333333333E+000    point 
    .7700000000E+000    .1090000000E+001    .2222222222E-001    point 
    .7700000000E+000    .1080000000E+001    .4111111111E+000    point 
    .7700000000E+000    .1070000000E+001    .3777777778E+000    point 
    .7700000000E+000    .1060000000E+001    .2111111111E+000    point 
    .7700000000E+000    .1050000000E+001    .1666666667E+000    point 
    .7700000000E+000    .1040000000E+001    .2222222222E-001    point 
    .7700000000E+000    .1030000000E+001    .3000000000E+000    point 
    .7700000000E+000    .1020000000E+001    .2666666667E+000    point 
    .7700000000E+000    .1010000000E+001    .1111111111E-001    point 
    .7700000000E+000    .1000000000E+001    .1333333333E+000    point 
    .7700000000E+000    .9900000000E+000    .2222222222E-001    point 
    .7700000000E+000    .9800000000E+000    .5222222222E+000    point 
    .7700000000E+000    .9700000000E+000    .8000000000E+000    point 
    .7700000000E+000    .9600000000E+000    .3111111111E+000    point 
    .7700000000E+000    .9500000000E+000    .3111111111E+000    point 
    .7700000000E+000    .9400000000E+000    .1000000000E+001    point 
    .7700000000E+000    .9300000000E+000    .2222222222E+000    point 
    .7700000000E+000    .9200000000E+000    .2777777778E+000    point 
    .7700000000E+000    .9100000000E+000    .1444444444E+000    point 
    .7700000000E+000    .9000000000E+000    .5111111111E+000    point 
    .7700000000E+000    .8900000000E+000    .1777777778E+000    point 
    .7700000000E+000    .8800000000E+000    .6666666667E-001    point 
    .7700000000E+000    .8700000000E+000    .2000000000E+000    point 
    .7700000000E+000    .8600000000E+000    .3555555556E+000    point 
    .7700000000E+000    .8500000000E+000    .3555555556E+000    point 
    .7700000000E+000    .8400000000E+000    .2000000000E+000    point 
    .7700000000E+000    .8300000000E+000    .2555555556E+000    point 
    .7700000000E+000    .8200000000E+000    .1666666667E+000    point 
    .7700000000E+000    .8100000000E+000    .1111111111E-001    point 
    .7700000000E+000    .8000000000E+000    .2444444444E+000    point 
    .7700000000E+000    .7900000000E+000    .6666666667E+000    point 
    .7700000000E+000    .7800000000E+000    .1888888889E+000    point 
    .7700000000E+000    .7700000000E+000    .8888888889E-001    point 
    .7700000000E+000    .7600000000E+000    .2000000000E+000    point 
    .7700000000E+000    .7500000000E+000    .5222222222E+000    point 
    .7700000000E+000    .7400000000E+000    .1111111111E-001    point 
    .7700000000E+000    .7300000000E+000    .6000000000E+000    point 
    .7700000000E+000    .7200000000E+000    .1111111111E-001    point 
    .7700000000E+000    .7100000000E+000    .6000000000E+000    point 
    .7700000000E+000    .7000000000E+000    .1000000000E+000    point 
    .7700000000E+000    .6900000000E+000    .1777777778E+000    point 
    .7700000000E+000    .6800000000E+000    .8888888889E-001    point 
    .7700000000E+000    .6700000000E+000    .2333333333E+000    point 
    .7700000000E+000    .6600000000E+000    .2000000000E+000    point 
    .7700000000E+000    .6500000000E+000    .3333333333E+000    point 
    .7700000000E+000    .6400000000E+000    .4666666667E+000    point 
    .7700000000E+000    .6300000000E+000    .1111111111E-001    point 
    .7700000000E+000    .6200000000E+000    .7444444444E+000    point 
    .7700000000E+000    .6100000000E+000    .1000000000E+001    point 
    .7700000000E+000    .6000000000E+000    .3666666667E+000    point 
    .7700000000E+000    .5900000000E+000    .2444444444E+000    point 
    .7700000000E+000    .5800000000E+000    .1000000000E+001    point 
    .7700000000E+000    .5700000000E+000    .1111111111E-001    point 
    .7700000000E+000    .5600000000E+000    .3333333333E-001    point 
    .7700000000E+000    .5500000000E+000    .7777777778E-001    point 
    .7700000000E+000    .5400000000E+000    .4555555556E+000    point 
    .7700000000E+000    .5300000000E+000    .1333333333E+000    point 
    .7700000000E+000    .5200000000E+000    .1111111111E-001    point 
    .7700000000E+000    .5100000000E+000    .1111111111E+000    point 
    .7700000000E+000    .5000000000E+000    .8222222222E+000    point 
    .7700000000E+000    .4900000000E+000    .4777777778E+000    point 
    .7700000000E+000    .4800000000E+000    .7000000000E+000    point 
    .7700000000E+000    .4700000000E+000    .2555555556E+000    point 
    .7700000000E+000    .4600000000E+000    .2333333333E+000    point 
    .7700000000E+000    .4500000000E+000    .7333333333E+000    point 
    .7700000000E+000    .4400000000E+000    .1111111111E-001    point 
    .7700000000E+000    .4300000000E+000    .1111111111E-001    point 
    .7700000000E+000    .4200000000E+000    .1888888889E+000    point 
    .7700000000E+000    .4100000000E+000    .5555555556E-001    point 
    .7700000000E+000    .4000000000E+000    .2888888889E+000    point 
    .7700000000E+000    .3900000000E+000    .3333333333E+000    point 
    .7700000000E+000    .3800000000E+000    .1111111111E-001    point 
    .7700000000E+000    .3700000000E+000    .1111111111E-001    point 
    .7700000000E+000    .3600000000E+000    .1111111111E-001    point 
    .7700000000E+000    .3500000000E+000    .1111111111E-001    point 
    .7700000000E+000    .3400000000E+000    .1111111111E-001    point 
    .7700000000E+000    .3300000000E+000    .1111111111E-001    point 
    .7700000000E+000    .3200000000E+000    .1111111111E-001    point 
    .7700000000E+000    .3100000000E+000    .1111111111E-001    point 
    .7700000000E+000    .3000000000E+000    .1111111111E-001    point 
    .7700000000E+000    .2900000000E+000    .1111111111E-001    point 
    .7700000000E+000    .2800000000E+000    .1111111111E-001    point 
    .7700000000E+000    .2700000000E+000    .1111111111E-001    point 
    .7700000000E+000    .2600000000E+000    .1111111111E-001    point 
    .7700000000E+000    .2500000000E+000    .1111111111E-001    point 
    .7700000000E+000    .2400000000E+000    .1111111111E-001    point 
    .7700000000E+000    .2300000000E+000    .1111111111E-001    point 
    .7700000000E+000    .2200000000E+000    .1111111111E-001    point 
    .7700000000E+000    .2100000000E+000    .1111111111E-001    point 
    .7700000000E+000    .2000000000E+000    .1111111111E-001    point 
    .7700000000E+000    .1900000000E+000    .1111111111E-001    point 
    .7700000000E+000    .1800000000E+000    .1111111111E-001    point 
    .7700000000E+000    .1700000000E+000    .1111111111E-001    point 
    .7700000000E+000    .1600000000E+000    .1111111111E-001    point 
    .7700000000E+000    .1500000000E+000    .1111111111E-001    point 
    .7700000000E+000    .1400000000E+000    .1111111111E-001    point 
    .7700000000E+000    .1300000000E+000    .1111111111E-001    point 
    .7700000000E+000    .1200000000E+000    .1111111111E-001    point 
    .7700000000E+000    .1100000000E+000    .1111111111E-001    point 
    .7700000000E+000    .1000000000E+000    .1111111111E-001    point 
    .7700000000E+000    .9000000000E-001    .1111111111E-001    point 
    .7700000000E+000    .8000000000E-001    .1111111111E-001    point 
    .7700000000E+000    .7000000000E-001    .1111111111E-001    point 
    .7700000000E+000    .6000000000E-001    .1111111111E-001    point 
    .7700000000E+000    .5000000000E-001    .1111111111E-001    point 
    .7700000000E+000    .4000000000E-001    .1111111111E-001    point 
    .7700000000E+000    .3000000000E-001    .1111111111E-001    point 
    .7700000000E+000    .2000000000E-001    .1111111111E-001    point 
    .7700000000E+000    .1000000000E-001    .1111111111E-001    point 
    .7700000000E+000    .0000000000E+000    .1111111111E-001    point 
    .7800000000E+000    .1200000000E+001    .8444444444E+000    point 
    .7800000000E+000    .1190000000E+001    .9444444444E+000    point 
    .7800000000E+000    .1180000000E+001    .3222222222E+000    point 
    .7800000000E+000    .1170000000E+001    .3333333333E-001    point 
    .7800000000E+000    .1160000000E+001    .7222222222E+000    point 
    .7800000000E+000    .1150000000E+001    .1000000000E+001    point 
    .7800000000E+000    .1140000000E+001    .1222222222E+000    point 
    .7800000000E+000    .1130000000E+001    .5555555556E-001    point 
    .7800000000E+000    .1120000000E+001    .4111111111E+000    point 
    .7800000000E+000    .1110000000E+001    .7333333333E+000    point 
    .7800000000E+000    .1100000000E+001    .8666666667E+000    point 
    .7800000000E+000    .1090000000E+001    .5555555556E+000    point 
    .7800000000E+000    .1080000000E+001    .5555555556E+000    point 
    .7800000000E+000    .1070000000E+001    .7333333333E+000    point 
    .7800000000E+000    .1060000000E+001    .7888888889E+000    point 
    .7800000000E+000    .1050000000E+001    .3333333333E-001    point 
    .7800000000E+000    .1040000000E+001    .3888888889E+000    point 
    .7800000000E+000    .1030000000E+001    .9333333333E+000    point 
    .7800000000E+000    .1020000000E+001    .1111111111E-001    point 
    .7800000000E+000    .1010000000E+001    .8000000000E+000    point 
    .7800000000E+000    .1000000000E+001    .1666666667E+000    point 
    .7800000000E+000    .9900000000E+000    .2666666667E+000    point 
    .7800000000E+000    .9800000000E+000    .4444444444E-001    point 
    .7800000000E+000    .9700000000E+000    .3333333333E-001    point 
    .7800000000E+000    .9600000000E+000    .4222222222E+000    point 
    .7800000000E+000    .9500000000E+000    .1000000000E+000    point 
    .7800000000E+000    .9400000000E+000    .6222222222E+000    point 
    .7800000000E+000    .9300000000E+000    .4111111111E+000    point 
    .7800000000E+000    .9200000000E+000    .4444444444E-001    point 
    .7800000000E+000    .9100000000E+000    .1777777778E+000    point 
    .7800000000E+000    .9000000000E+000    .1111111111E+000    point 
    .7800000000E+000    .8900000000E+000    .2555555556E+000    point 
    .7800000000E+000    .8800000000E+000    .3888888889E+000    point 
    .7800000000E+000    .8700000000E+000    .2444444444E+000    point 
    .7800000000E+000    .8600000000E+000    .4333333333E+000    point 
    .7800000000E+000    .8500000000E+000    .1666666667E+000    point 
    .7800000000E+000    .8400000000E+000    .1000000000E+001    point 
    .7800000000E+000    .8300000000E+000    .2555555556E+000    point 
    .7800000000E+000    .8200000000E+000    .4333333333E+000    point 
    .7800000000E+000    .8100000000E+000    .1777777778E+000    point 
    .7800000000E+000    .8000000000E+000    .5555555556E-001    point 
    .7800000000E+000    .7900000000E+000    .7333333333E+000    point 
    .7800000000E+000    .7800000000E+000    .6777777778E+000    point 
    .7800000000E+000    .7700000000E+000    .6666666667E-001    point 
    .7800000000E+000    .7600000000E+000    .5111111111E+000    point 
    .7800000000E+000    .7500000000E+000    .4777777778E+000    point 
    .7800000000E+000    .7400000000E+000    .3333333333E-001    point 
    .7800000000E+000    .7300000000E+000    .3888888889E+000    point 
    .7800000000E+000    .7200000000E+000    .9111111111E+000    point 
    .7800000000E+000    .7100000000E+000    .8777777778E+000    point 
    .7800000000E+000    .7000000000E+000    .4444444444E+000    point 
    .7800000000E+000    .6900000000E+000    .1333333333E+000    point 
    .7800000000E+000    .6800000000E+000    .1000000000E+001    point 
    .7800000000E+000    .6700000000E+000    .1000000000E+001    point 
    .7800000000E+000    .6600000000E+000    .2777777778E+000    point 
    .7800000000E+000    .6500000000E+000    .2255733600E-016    point 
    .7800000000E+000    .6400000000E+000    .3333333333E+000    point 
    .7800000000E+000    .6300000000E+000    .1111111111E+000    point 
    .7800000000E+000    .6200000000E+000    .1000000000E+001    point 
    .7800000000E+000    .6100000000E+000    .1000000000E+001    point 
    .7800000000E+000    .6000000000E+000    .2000000000E+000    point 
    .7800000000E+000    .5900000000E+000    .6555555556E+000    point 
    .7800000000E+000    .5800000000E+000    .2444444444E+000    point 
    .7800000000E+000    .5700000000E+000    .3666666667E+000    point 
    .7800000000E+000    .5600000000E+000    .1000000000E+000    point 
    .7800000000E+000    .5500000000E+000    .1666666667E+000    point 
    .7800000000E+000    .5400000000E+000    .2222222222E-001    point 
    .7800000000E+000    .5300000000E+000    .4444444444E-001    point 
    .7800000000E+000    .5200000000E+000    .1555555556E+000    point 
    .7800000000E+000    .5100000000E+000    .1222222222E+000    point 
    .7800000000E+000    .5000000000E+000    .4666666667E+000    point 
    .7800000000E+000    .4900000000E+000    .4888888889E+000    point 
    .7800000000E+000    .4800000000E+000    .6888888889E+000    point 
    .7800000000E+000    .4700000000E+000    .2777777778E+000    point 
    .7800000000E+000    .4600000000E+000    .2222222222E-001    point 
    .7800000000E+000    .4500000000E+000    .2255733600E-016    point 
    .7800000000E+000    .4400000000E+000    .8333333333E+000    point 
    .7800000000E+000    .4300000000E+000    .2255733600E-016    point 
    .7800000000E+000    .4200000000E+000    .1000000000E+001    point 
    .7800000000E+000    .4100000000E+000    .3444444444E+000    point 
    .7800000000E+000    .4000000000E+000    .5777777778E+000    point 
    .7800000000E+000    .3900000000E+000    .5888888889E+000    point 
    .7800000000E+000    .3800000000E+000    .2255733600E-016    point 
    .7800000000E+000    .3700000000E+000    .2255733600E-016    point 
    .7800000000E+000    .3600000000E+000    .2255733600E-016    point 
    .7800000000E+000    .3500000000E+000    .7777777778E-001    point 
    .7800000000E+000    .3400000000E+000    .2444444444E+000    point 
    .7800000000E+000    .3300000000E+000    .2255733600E-016    point 
    .7800000000E+000    .3200000000E+000    .5111111111E+000    point 
    .7800000000E+000    .3100000000E+000    .3333333333E-001    point 
    .7800000000E+000    .3000000000E+000    .2255733600E-016    point 
    .7800000000E+000    .2900000000E+000    .2255733600E-016    point 
    .7800000000E+000    .2800000000E+000    .2255733600E-016    point 
    .7800000000E+000    .2700000000E+000    .2255733600E-016    point 
    .7800000000E+000    .2600000000E+000    .2255733600E-016    point 
    .7800000000E+000    .2500000000E+000    .2255733600E-016    point 
    .7800000000E+000    .2400000000E+000    .2255733600E-016    point 
    .7800000000E+000    .2300000000E+000    .2255733600E-016    point 
    .7800000000E+000    .2200000000E+000    .2255733600E-016    point 
    .7800000000E+000    .2100000000E+000    .2255733600E-016    point 
    .7800000000E+000    .2000000000E+000    .2255733600E-016    point 
    .7800000000E+000    .1900000000E+000    .2255733600E-016    point 
    .7800000000E+000    .1800000000E+000    .2255733600E-016    point 
    .7800000000E+000    .1700000000E+000    .2255733600E-016    point 
    .7800000000E+000    .1600000000E+000    .2255733600E-016    point 
    .7800000000E+000    .1500000000E+000    .2255733600E-016    point 
    .7800000000E+000    .1400000000E+000    .2255733600E-016    point 
    .7800000000E+000    .1300000000E+000    .2255733600E-016    point 
    .7800000000E+000    .1200000000E+000    .2255733600E-016    point 
    .7800000000E+000    .1100000000E+000    .2255733600E-016    point 
    .7800000000E+000    .1000000000E+000    .2255733600E-016    point 
    .7800000000E+000    .9000000000E-001    .2255733600E-016    point 
    .7800000000E+000    .8000000000E-001    .2255733600E-016    point 
    .7800000000E+000    .7000000000E-001    .2255733600E-016    point 
    .7800000000E+000    .6000000000E-001    .2255733600E-016    point 
    .7800000000E+000    .5000000000E-001    .2255733600E-016    point 
    .7800000000E+000    .4000000000E-001    .2255733600E-016    point 
    .7800000000E+000    .3000000000E-001    .2255733600E-016    point 
    .7800000000E+000    .2000000000E-001    .2255733600E-016    point 
    .7800000000E+000    .1000000000E-001    .2255733600E-016    point 
    .7800000000E+000    .0000000000E+000    .2255733600E-016    point 
    .7900000000E+000    .1200000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1190000000E+001    .2888888889E+000    point 
    .7900000000E+000    .1180000000E+001    .1333333333E+000    point 
    .7900000000E+000    .1170000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1160000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1150000000E+001    .5555555556E-001    point 
    .7900000000E+000    .1140000000E+001    .2333333333E+000    point 
    .7900000000E+000    .1130000000E+001    .4000000000E+000    point 
    .7900000000E+000    .1120000000E+001    .1111111111E+000    point 
    .7900000000E+000    .1110000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1100000000E+001    .6666666667E-001    point 
    .7900000000E+000    .1090000000E+001    .2111111111E+000    point 
    .7900000000E+000    .1080000000E+001    .3000000000E+000    point 
    .7900000000E+000    .1070000000E+001    .7333333333E+000    point 
    .7900000000E+000    .1060000000E+001    .5555555556E+000    point 
    .7900000000E+000    .1050000000E+001    .3444444444E+000    point 
    .7900000000E+000    .1040000000E+001    .2222222222E-001    point 
    .7900000000E+000    .1030000000E+001    .1777777778E+000    point 
    .7900000000E+000    .1020000000E+001    .8666666667E+000    point 
    .7900000000E+000    .1010000000E+001    .1000000000E+001    point 
    .7900000000E+000    .1000000000E+001    .1888888889E+000    point 
    .7900000000E+000    .9900000000E+000    .5111111111E+000    point 
    .7900000000E+000    .9800000000E+000    .8111111111E+000    point 
    .7900000000E+000    .9700000000E+000    .2000000000E+000    point 
    .7900000000E+000    .9600000000E+000    .3333333333E+000    point 
    .7900000000E+000    .9500000000E+000    .4444444444E-001    point 
    .7900000000E+000    .9400000000E+000    .2222222222E-001    point 
    .7900000000E+000    .9300000000E+000    .5444444444E+000    point 
    .7900000000E+000    .9200000000E+000    .5333333333E+000    point 
    .7900000000E+000    .9100000000E+000    .5444444444E+000    point 
    .7900000000E+000    .9000000000E+000    .1000000000E+001    point 
    .7900000000E+000    .8900000000E+000    .2555555556E+000    point 
    .7900000000E+000    .8800000000E+000    .5555555556E+000    point 
    .7900000000E+000    .8700000000E+000    .5555555556E+000    point 
    .7900000000E+000    .8600000000E+000    .3555555556E+000    point 
    .7900000000E+000    .8500000000E+000    .1222222222E+000    point 
    .7900000000E+000    .8400000000E+000    .1000000000E+001    point 
    .7900000000E+000    .8300000000E+000    .1555555556E+000    point 
    .7900000000E+000    .8200000000E+000    .5000000000E+000    point 
    .7900000000E+000    .8100000000E+000    .1666666667E+000    point 
    .7900000000E+000    .8000000000E+000    .2555555556E+000    point 
    .7900000000E+000    .7900000000E+000    .2444444444E+000    point 
    .7900000000E+000    .7800000000E+000    .3222222222E+000    point 
    .7900000000E+000    .7700000000E+000    .2000000000E+000    point 
    .7900000000E+000    .7600000000E+000    .6000000000E+000    point 
    .7900000000E+000    .7500000000E+000    .1111111111E-001    point 
    .7900000000E+000    .7400000000E+000    .1000000000E+001    point 
    .7900000000E+000    .7300000000E+000    .3000000000E+000    point 
    .7900000000E+000    .7200000000E+000    .4333333333E+000    point 
    .7900000000E+000    .7100000000E+000    .9777777778E+000    point 
    .7900000000E+000    .7000000000E+000    .1666666667E+000    point 
    .7900000000E+000    .6900000000E+000    .5000000000E+000    point 
    .7900000000E+000    .6800000000E+000    .8333333333E+000    point 
    .7900000000E+000    .6700000000E+000    .1000000000E+001    point 
    .7900000000E+000    .6600000000E+000    .5111111111E+000    point 
    .7900000000E+000    .6500000000E+000    .2888888889E+000    point 
    .7900000000E+000    .6400000000E+000    .3555555556E+000    point 
    .7900000000E+000    .6300000000E+000    .1777777778E+000    point 
    .7900000000E+000    .6200000000E+000    .1222222222E+000    point 
    .7900000000E+000    .6100000000E+000    .1000000000E+001    point 
    .7900000000E+000    .6000000000E+000    .2777777778E+000    point 
    .7900000000E+000    .5900000000E+000    .3333333333E+000    point 
    .7900000000E+000    .5800000000E+000    .1000000000E+001    point 
    .7900000000E+000    .5700000000E+000    .1000000000E+000    point 
    .7900000000E+000    .5600000000E+000    .2222222222E+000    point 
    .7900000000E+000    .5500000000E+000    .2222222222E+000    point 
    .7900000000E+000    .5400000000E+000    .1000000000E+001    point 
    .7900000000E+000    .5300000000E+000    .7777777778E-001    point 
    .7900000000E+000    .5200000000E+000    .6888888889E+000    point 
    .7900000000E+000    .5100000000E+000    .1000000000E+001    point 
    .7900000000E+000    .5000000000E+000    .1666666667E+000    point 
    .7900000000E+000    .4900000000E+000    .6666666667E+000    point 
    .7900000000E+000    .4800000000E+000    .3666666667E+000    point 
    .7900000000E+000    .4700000000E+000    .2222222222E+000    point 
    .7900000000E+000    .4600000000E+000    .1333333333E+000    point 
    .7900000000E+000    .4500000000E+000    .4444444444E+000    point 
    .7900000000E+000    .4400000000E+000    .3444444444E+000    point 
    .7900000000E+000    .4300000000E+000    .3111111111E+000    point 
    .7900000000E+000    .4200000000E+000    .1111111111E-001    point 
    .7900000000E+000    .4100000000E+000    .5555555556E-001    point 
    .7900000000E+000    .4000000000E+000    .5222222222E+000    point 
    .7900000000E+000    .3900000000E+000    .1000000000E+001    point 
    .7900000000E+000    .3800000000E+000    .1111111111E-001    point 
    .7900000000E+000    .3700000000E+000    .1111111111E-001    point 
    .7900000000E+000    .3600000000E+000    .1111111111E-001    point 
    .7900000000E+000    .3500000000E+000    .6666666667E+000    point 
    .7900000000E+000    .3400000000E+000    .1111111111E+000    point 
    .7900000000E+000    .3300000000E+000    .1111111111E-001    point 
    .7900000000E+000    .3200000000E+000    .1000000000E+000    point 
    .7900000000E+000    .3100000000E+000    .6555555556E+000    point 
    .7900000000E+000    .3000000000E+000    .1444444444E+000    point 
    .7900000000E+000    .2900000000E+000    .2555555556E+000    point 
    .7900000000E+000    .2800000000E+000    .1111111111E-001    point 
    .7900000000E+000    .2700000000E+000    .1111111111E-001    point 
    .7900000000E+000    .2600000000E+000    .1111111111E-001    point 
    .7900000000E+000    .2500000000E+000    .1111111111E-001    point 
    .7900000000E+000    .2400000000E+000    .1111111111E-001    point 
    .7900000000E+000    .2300000000E+000    .1111111111E-001    point 
    .7900000000E+000    .2200000000E+000    .1111111111E-001    point 
    .7900000000E+000    .2100000000E+000    .1111111111E-001    point 
    .7900000000E+000    .2000000000E+000    .1111111111E-001    point 
    .7900000000E+000    .1900000000E+000    .1111111111E-001    point 
    .7900000000E+000    .1800000000E+000    .1111111111E-001    point 
    .7900000000E+000    .1700000000E+000    .1111111111E-001    point 
    .7900000000E+000    .1600000000E+000    .1111111111E-001    point 
    .7900000000E+000    .1500000000E+000    .1111111111E-001    point 
    .7900000000E+000    .1400000000E+000    .1111111111E-001    point 
    .7900000000E+000    .1300000000E+000    .1111111111E-001    point 
    .7900000000E+000    .1200000000E+000    .1111111111E-001    point 
    .7900000000E+000    .1100000000E+000    .1111111111E-001    point 
    .7900000000E+000    .1000000000E+000    .1111111111E-001    point 
    .7900000000E+000    .9000000000E-001    .1111111111E-001    point 
    .7900000000E+000    .8000000000E-001    .1111111111E-001    point 
    .7900000000E+000    .7000000000E-001    .1111111111E-001    point 
    .7900000000E+000    .6000000000E-001    .1111111111E-001    point 
    .7900000000E+000    .5000000000E-001    .1111111111E-001    point 
    .7900000000E+000    .4000000000E-001    .1111111111E-001    point 
    .7900000000E+000    .3000000000E-001    .1111111111E-001    point 
    .7900000000E+000    .2000000000E-001    .1111111111E-001    point 
    .7900000000E+000    .1000000000E-001    .1111111111E-001    point 
    .7900000000E+000    .0000000000E+000    .1111111111E-001    point 
    .8000000000E+000    .1200000000E+001    .4444444444E-001    point 
    .8000000000E+000    .1190000000E+001    .2333333333E+000    point 
    .8000000000E+000    .1180000000E+001    .1111111111E+000    point 
    .8000000000E+000    .1170000000E+001    .2333333333E+000    point 
    .8000000000E+000    .1160000000E+001    .3444444444E+000    point 
    .8000000000E+000    .1150000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1140000000E+001    .5333333333E+000    point 
    .8000000000E+000    .1130000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1120000000E+001    .6666666667E-001    point 
    .8000000000E+000    .1110000000E+001    .2000000000E+000    point 
    .8000000000E+000    .1100000000E+001    .6444444444E+000    point 
    .8000000000E+000    .1090000000E+001    .3000000000E+000    point 
    .8000000000E+000    .1080000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1070000000E+001    .2777777778E+000    point 
    .8000000000E+000    .1060000000E+001    .6666666667E+000    point 
    .8000000000E+000    .1050000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1040000000E+001    .1000000000E+001    point 
    .8000000000E+000    .1030000000E+001    .8888888889E-001    point 
    .8000000000E+000    .1020000000E+001    .8888888889E+000    point 
    .8000000000E+000    .1010000000E+001    .1333333333E+000    point 
    .8000000000E+000    .1000000000E+001    .6222222222E+000    point 
    .8000000000E+000    .9900000000E+000    .2222222222E-001    point 
    .8000000000E+000    .9800000000E+000    .5222222222E+000    point 
    .8000000000E+000    .9700000000E+000    .3111111111E+000    point 
    .8000000000E+000    .9600000000E+000    .1666666667E+000    point 
    .8000000000E+000    .9500000000E+000    .4444444444E+000    point 
    .8000000000E+000    .9400000000E+000    .7555555556E+000    point 
    .8000000000E+000    .9300000000E+000    .5555555556E+000    point 
    .8000000000E+000    .9200000000E+000    .1000000000E+001    point 
    .8000000000E+000    .9100000000E+000    .1000000000E+001    point 
    .8000000000E+000    .9000000000E+000    .4333333333E+000    point 
    .8000000000E+000    .8900000000E+000    .2000000000E+000    point 
    .8000000000E+000    .8800000000E+000    .2444444444E+000    point 
    .8000000000E+000    .8700000000E+000    .1222222222E+000    point 
    .8000000000E+000    .8600000000E+000    .9333333333E+000    point 
    .8000000000E+000    .8500000000E+000    .9000000000E+000    point 
    .8000000000E+000    .8400000000E+000    .4111111111E+000    point 
    .8000000000E+000    .8300000000E+000    .2777777778E+000    point 
    .8000000000E+000    .8200000000E+000    .2444444444E+000    point 
    .8000000000E+000    .8100000000E+000    .1222222222E+000    point 
    .8000000000E+000    .8000000000E+000    .1000000000E+001    point 
    .8000000000E+000    .7900000000E+000    .2666666667E+000    point 
    .8000000000E+000    .7800000000E+000    .1000000000E+000    point 
    .8000000000E+000    .7700000000E+000    .7000000000E+000    point 
    .8000000000E+000    .7600000000E+000    .1333333333E+000    point 
    .8000000000E+000    .7500000000E+000    .4444444444E-001    point 
    .8000000000E+000    .7400000000E+000    .5555555556E-001    point 
    .8000000000E+000    .7300000000E+000    .1000000000E+001    point 
    .8000000000E+000    .7200000000E+000    .6666666667E+000    point 
    .8000000000E+000    .7100000000E+000    .8444444444E+000    point 
    .8000000000E+000    .7000000000E+000    .4000000000E+000    point 
    .8000000000E+000    .6900000000E+000    .3333333333E-001    point 
    .8000000000E+000    .6800000000E+000    .2555555556E+000    point 
    .8000000000E+000    .6700000000E+000    .1000000000E+001    point 
    .8000000000E+000    .6600000000E+000    .9666666667E+000    point 
    .8000000000E+000    .6500000000E+000    .2222222222E-001    point 
    .8000000000E+000    .6400000000E+000    .8111111111E+000    point 
    .8000000000E+000    .6300000000E+000    .2111111111E+000    point 
    .8000000000E+000    .6200000000E+000    .1000000000E+001    point 
    .8000000000E+000    .6100000000E+000    .5888888889E+000    point 
    .8000000000E+000    .6000000000E+000    .2111111111E+000    point 
    .8000000000E+000    .5900000000E+000    .9000000000E+000    point 
    .8000000000E+000    .5800000000E+000    .4777777778E+000    point 
    .8000000000E+000    .5700000000E+000    .6333333333E+000    point 
    .8000000000E+000    .5600000000E+000    .6666666667E-001    point 
    .8000000000E+000    .5500000000E+000    .1000000000E+001    point 
    .8000000000E+000    .5400000000E+000    .7000000000E+000    point 
    .8000000000E+000    .5300000000E+000    .1000000000E+001    point 
    .8000000000E+000    .5200000000E+000    .1111111111E-001    point 
    .8000000000E+000    .5100000000E+000    .1222222222E+000    point 
    .8000000000E+000    .5000000000E+000    .8888888889E-001    point 
    .8000000000E+000    .4900000000E+000    .8888888889E-001    point 
    .8000000000E+000    .4800000000E+000    .9000000000E+000    point 
    .8000000000E+000    .4700000000E+000    .8444444444E+000    point 
    .8000000000E+000    .4600000000E+000    .4111111111E+000    point 
    .8000000000E+000    .4500000000E+000    .5222222222E+000    point 
    .8000000000E+000    .4400000000E+000    .6111111111E+000    point 
    .8000000000E+000    .4300000000E+000    .1111111111E-001    point 
    .8000000000E+000    .4200000000E+000    .1111111111E-001    point 
    .8000000000E+000    .4100000000E+000    .5444444444E+000    point 
    .8000000000E+000    .4000000000E+000    .1111111111E-001    point 
    .8000000000E+000    .3900000000E+000    .2444444444E+000    point 
    .8000000000E+000    .3800000000E+000    .1111111111E-001    point 
    .8000000000E+000    .3700000000E+000    .1111111111E-001    point 
    .8000000000E+000    .3600000000E+000    .1111111111E-001    point 
    .8000000000E+000    .3500000000E+000    .1000000000E+000    point 
    .8000000000E+000    .3400000000E+000    .1111111111E-001    point 
    .8000000000E+000    .3300000000E+000    .2000000000E+000    point 
    .8000000000E+000    .3200000000E+000    .1000000000E+001    point 
    .8000000000E+000    .3100000000E+000    .1000000000E+001    point 
    .8000000000E+000    .3000000000E+000    .1555555556E+000    point 
    .8000000000E+000    .2900000000E+000    .1000000000E+001    point 
    .8000000000E+000    .2800000000E+000    .1000000000E+001    point 
    .8000000000E+000    .2700000000E+000    .1111111111E-001    point 
    .8000000000E+000    .2600000000E+000    .1111111111E-001    point 
    .8000000000E+000    .2500000000E+000    .1111111111E-001    point 
    .8000000000E+000    .2400000000E+000    .1111111111E-001    point 
    .8000000000E+000    .2300000000E+000    .1111111111E-001    point 
    .8000000000E+000    .2200000000E+000    .1111111111E-001    point 
    .8000000000E+000    .2100000000E+000    .1111111111E-001    point 
    .8000000000E+000    .2000000000E+000    .1111111111E-001    point 
    .8000000000E+000    .1900000000E+000    .1111111111E-001    point 
    .8000000000E+000    .1800000000E+000    .1111111111E-001    point 
    .8000000000E+000    .1700000000E+000    .1111111111E-001    point 
    .8000000000E+000    .1600000000E+000    .1111111111E-001    point 
    .8000000000E+000    .1500000000E+000    .1111111111E-001    point 
    .8000000000E+000    .1400000000E+000    .1111111111E-001    point 
    .8000000000E+000    .1300000000E+000    .1111111111E-001    point 
    .8000000000E+000    .1200000000E+000    .1111111111E-001    point 
    .8000000000E+000    .1100000000E+000    .1111111111E-001    point 
    .8000000000E+000    .1000000000E+000    .1111111111E-001    point 
    .8000000000E+000    .9000000000E-001    .1111111111E-001    point 
    .8000000000E+000    .8000000000E-001    .1111111111E-001    point 
    .8000000000E+000    .7000000000E-001    .1111111111E-001    point 
    .8000000000E+000    .6000000000E-001    .1111111111E-001    point 
    .8000000000E+000    .5000000000E-001    .1111111111E-001    point 
    .8000000000E+000    .4000000000E-001    .1111111111E-001    point 
    .8000000000E+000    .3000000000E-001    .1111111111E-001    point 
    .8000000000E+000    .2000000000E-001    .1111111111E-001    point 
    .8000000000E+000    .1000000000E-001    .1111111111E-001    point 
    .8000000000E+000    .0000000000E+000    .1111111111E-001    point 
    .8100000000E+000    .1200000000E+001    .4000000000E+000    point 
    .8100000000E+000    .1190000000E+001    .6222222222E+000    point 
    .8100000000E+000    .1180000000E+001    .4666666667E+000    point 
    .8100000000E+000    .1170000000E+001    .4666666667E+000    point 
    .8100000000E+000    .1160000000E+001    .2888888889E+000    point 
    .8100000000E+000    .1150000000E+001    .7666666667E+000    point 
    .8100000000E+000    .1140000000E+001    .7333333333E+000    point 
    .8100000000E+000    .1130000000E+001    .1666666667E+000    point 
    .8100000000E+000    .1120000000E+001    .3333333333E-001    point 
    .8100000000E+000    .1110000000E+001    .8888888889E+000    point 
    .8100000000E+000    .1100000000E+001    .6666666667E-001    point 
    .8100000000E+000    .1090000000E+001    .4666666667E+000    point 
    .8100000000E+000    .1080000000E+001    .1111111111E-001    point 
    .8100000000E+000    .1070000000E+001    .7222222222E+000    point 
    .8100000000E+000    .1060000000E+001    .8888888889E-001    point 
    .8100000000E+000    .1050000000E+001    .2222222222E-001    point 
    .8100000000E+000    .1040000000E+001    .7777777778E-001    point 
    .8100000000E+000    .1030000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1020000000E+001    .1000000000E+001    point 
    .8100000000E+000    .1010000000E+001    .4666666667E+000    point 
    .8100000000E+000    .1000000000E+001    .1000000000E+001    point 
    .8100000000E+000    .9900000000E+000    .2555555556E+000    point 
    .8100000000E+000    .9800000000E+000    .2000000000E+000    point 
    .8100000000E+000    .9700000000E+000    .5555555556E-001    point 
    .8100000000E+000    .9600000000E+000    .8888888889E+000    point 
    .8100000000E+000    .9500000000E+000    .9666666667E+000    point 
    .8100000000E+000    .9400000000E+000    .4888888889E+000    point 
    .8100000000E+000    .9300000000E+000    .1666666667E+000    point 
    .8100000000E+000    .9200000000E+000    .3888888889E+000    point 
    .8100000000E+000    .9100000000E+000    .1000000000E+001    point 
    .8100000000E+000    .9000000000E+000    .1111111111E-001    point 
    .8100000000E+000    .8900000000E+000    .1555555556E+000    point 
    .8100000000E+000    .8800000000E+000    .6000000000E+000    point 
    .8100000000E+000    .8700000000E+000    .3111111111E+000    point 
    .8100000000E+000    .8600000000E+000    .4666666667E+000    point 
    .8100000000E+000    .8500000000E+000    .2000000000E+000    point 
    .8100000000E+000    .8400000000E+000    .2111111111E+000    point 
    .8100000000E+000    .8300000000E+000    .1111111111E-001    point 
    .8100000000E+000    .8200000000E+000    .1000000000E+001    point 
    .8100000000E+000    .8100000000E+000    .4555555556E+000    point 
    .8100000000E+000    .8000000000E+000    .2888888889E+000    point 
    .8100000000E+000    .7900000000E+000    .5555555556E-001    point 
    .8100000000E+000    .7800000000E+000    .2666666667E+000    point 
    .8100000000E+000    .7700000000E+000    .3222222222E+000    point 
    .8100000000E+000    .7600000000E+000    .8777777778E+000    point 
    .8100000000E+000    .7500000000E+000    .8555555556E+000    point 
    .8100000000E+000    .7400000000E+000    .1000000000E+001    point 
    .8100000000E+000    .7300000000E+000    .4333333333E+000    point 
    .8100000000E+000    .7200000000E+000    .6333333333E+000    point 
    .8100000000E+000    .7100000000E+000    .3222222222E+000    point 
    .8100000000E+000    .7000000000E+000    .1000000000E+000    point 
    .8100000000E+000    .6900000000E+000    .6666666667E-001    point 
    .8100000000E+000    .6800000000E+000    .8888888889E+000    point 
    .8100000000E+000    .6700000000E+000    .7333333333E+000    point 
    .8100000000E+000    .6600000000E+000    .2555555556E+000    point 
    .8100000000E+000    .6500000000E+000    .1555555556E+000    point 
    .8100000000E+000    .6400000000E+000    .1111111111E+000    point 
    .8100000000E+000    .6300000000E+000    .3333333333E-001    point 
    .8100000000E+000    .6200000000E+000    .5444444444E+000    point 
    .8100000000E+000    .6100000000E+000    .8888888889E+000    point 
    .8100000000E+000    .6000000000E+000    .8444444444E+000    point 
    .8100000000E+000    .5900000000E+000    .1000000000E+001    point 
    .8100000000E+000    .5800000000E+000    .1888888889E+000    point 
    .8100000000E+000    .5700000000E+000    .4888888889E+000    point 
    .8100000000E+000    .5600000000E+000    .5555555556E-001    point 
    .8100000000E+000    .5500000000E+000    .1000000000E+001    point 
    .8100000000E+000    .5400000000E+000    .9333333333E+000    point 
    .8100000000E+000    .5300000000E+000    .1000000000E+001    point 
    .8100000000E+000    .5200000000E+000    .4333333333E+000    point 
    .8100000000E+000    .5100000000E+000    .1000000000E+000    point 
    .8100000000E+000    .5000000000E+000    .8666666667E+000    point 
    .8100000000E+000    .4900000000E+000    .1222222222E+000    point 
    .8100000000E+000    .4800000000E+000    .1000000000E+000    point 
    .8100000000E+000    .4700000000E+000    .3777777778E+000    point 
    .8100000000E+000    .4600000000E+000    .6555555556E+000    point 
    .8100000000E+000    .4500000000E+000    .1000000000E+001    point 
    .8100000000E+000    .4400000000E+000    .1111111111E-001    point 
    .8100000000E+000    .4300000000E+000    .2222222222E+000    point 
    .8100000000E+000    .4200000000E+000    .1111111111E-001    point 
    .8100000000E+000    .4100000000E+000    .2444444444E+000    point 
    .8100000000E+000    .4000000000E+000    .1000000000E+001    point 
    .8100000000E+000    .3900000000E+000    .2666666667E+000    point 
    .8100000000E+000    .3800000000E+000    .1111111111E-001    point 
    .8100000000E+000    .3700000000E+000    .1111111111E-001    point 
    .8100000000E+000    .3600000000E+000    .1111111111E-001    point 
    .8100000000E+000    .3500000000E+000    .2111111111E+000    point 
    .8100000000E+000    .3400000000E+000    .2888888889E+000    point 
    .8100000000E+000    .3300000000E+000    .5111111111E+000    point 
    .8100000000E+000    .3200000000E+000    .5888888889E+000    point 
    .8100000000E+000    .3100000000E+000    .8000000000E+000    point 
    .8100000000E+000    .3000000000E+000    .2555555556E+000    point 
    .8100000000E+000    .2900000000E+000    .1000000000E+001    point 
    .8100000000E+000    .2800000000E+000    .1888888889E+000    point 
    .8100000000E+000    .2700000000E+000    .3555555556E+000    point 
    .8100000000E+000    .2600000000E+000    .1111111111E-001    point 
    .8100000000E+000    .2500000000E+000    .1111111111E-001    point 
    .8100000000E+000    .2400000000E+000    .1111111111E-001    point 
    .8100000000E+000    .2300000000E+000    .1111111111E-001    point 
    .8100000000E+000    .2200000000E+000    .1111111111E-001    point 
    .8100000000E+000    .2100000000E+000    .1111111111E-001    point 
    .8100000000E+000    .2000000000E+000    .1111111111E-001    point 
    .8100000000E+000    .1900000000E+000    .1111111111E-001    point 
    .8100000000E+000    .1800000000E+000    .1111111111E-001    point 
    .8100000000E+000    .1700000000E+000    .1111111111E-001    point 
    .8100000000E+000    .1600000000E+000    .1111111111E-001    point 
    .8100000000E+000    .1500000000E+000    .1111111111E-001    point 
    .8100000000E+000    .1400000000E+000    .1111111111E-001    point 
    .8100000000E+000    .1300000000E+000    .1111111111E-001    point 
    .8100000000E+000    .1200000000E+000    .1111111111E-001    point 
    .8100000000E+000    .1100000000E+000    .1111111111E-001    point 
    .8100000000E+000    .1000000000E+000    .1111111111E-001    point 
    .8100000000E+000    .9000000000E-001    .1111111111E-001    point 
    .8100000000E+000    .8000000000E-001    .1111111111E-001    point 
    .8100000000E+000    .7000000000E-001    .1111111111E-001    point 
    .8100000000E+000    .6000000000E-001    .1111111111E-001    point 
    .8100000000E+000    .5000000000E-001    .1111111111E-001    point 
    .8100000000E+000    .4000000000E-001    .1111111111E-001    point 
    .8100000000E+000    .3000000000E-001    .1111111111E-001    point 
    .8100000000E+000    .2000000000E-001    .1111111111E-001    point 
    .8100000000E+000    .1000000000E-001    .1111111111E-001    point 
    .8100000000E+000    .0000000000E+000    .1111111111E-001    point 
    .8200000000E+000    .1200000000E+001    .3444444444E+000    point 
    .8200000000E+000    .1190000000E+001    .2666666667E+000    point 
    .8200000000E+000    .1180000000E+001    .7333333333E+000    point 
    .8200000000E+000    .1170000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1160000000E+001    .2222222222E+000    point 
    .8200000000E+000    .1150000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1140000000E+001    .4000000000E+000    point 
    .8200000000E+000    .1130000000E+001    .3333333333E-001    point 
    .8200000000E+000    .1120000000E+001    .3666666667E+000    point 
    .8200000000E+000    .1110000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1100000000E+001    .1444444444E+000    point 
    .8200000000E+000    .1090000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1080000000E+001    .1777777778E+000    point 
    .8200000000E+000    .1070000000E+001    .5222222222E+000    point 
    .8200000000E+000    .1060000000E+001    .3333333333E+000    point 
    .8200000000E+000    .1050000000E+001    .3444444444E+000    point 
    .8200000000E+000    .1040000000E+001    .4111111111E+000    point 
    .8200000000E+000    .1030000000E+001    .1000000000E+001    point 
    .8200000000E+000    .1020000000E+001    .3000000000E+000    point 
    .8200000000E+000    .1010000000E+001    .1111111111E+000    point 
    .8200000000E+000    .1000000000E+001    .4666666667E+000    point 
    .8200000000E+000    .9900000000E+000    .9777777778E+000    point 
    .8200000000E+000    .9800000000E+000    .1000000000E+001    point 
    .8200000000E+000    .9700000000E+000    .3000000000E+000    point 
    .8200000000E+000    .9600000000E+000    .3333333333E+000    point 
    .8200000000E+000    .9500000000E+000    .8777777778E+000    point 
    .8200000000E+000    .9400000000E+000    .7777777778E+000    point 
    .8200000000E+000    .9300000000E+000    .4555555556E+000    point 
    .8200000000E+000    .9200000000E+000    .1111111111E+000    point 
    .8200000000E+000    .9100000000E+000    .1000000000E+001    point 
    .8200000000E+000    .9000000000E+000    .1444444444E+000    point 
    .8200000000E+000    .8900000000E+000    .6666666667E-001    point 
    .8200000000E+000    .8800000000E+000    .1555555556E+000    point 
    .8200000000E+000    .8700000000E+000    .1666666667E+000    point 
    .8200000000E+000    .8600000000E+000    .4000000000E+000    point 
    .8200000000E+000    .8500000000E+000    .1333333333E+000    point 
    .8200000000E+000    .8400000000E+000    .6000000000E+000    point 
    .8200000000E+000    .8300000000E+000    .5444444444E+000    point 
    .8200000000E+000    .8200000000E+000    .8888888889E+000    point 
    .8200000000E+000    .8100000000E+000    .1444444444E+000    point 
    .8200000000E+000    .8000000000E+000    .5555555556E-001    point 
    .8200000000E+000    .7900000000E+000    .8555555556E+000    point 
    .8200000000E+000    .7800000000E+000    .3444444444E+000    point 
    .8200000000E+000    .7700000000E+000    .4888888889E+000    point 
    .8200000000E+000    .7600000000E+000    .8000000000E+000    point 
    .8200000000E+000    .7500000000E+000    .1333333333E+000    point 
    .8200000000E+000    .7400000000E+000    .1000000000E+001    point 
    .8200000000E+000    .7300000000E+000    .8666666667E+000    point 
    .8200000000E+000    .7200000000E+000    .4333333333E+000    point 
    .8200000000E+000    .7100000000E+000    .1000000000E+000    point 
    .8200000000E+000    .7000000000E+000    .5222222222E+000    point 
    .8200000000E+000    .6900000000E+000    .1000000000E+001    point 
    .8200000000E+000    .6800000000E+000    .6666666667E+000    point 
    .8200000000E+000    .6700000000E+000    .4333333333E+000    point 
    .8200000000E+000    .6600000000E+000    .1222222222E+000    point 
    .8200000000E+000    .6500000000E+000    .1000000000E+001    point 
    .8200000000E+000    .6400000000E+000    .1000000000E+001    point 
    .8200000000E+000    .6300000000E+000    .1000000000E+001    point 
    .8200000000E+000    .6200000000E+000    .3555555556E+000    point 
    .8200000000E+000    .6100000000E+000    .1000000000E+001    point 
    .8200000000E+000    .6000000000E+000    .1555555556E+000    point 
    .8200000000E+000    .5900000000E+000    .1000000000E+001    point 
    .8200000000E+000    .5800000000E+000    .1000000000E+001    point 
    .8200000000E+000    .5700000000E+000    .8444444444E+000    point 
    .8200000000E+000    .5600000000E+000    .7222222222E+000    point 
    .8200000000E+000    .5500000000E+000    .5777777778E+000    point 
    .8200000000E+000    .5400000000E+000    .1000000000E+001    point 
    .8200000000E+000    .5300000000E+000    .4444444444E-001    point 
    .8200000000E+000    .5200000000E+000    .1000000000E+001    point 
    .8200000000E+000    .5100000000E+000    .1000000000E+000    point 
    .8200000000E+000    .5000000000E+000    .9111111111E+000    point 
    .8200000000E+000    .4900000000E+000    .1000000000E+001    point 
    .8200000000E+000    .4800000000E+000    .1000000000E+001    point 
    .8200000000E+000    .4700000000E+000    .1000000000E+001    point 
    .8200000000E+000    .4600000000E+000    .1000000000E+001    point 
    .8200000000E+000    .4500000000E+000    .1000000000E+001    point 
    .8200000000E+000    .4400000000E+000    .8888888889E-001    point 
    .8200000000E+000    .4300000000E+000    .1000000000E+001    point 
    .8200000000E+000    .4200000000E+000    .1111111111E-001    point 
    .8200000000E+000    .4100000000E+000    .5222222222E+000    point 
    .8200000000E+000    .4000000000E+000    .2222222222E-001    point 
    .8200000000E+000    .3900000000E+000    .1111111111E-001    point 
    .8200000000E+000    .3800000000E+000    .3777777778E+000    point 
    .8200000000E+000    .3700000000E+000    .1111111111E-001    point 
    .8200000000E+000    .3600000000E+000    .7777777778E-001    point 
    .8200000000E+000    .3500000000E+000    .3777777778E+000    point 
    .8200000000E+000    .3400000000E+000    .7666666667E+000    point 
    .8200000000E+000    .3300000000E+000    .3000000000E+000    point 
    .8200000000E+000    .3200000000E+000    .1000000000E+001    point 
    .8200000000E+000    .3100000000E+000    .1000000000E+001    point 
    .8200000000E+000    .3000000000E+000    .1000000000E+001    point 
    .8200000000E+000    .2900000000E+000    .1777777778E+000    point 
    .8200000000E+000    .2800000000E+000    .5222222222E+000    point 
    .8200000000E+000    .2700000000E+000    .1333333333E+000    point 
    .8200000000E+000    .2600000000E+000    .6444444444E+000    point 
    .8200000000E+000    .2500000000E+000    .1111111111E-001    point 
    .8200000000E+000    .2400000000E+000    .1111111111E-001    point 
    .8200000000E+000    .2300000000E+000    .1111111111E-001    point 
    .8200000000E+000    .2200000000E+000    .1111111111E-001    point 
    .8200000000E+000    .2100000000E+000    .1111111111E-001    point 
    .8200000000E+000    .2000000000E+000    .1111111111E-001    point 
    .8200000000E+000    .1900000000E+000    .1111111111E-001    point 
    .8200000000E+000    .1800000000E+000    .1111111111E-001    point 
    .8200000000E+000    .1700000000E+000    .1111111111E-001    point 
    .8200000000E+000    .1600000000E+000    .1111111111E-001    point 
    .8200000000E+000    .1500000000E+000    .1111111111E-001    point 
    .8200000000E+000    .1400000000E+000    .1111111111E-001    point 
    .8200000000E+000    .1300000000E+000    .1111111111E-001    point 
    .8200000000E+000    .1200000000E+000    .1111111111E-001    point 
    .8200000000E+000    .1100000000E+000    .1111111111E-001    point 
    .8200000000E+000    .1000000000E+000    .1111111111E-001    point 
    .8200000000E+000    .9000000000E-001    .1111111111E-001    point 
    .8200000000E+000    .8000000000E-001    .1111111111E-001    point 
    .8200000000E+000    .7000000000E-001    .1111111111E-001    point 
    .8200000000E+000    .6000000000E-001    .1111111111E-001    point 
    .8200000000E+000    .5000000000E-001    .1111111111E-001    point 
    .8200000000E+000    .4000000000E-001    .1111111111E-001    point 
    .8200000000E+000    .3000000000E-001    .1111111111E-001    point 
    .8200000000E+000    .2000000000E-001    .1111111111E-001    point 
    .8200000000E+000    .1000000000E-001    .1111111111E-001    point 
    .8200000000E+000    .0000000000E+000    .1111111111E-001    point 
    .8300000000E+000    .1200000000E+001    .8000000000E+000    point 
    .8300000000E+000    .1190000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1180000000E+001    .2000000000E+000    point 
    .8300000000E+000    .1170000000E+001    .3666666667E+000    point 
    .8300000000E+000    .1160000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1150000000E+001    .4444444444E-001    point 
    .8300000000E+000    .1140000000E+001    .5555555556E-001    point 
    .8300000000E+000    .1130000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1120000000E+001    .9000000000E+000    point 
    .8300000000E+000    .1110000000E+001    .1333333333E+000    point 
    .8300000000E+000    .1100000000E+001    .1111111111E+000    point 
    .8300000000E+000    .1090000000E+001    .6222222222E+000    point 
    .8300000000E+000    .1080000000E+001    .6000000000E+000    point 
    .8300000000E+000    .1070000000E+001    .5333333333E+000    point 
    .8300000000E+000    .1060000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1050000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1040000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1030000000E+001    .5888888889E+000    point 
    .8300000000E+000    .1020000000E+001    .1444444444E+000    point 
    .8300000000E+000    .1010000000E+001    .1000000000E+001    point 
    .8300000000E+000    .1000000000E+001    .2333333333E+000    point 
    .8300000000E+000    .9900000000E+000    .1555555556E+000    point 
    .8300000000E+000    .9800000000E+000    .1555555556E+000    point 
    .8300000000E+000    .9700000000E+000    .3000000000E+000    point 
    .8300000000E+000    .9600000000E+000    .8555555556E+000    point 
    .8300000000E+000    .9500000000E+000    .1666666667E+000    point 
    .8300000000E+000    .9400000000E+000    .1000000000E+001    point 
    .8300000000E+000    .9300000000E+000    .1000000000E+001    point 
    .8300000000E+000    .9200000000E+000    .3666666667E+000    point 
    .8300000000E+000    .9100000000E+000    .9111111111E+000    point 
    .8300000000E+000    .9000000000E+000    .3666666667E+000    point 
    .8300000000E+000    .8900000000E+000    .1000000000E+001    point 
    .8300000000E+000    .8800000000E+000    .1000000000E+001    point 
    .8300000000E+000    .8700000000E+000    .5555555556E-001    point 
    .8300000000E+000    .8600000000E+000    .1777777778E+000    point 
    .8300000000E+000    .8500000000E+000    .5555555556E-001    point 
    .8300000000E+000    .8400000000E+000    .3555555556E+000    point 
    .8300000000E+000    .8300000000E+000    .2666666667E+000    point 
    .8300000000E+000    .8200000000E+000    .5555555556E-001    point 
    .8300000000E+000    .8100000000E+000    .4333333333E+000    point 
    .8300000000E+000    .8000000000E+000    .6222222222E+000    point 
    .8300000000E+000    .7900000000E+000    .2666666667E+000    point 
    .8300000000E+000    .7800000000E+000    .6222222222E+000    point 
    .8300000000E+000    .7700000000E+000    .1000000000E+001    point 
    .8300000000E+000    .7600000000E+000    .4888888889E+000    point 
    .8300000000E+000    .7500000000E+000    .1000000000E+001    point 
    .8300000000E+000    .7400000000E+000    .1333333333E+000    point 
    .8300000000E+000    .7300000000E+000    .1000000000E+001    point 
    .8300000000E+000    .7200000000E+000    .1000000000E+001    point 
    .8300000000E+000    .7100000000E+000    .1000000000E+001    point 
    .8300000000E+000    .7000000000E+000    .3111111111E+000    point 
    .8300000000E+000    .6900000000E+000    .1000000000E+001    point 
    .8300000000E+000    .6800000000E+000    .1000000000E+001    point 
    .8300000000E+000    .6700000000E+000    .1000000000E+001    point 
    .8300000000E+000    .6600000000E+000    .1000000000E+001    point 
    .8300000000E+000    .6500000000E+000    .1111111111E-001    point 
    .8300000000E+000    .6400000000E+000    .1000000000E+001    point 
    .8300000000E+000    .6300000000E+000    .2222222222E+000    point 
    .8300000000E+000    .6200000000E+000    .4111111111E+000    point 
    .8300000000E+000    .6100000000E+000    .1011111111E+001    point 
    .8300000000E+000    .6000000000E+000    .1000000000E+001    point 
    .8300000000E+000    .5900000000E+000    .1000000000E+001    point 
    .8300000000E+000    .5800000000E+000    .3333333333E-001    point 
    .8300000000E+000    .5700000000E+000    .3333333333E+000    point 
    .8300000000E+000    .5600000000E+000    .1000000000E+001    point 
    .8300000000E+000    .5500000000E+000    .8666666667E+000    point 
    .8300000000E+000    .5400000000E+000    .5000000000E+000    point 
    .8300000000E+000    .5300000000E+000    .4666666667E+000    point 
    .8300000000E+000    .5200000000E+000    .2000000000E+000    point 
    .8300000000E+000    .5100000000E+000    .1000000000E+001    point 
    .8300000000E+000    .5000000000E+000    .2777777778E+000    point 
    .8300000000E+000    .4900000000E+000    .2666666667E+000    point 
    .8300000000E+000    .4800000000E+000    .1111111111E+000    point 
    .8300000000E+000    .4700000000E+000    .3555555556E+000    point 
    .8300000000E+000    .4600000000E+000    .1000000000E+001    point 
    .8300000000E+000    .4500000000E+000    .5444444444E+000    point 
    .8300000000E+000    .4400000000E+000    .1111111111E-001    point 
    .8300000000E+000    .4300000000E+000    .1000000000E+001    point 
    .8300000000E+000    .4200000000E+000    .1111111111E-001    point 
    .8300000000E+000    .4100000000E+000    .1111111111E-001    point 
    .8300000000E+000    .4000000000E+000    .8222222222E+000    point 
    .8300000000E+000    .3900000000E+000    .1111111111E-001    point 
    .8300000000E+000    .3800000000E+000    .1111111111E-001    point 
    .8300000000E+000    .3700000000E+000    .1000000000E+001    point 
    .8300000000E+000    .3600000000E+000    .4666666667E+000    point 
    .8300000000E+000    .3500000000E+000    .1000000000E+001    point 
    .8300000000E+000    .3400000000E+000    .1000000000E+001    point 
    .8300000000E+000    .3300000000E+000    .1000000000E+001    point 
    .8300000000E+000    .3200000000E+000    .2222222222E+000    point 
    .8300000000E+000    .3100000000E+000    .4222222222E+000    point 
    .8300000000E+000    .3000000000E+000    .1111111111E-001    point 
    .8300000000E+000    .2900000000E+000    .1111111111E-001    point 
    .8300000000E+000    .2800000000E+000    .9222222222E+000    point 
    .8300000000E+000    .2700000000E+000    .3666666667E+000    point 
    .8300000000E+000    .2600000000E+000    .4444444444E-001    point 
    .8300000000E+000    .2500000000E+000    .5222222222E+000    point 
    .8300000000E+000    .2400000000E+000    .1111111111E-001    point 
    .8300000000E+000    .2300000000E+000    .1111111111E-001    point 
    .8300000000E+000    .2200000000E+000    .1111111111E-001    point 
    .8300000000E+000    .2100000000E+000    .1111111111E-001    point 
    .8300000000E+000    .2000000000E+000    .1111111111E-001    point 
    .8300000000E+000    .1900000000E+000    .1111111111E-001    point 
    .8300000000E+000    .1800000000E+000    .1111111111E-001    point 
    .8300000000E+000    .1700000000E+000    .1111111111E-001    point 
    .8300000000E+000    .1600000000E+000    .1111111111E-001    point 
    .8300000000E+000    .1500000000E+000    .1111111111E-001    point 
    .8300000000E+000    .1400000000E+000    .1111111111E-001    point 
    .8300000000E+000    .1300000000E+000    .1111111111E-001    point 
    .8300000000E+000    .1200000000E+000    .1111111111E-001    point 
    .8300000000E+000    .1100000000E+000    .1111111111E-001    point 
    .8300000000E+000    .1000000000E+000    .1111111111E-001    point 
    .8300000000E+000    .9000000000E-001    .1111111111E-001    point 
    .8300000000E+000    .8000000000E-001    .1111111111E-001    point 
    .8300000000E+000    .7000000000E-001    .1111111111E-001    point 
    .8300000000E+000    .6000000000E-001    .1111111111E-001    point 
    .8300000000E+000    .5000000000E-001    .1111111111E-001    point 
    .8300000000E+000    .4000000000E-001    .1111111111E-001    point 
    .8300000000E+000    .3000000000E-001    .1111111111E-001    point 
    .8300000000E+000    .2000000000E-001    .1111111111E-001    point 
    .8300000000E+000    .1000000000E-001    .1111111111E-001    point 
    .8300000000E+000    .0000000000E+000    .1111111111E-001    point 
    .8400000000E+000    .1200000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1190000000E+001    .6333333333E+000    point 
    .8400000000E+000    .1180000000E+001    .1444444444E+000    point 
    .8400000000E+000    .1170000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1160000000E+001    .2666666667E+000    point 
    .8400000000E+000    .1150000000E+001    .7777777778E-001    point 
    .8400000000E+000    .1140000000E+001    .1555555556E+000    point 
    .8400000000E+000    .1130000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1120000000E+001    .3333333333E-001    point 
    .8400000000E+000    .1110000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1100000000E+001    .1596937093E-016    point 
    .8400000000E+000    .1090000000E+001    .3222222222E+000    point 
    .8400000000E+000    .1080000000E+001    .5555555556E+000    point 
    .8400000000E+000    .1070000000E+001    .3222222222E+000    point 
    .8400000000E+000    .1060000000E+001    .3111111111E+000    point 
    .8400000000E+000    .1050000000E+001    .2888888889E+000    point 
    .8400000000E+000    .1040000000E+001    .5555555556E-001    point 
    .8400000000E+000    .1030000000E+001    .3444444444E+000    point 
    .8400000000E+000    .1020000000E+001    .6666666667E-001    point 
    .8400000000E+000    .1010000000E+001    .1000000000E+001    point 
    .8400000000E+000    .1000000000E+001    .6777777778E+000    point 
    .8400000000E+000    .9900000000E+000    .1000000000E+001    point 
    .8400000000E+000    .9800000000E+000    .1000000000E+001    point 
    .8400000000E+000    .9700000000E+000    .7777777778E-001    point 
    .8400000000E+000    .9600000000E+000    .1000000000E+001    point 
    .8400000000E+000    .9500000000E+000    .1888888889E+000    point 
    .8400000000E+000    .9400000000E+000    .1000000000E+001    point 
    .8400000000E+000    .9300000000E+000    .3333333333E-001    point 
    .8400000000E+000    .9200000000E+000    .8888888889E-001    point 
    .8400000000E+000    .9100000000E+000    .4666666667E+000    point 
    .8400000000E+000    .9000000000E+000    .1000000000E+001    point 
    .8400000000E+000    .8900000000E+000    .1000000000E+001    point 
    .8400000000E+000    .8800000000E+000    .5000000000E+000    point 
    .8400000000E+000    .8700000000E+000    .1000000000E+001    point 
    .8400000000E+000    .8600000000E+000    .7666666667E+000    point 
    .8400000000E+000    .8500000000E+000    .7777777778E+000    point 
    .8400000000E+000    .8400000000E+000    .1111111111E-001    point 
    .8400000000E+000    .8300000000E+000    .6888888889E+000    point 
    .8400000000E+000    .8200000000E+000    .4666666667E+000    point 
    .8400000000E+000    .8100000000E+000    .9888888889E+000    point 
    .8400000000E+000    .8000000000E+000    .6666666667E+000    point 
    .8400000000E+000    .7900000000E+000    .4222222222E+000    point 
    .8400000000E+000    .7800000000E+000    .8777777778E+000    point 
    .8400000000E+000    .7700000000E+000    .1000000000E+001    point 
    .8400000000E+000    .7600000000E+000    .9444444444E+000    point 
    .8400000000E+000    .7500000000E+000    .1000000000E+001    point 
    .8400000000E+000    .7400000000E+000    .4444444444E+000    point 
    .8400000000E+000    .7300000000E+000    .2333333333E+000    point 
    .8400000000E+000    .7200000000E+000    .1000000000E+001    point 
    .8400000000E+000    .7100000000E+000    .1000000000E+001    point 
    .8400000000E+000    .7000000000E+000    .7000000000E+000    point 
    .8400000000E+000    .6900000000E+000    .6555555556E+000    point 
    .8400000000E+000    .6800000000E+000    .1000000000E+001    point 
    .8400000000E+000    .6700000000E+000    .7888888889E+000    point 
    .8400000000E+000    .6600000000E+000    .5555555556E+000    point 
    .8400000000E+000    .6500000000E+000    .1000000000E+001    point 
    .8400000000E+000    .6400000000E+000    .7666666667E+000    point 
    .8400000000E+000    .6300000000E+000    .8777777778E+000    point 
    .8400000000E+000    .6200000000E+000    .1000000000E+001    point 
    .8400000000E+000    .6100000000E+000    .1000000000E+001    point 
    .8400000000E+000    .6000000000E+000    .1000000000E+001    point 
    .8400000000E+000    .5900000000E+000    .1000000000E+001    point 
    .8400000000E+000    .5800000000E+000    .1111111111E+000    point 
    .8400000000E+000    .5700000000E+000    .4666666667E+000    point 
    .8400000000E+000    .5600000000E+000    .1222222222E+000    point 
    .8400000000E+000    .5500000000E+000    .6222222222E+000    point 
    .8400000000E+000    .5400000000E+000    .3777777778E+000    point 
    .8400000000E+000    .5300000000E+000    .1000000000E+001    point 
    .8400000000E+000    .5200000000E+000    .3111111111E+000    point 
    .8400000000E+000    .5100000000E+000    .2444444444E+000    point 
    .8400000000E+000    .5000000000E+000    .7222222222E+000    point 
    .8400000000E+000    .4900000000E+000    .7444444444E+000    point 
    .8400000000E+000    .4800000000E+000    .6555555556E+000    point 
    .8400000000E+000    .4700000000E+000    .3000000000E+000    point 
    .8400000000E+000    .4600000000E+000    .1000000000E+001    point 
    .8400000000E+000    .4500000000E+000    .1000000000E+001    point 
    .8400000000E+000    .4400000000E+000    .6222222222E+000    point 
    .8400000000E+000    .4300000000E+000    .5000000000E+000    point 
    .8400000000E+000    .4200000000E+000    .1000000000E+001    point 
    .8400000000E+000    .4100000000E+000    .1596937093E-016    point 
    .8400000000E+000    .4000000000E+000    .1596937093E-016    point 
    .8400000000E+000    .3900000000E+000    .1596937093E-016    point 
    .8400000000E+000    .3800000000E+000    .1596937093E-016    point 
    .8400000000E+000    .3700000000E+000    .1000000000E+001    point 
    .8400000000E+000    .3600000000E+000    .1000000000E+001    point 
    .8400000000E+000    .3500000000E+000    .1000000000E+001    point 
    .8400000000E+000    .3400000000E+000    .1000000000E+001    point 
    .8400000000E+000    .3300000000E+000    .1000000000E+001    point 
    .8400000000E+000    .3200000000E+000    .9777777778E+000    point 
    .8400000000E+000    .3100000000E+000    .4888888889E+000    point 
    .8400000000E+000    .3000000000E+000    .1111111111E-001    point 
    .8400000000E+000    .2900000000E+000    .6333333333E+000    point 
    .8400000000E+000    .2800000000E+000    .7555555556E+000    point 
    .8400000000E+000    .2700000000E+000    .1000000000E+001    point 
    .8400000000E+000    .2600000000E+000    .7777777778E-001    point 
    .8400000000E+000    .2500000000E+000    .1888888889E+000    point 
    .8400000000E+000    .2400000000E+000    .1333333333E+000    point 
    .8400000000E+000    .2300000000E+000    .1596937093E-016    point 
    .8400000000E+000    .2200000000E+000    .1596937093E-016    point 
    .8400000000E+000    .2100000000E+000    .1596937093E-016    point 
    .8400000000E+000    .2000000000E+000    .1596937093E-016    point 
    .8400000000E+000    .1900000000E+000    .1596937093E-016    point 
    .8400000000E+000    .1800000000E+000    .1596937093E-016    point 
    .8400000000E+000    .1700000000E+000    .1596937093E-016    point 
    .8400000000E+000    .1600000000E+000    .1596937093E-016    point 
    .8400000000E+000    .1500000000E+000    .1596937093E-016    point 
    .8400000000E+000    .1400000000E+000    .1596937093E-016    point 
    .8400000000E+000    .1300000000E+000    .1596937093E-016    point 
    .8400000000E+000    .1200000000E+000    .1596937093E-016    point 
    .8400000000E+000    .1100000000E+000    .1596937093E-016    point 
    .8400000000E+000    .1000000000E+000    .1596937093E-016    point 
    .8400000000E+000    .9000000000E-001    .1596937093E-016    point 
    .8400000000E+000    .8000000000E-001    .1596937093E-016    point 
    .8400000000E+000    .7000000000E-001    .1596937093E-016    point 
    .8400000000E+000    .6000000000E-001    .1596937093E-016    point 
    .8400000000E+000    .5000000000E-001    .1596937093E-016    point 
    .8400000000E+000    .4000000000E-001    .1596937093E-016    point 
    .8400000000E+000    .3000000000E-001    .1596937093E-016    point 
    .8400000000E+000    .2000000000E-001    .1596937093E-016    point 
    .8400000000E+000    .1000000000E-001    .1596937093E-016    point 
    .8400000000E+000    .0000000000E+000    .1596937093E-016    point 
    .8500000000E+000    .1200000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1190000000E+001    .6888888889E+000    point 
    .8500000000E+000    .1180000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1170000000E+001    .3111111111E+000    point 
    .8500000000E+000    .1160000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1150000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1140000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1130000000E+001    .9000000000E+000    point 
    .8500000000E+000    .1120000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1110000000E+001    .8888888889E+000    point 
    .8500000000E+000    .1100000000E+001    .5444444444E+000    point 
    .8500000000E+000    .1090000000E+001    .2888888889E+000    point 
    .8500000000E+000    .1080000000E+001    .1111111111E-001    point 
    .8500000000E+000    .1070000000E+001    .1777777778E+000    point 
    .8500000000E+000    .1060000000E+001    .5000000000E+000    point 
    .8500000000E+000    .1050000000E+001    .3888888889E+000    point 
    .8500000000E+000    .1040000000E+001    .4444444444E+000    point 
    .8500000000E+000    .1030000000E+001    .1000000000E+001    point 
    .8500000000E+000    .1020000000E+001    .4888888889E+000    point 
    .8500000000E+000    .1010000000E+001    .4666666667E+000    point 
    .8500000000E+000    .1000000000E+001    .3777777778E+000    point 
    .8500000000E+000    .9900000000E+000    .1000000000E+001    point 
    .8500000000E+000    .9800000000E+000    .1000000000E+001    point 
    .8500000000E+000    .9700000000E+000    .2333333333E+000    point 
    .8500000000E+000    .9600000000E+000    .6888888889E+000    point 
    .8500000000E+000    .9500000000E+000    .8888888889E-001    point 
    .8500000000E+000    .9400000000E+000    .9444444444E+000    point 
    .8500000000E+000    .9300000000E+000    .2555555556E+000    point 
    .8500000000E+000    .9200000000E+000    .1000000000E+001    point 
    .8500000000E+000    .9100000000E+000    .1000000000E+001    point 
    .8500000000E+000    .9000000000E+000    .4777777778E+000    point 
    .8500000000E+000    .8900000000E+000    .8111111111E+000    point 
    .8500000000E+000    .8800000000E+000    .1000000000E+001    point 
    .8500000000E+000    .8700000000E+000    .1000000000E+001    point 
    .8500000000E+000    .8600000000E+000    .4000000000E+000    point 
    .8500000000E+000    .8500000000E+000    .2222222222E-001    point 
    .8500000000E+000    .8400000000E+000    .2222222222E-001    point 
    .8500000000E+000    .8300000000E+000    .1000000000E+001    point 
    .8500000000E+000    .8200000000E+000    .1000000000E+001    point 
    .8500000000E+000    .8100000000E+000    .1000000000E+001    point 
    .8500000000E+000    .8000000000E+000    .1000000000E+001    point 
    .8500000000E+000    .7900000000E+000    .1000000000E+001    point 
    .8500000000E+000    .7800000000E+000    .6000000000E+000    point 
    .8500000000E+000    .7700000000E+000    .5777777778E+000    point 
    .8500000000E+000    .7600000000E+000    .9111111111E+000    point 
    .8500000000E+000    .7500000000E+000    .3666666667E+000    point 
    .8500000000E+000    .7400000000E+000    .1000000000E+001    point 
    .8500000000E+000    .7300000000E+000    .9888888889E+000    point 
    .8500000000E+000    .7200000000E+000    .1000000000E+001    point 
    .8500000000E+000    .7100000000E+000    .1000000000E+001    point 
    .8500000000E+000    .7000000000E+000    .1000000000E+000    point 
    .8500000000E+000    .6900000000E+000    .1000000000E+001    point 
    .8500000000E+000    .6800000000E+000    .1000000000E+001    point 
    .8500000000E+000    .6700000000E+000    .1111111111E+000    point 
    .8500000000E+000    .6600000000E+000    .1000000000E+001    point 
    .8500000000E+000    .6500000000E+000    .6111111111E+000    point 
    .8500000000E+000    .6400000000E+000    .1000000000E+001    point 
    .8500000000E+000    .6300000000E+000    .1000000000E+001    point 
    .8500000000E+000    .6200000000E+000    .4333333333E+000    point 
    .8500000000E+000    .6100000000E+000    .1000000000E+001    point 
    .8500000000E+000    .6000000000E+000    .7888888889E+000    point 
    .8500000000E+000    .5900000000E+000    .5777777778E+000    point 
    .8500000000E+000    .5800000000E+000    .1888888889E+000    point 
    .8500000000E+000    .5700000000E+000    .1111111111E-001    point 
    .8500000000E+000    .5600000000E+000    .1000000000E+001    point 
    .8500000000E+000    .5500000000E+000    .4888888889E+000    point 
    .8500000000E+000    .5400000000E+000    .1000000000E+001    point 
    .8500000000E+000    .5300000000E+000    .8666666667E+000    point 
    .8500000000E+000    .5200000000E+000    .2000000000E+000    point 
    .8500000000E+000    .5100000000E+000    .1000000000E+001    point 
    .8500000000E+000    .5000000000E+000    .1000000000E+001    point 
    .8500000000E+000    .4900000000E+000    .2111111111E+000    point 
    .8500000000E+000    .4800000000E+000    .5000000000E+000    point 
    .8500000000E+000    .4700000000E+000    .1000000000E+001    point 
    .8500000000E+000    .4600000000E+000    .1888888889E+000    point 
    .8500000000E+000    .4500000000E+000    .5555555556E+000    point 
    .8500000000E+000    .4400000000E+000    .1000000000E+001    point 
    .8500000000E+000    .4300000000E+000    .1333333333E+000    point 
    .8500000000E+000    .4200000000E+000    .5555555556E+000    point 
    .8500000000E+000    .4100000000E+000    .1000000000E+001    point 
    .8500000000E+000    .4000000000E+000    .8111111111E+000    point 
    .8500000000E+000    .3900000000E+000    .1222222222E+000    point 
    .8500000000E+000    .3800000000E+000    .1111111111E-001    point 
    .8500000000E+000    .3700000000E+000    .1000000000E+001    point 
    .8500000000E+000    .3600000000E+000    .1000000000E+001    point 
    .8500000000E+000    .3500000000E+000    .8666666667E+000    point 
    .8500000000E+000    .3400000000E+000    .1000000000E+001    point 
    .8500000000E+000    .3300000000E+000    .1000000000E+001    point 
    .8500000000E+000    .3200000000E+000    .7444444444E+000    point 
    .8500000000E+000    .3100000000E+000    .1000000000E+001    point 
    .8500000000E+000    .3000000000E+000    .1000000000E+001    point 
    .8500000000E+000    .2900000000E+000    .1000000000E+001    point 
    .8500000000E+000    .2800000000E+000    .1000000000E+001    point 
    .8500000000E+000    .2700000000E+000    .4888888889E+000    point 
    .8500000000E+000    .2600000000E+000    .3333333333E-001    point 
    .8500000000E+000    .2500000000E+000    .1000000000E+001    point 
    .8500000000E+000    .2400000000E+000    .7888888889E+000    point 
    .8500000000E+000    .2300000000E+000    .4222222222E+000    point 
    .8500000000E+000    .2200000000E+000    .1000000000E+001    point 
    .8500000000E+000    .2100000000E+000    .1111111111E-001    point 
    .8500000000E+000    .2000000000E+000    .1111111111E-001    point 
    .8500000000E+000    .1900000000E+000    .1111111111E-001    point 
    .8500000000E+000    .1800000000E+000    .1111111111E-001    point 
    .8500000000E+000    .1700000000E+000    .1111111111E-001    point 
    .8500000000E+000    .1600000000E+000    .1111111111E-001    point 
    .8500000000E+000    .1500000000E+000    .1111111111E-001    point 
    .8500000000E+000    .1400000000E+000    .1111111111E-001    point 
    .8500000000E+000    .1300000000E+000    .1111111111E-001    point 
    .8500000000E+000    .1200000000E+000    .1111111111E-001    point 
    .8500000000E+000    .1100000000E+000    .1111111111E-001    point 
    .8500000000E+000    .1000000000E+000    .1111111111E-001    point 
    .8500000000E+000    .9000000000E-001    .1111111111E-001    point 
    .8500000000E+000    .8000000000E-001    .1111111111E-001    point 
    .8500000000E+000    .7000000000E-001    .1111111111E-001    point 
    .8500000000E+000    .6000000000E-001    .1111111111E-001    point 
    .8500000000E+000    .5000000000E-001    .1111111111E-001    point 
    .8500000000E+000    .4000000000E-001    .1111111111E-001    point 
    .8500000000E+000    .3000000000E-001    .1111111111E-001    point 
    .8500000000E+000    .2000000000E-001    .1111111111E-001    point 
    .8500000000E+000    .1000000000E-001    .1111111111E-001    point 
    .8500000000E+000    .0000000000E+000    .1111111111E-001    point 
    .8600000000E+000    .1200000000E+001    .1222222222E+000    point 
    .8600000000E+000    .1190000000E+001    .6111111111E+000    point 
    .8600000000E+000    .1180000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1170000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1160000000E+001    .7777777778E-001    point 
    .8600000000E+000    .1150000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1140000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1130000000E+001    .1666666667E+000    point 
    .8600000000E+000    .1120000000E+001    .4333333333E+000    point 
    .8600000000E+000    .1110000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1100000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1090000000E+001    .7555555556E+000    point 
    .8600000000E+000    .1080000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1070000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1060000000E+001    .3333333333E-001    point 
    .8600000000E+000    .1050000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1040000000E+001    .9222222222E+000    point 
    .8600000000E+000    .1030000000E+001    .3111111111E+000    point 
    .8600000000E+000    .1020000000E+001    .1888888889E+000    point 
    .8600000000E+000    .1010000000E+001    .1000000000E+001    point 
    .8600000000E+000    .1000000000E+001    .3888888889E+000    point 
    .8600000000E+000    .9900000000E+000    .8444444444E+000    point 
    .8600000000E+000    .9800000000E+000    .1000000000E+001    point 
    .8600000000E+000    .9700000000E+000    .1000000000E+001    point 
    .8600000000E+000    .9600000000E+000    .1000000000E+001    point 
    .8600000000E+000    .9500000000E+000    .5444444444E+000    point 
    .8600000000E+000    .9400000000E+000    .2333333333E+000    point 
    .8600000000E+000    .9300000000E+000    .5444444444E+000    point 
    .8600000000E+000    .9200000000E+000    .6222222222E+000    point 
    .8600000000E+000    .9100000000E+000    .5666666667E+000    point 
    .8600000000E+000    .9000000000E+000    .1000000000E+001    point 
    .8600000000E+000    .8900000000E+000    .1333333333E+000    point 
    .8600000000E+000    .8800000000E+000    .1111111111E+000    point 
    .8600000000E+000    .8700000000E+000    .2222222222E+000    point 
    .8600000000E+000    .8600000000E+000    .3666666667E+000    point 
    .8600000000E+000    .8500000000E+000    .1000000000E+001    point 
    .8600000000E+000    .8400000000E+000    .6333333333E+000    point 
    .8600000000E+000    .8300000000E+000    .3000000000E+000    point 
    .8600000000E+000    .8200000000E+000    .8444444444E+000    point 
    .8600000000E+000    .8100000000E+000    .2444444444E+000    point 
    .8600000000E+000    .8000000000E+000    .9111111111E+000    point 
    .8600000000E+000    .7900000000E+000    .7666666667E+000    point 
    .8600000000E+000    .7800000000E+000    .1000000000E+001    point 
    .8600000000E+000    .7700000000E+000    .1000000000E+001    point 
    .8600000000E+000    .7600000000E+000    .3444444444E+000    point 
    .8600000000E+000    .7500000000E+000    .1000000000E+001    point 
    .8600000000E+000    .7400000000E+000    .1000000000E+001    point 
    .8600000000E+000    .7300000000E+000    .1000000000E+001    point 
    .8600000000E+000    .7200000000E+000    .1000000000E+001    point 
    .8600000000E+000    .7100000000E+000    .9000000000E+000    point 
    .8600000000E+000    .7000000000E+000    .1000000000E+001    point 
    .8600000000E+000    .6900000000E+000    .3222222222E+000    point 
    .8600000000E+000    .6800000000E+000    .1000000000E+001    point 
    .8600000000E+000    .6700000000E+000    .1000000000E+001    point 
    .8600000000E+000    .6600000000E+000    .6777777778E+000    point 
    .8600000000E+000    .6500000000E+000    .2846543364E-016    point 
    .8600000000E+000    .6400000000E+000    .1888888889E+000    point 
    .8600000000E+000    .6300000000E+000    .6333333333E+000    point 
    .8600000000E+000    .6200000000E+000    .1000000000E+001    point 
    .8600000000E+000    .6100000000E+000    .1000000000E+001    point 
    .8600000000E+000    .6000000000E+000    .2888888889E+000    point 
    .8600000000E+000    .5900000000E+000    .7777777778E-001    point 
    .8600000000E+000    .5800000000E+000    .2444444444E+000    point 
    .8600000000E+000    .5700000000E+000    .1000000000E+001    point 
    .8600000000E+000    .5600000000E+000    .6777777778E+000    point 
    .8600000000E+000    .5500000000E+000    .4444444444E+000    point 
    .8600000000E+000    .5400000000E+000    .1000000000E+001    point 
    .8600000000E+000    .5300000000E+000    .1000000000E+001    point 
    .8600000000E+000    .5200000000E+000    .3555555556E+000    point 
    .8600000000E+000    .5100000000E+000    .6333333333E+000    point 
    .8600000000E+000    .5000000000E+000    .1000000000E+001    point 
    .8600000000E+000    .4900000000E+000    .8666666667E+000    point 
    .8600000000E+000    .4800000000E+000    .6666666667E+000    point 
    .8600000000E+000    .4700000000E+000    .1000000000E+001    point 
    .8600000000E+000    .4600000000E+000    .1000000000E+001    point 
    .8600000000E+000    .4500000000E+000    .1000000000E+001    point 
    .8600000000E+000    .4400000000E+000    .1000000000E+001    point 
    .8600000000E+000    .4300000000E+000    .1000000000E+001    point 
    .8600000000E+000    .4200000000E+000    .1000000000E+001    point 
    .8600000000E+000    .4100000000E+000    .1000000000E+001    point 
    .8600000000E+000    .4000000000E+000    .1000000000E+001    point 
    .8600000000E+000    .3900000000E+000    .1000000000E+001    point 
    .8600000000E+000    .3800000000E+000    .1000000000E+001    point 
    .8600000000E+000    .3700000000E+000    .9666666667E+000    point 
    .8600000000E+000    .3600000000E+000    .1000000000E+001    point 
    .8600000000E+000    .3500000000E+000    .1444444444E+000    point 
    .8600000000E+000    .3400000000E+000    .1000000000E+001    point 
    .8600000000E+000    .3300000000E+000    .1000000000E+001    point 
    .8600000000E+000    .3200000000E+000    .3333333333E+000    point 
    .8600000000E+000    .3100000000E+000    .7444444444E+000    point 
    .8600000000E+000    .3000000000E+000    .4555555556E+000    point 
    .8600000000E+000    .2900000000E+000    .3777777778E+000    point 
    .8600000000E+000    .2800000000E+000    .3555555556E+000    point 
    .8600000000E+000    .2700000000E+000    .1000000000E+001    point 
    .8600000000E+000    .2600000000E+000    .1000000000E+001    point 
    .8600000000E+000    .2500000000E+000    .9111111111E+000    point 
    .8600000000E+000    .2400000000E+000    .9888888889E+000    point 
    .8600000000E+000    .2300000000E+000    .2222222222E+000    point 
    .8600000000E+000    .2200000000E+000    .7888888889E+000    point 
    .8600000000E+000    .2100000000E+000    .1000000000E+001    point 
    .8600000000E+000    .2000000000E+000    .2846543364E-016    point 
    .8600000000E+000    .1900000000E+000    .2846543364E-016    point 
    .8600000000E+000    .1800000000E+000    .2846543364E-016    point 
    .8600000000E+000    .1700000000E+000    .2846543364E-016    point 
    .8600000000E+000    .1600000000E+000    .2846543364E-016    point 
    .8600000000E+000    .1500000000E+000    .2846543364E-016    point 
    .8600000000E+000    .1400000000E+000    .2846543364E-016    point 
    .8600000000E+000    .1300000000E+000    .2846543364E-016    point 
    .8600000000E+000    .1200000000E+000    .2846543364E-016    point 
    .8600000000E+000    .1100000000E+000    .2846543364E-016    point 
    .8600000000E+000    .1000000000E+000    .2846543364E-016    point 
    .8600000000E+000    .9000000000E-001    .2846543364E-016    point 
    .8600000000E+000    .8000000000E-001    .2846543364E-016    point 
    .8600000000E+000    .7000000000E-001    .2846543364E-016    point 
    .8600000000E+000    .6000000000E-001    .2846543364E-016    point 
    .8600000000E+000    .5000000000E-001    .2846543364E-016    point 
    .8600000000E+000    .4000000000E-001    .2846543364E-016    point 
    .8600000000E+000    .3000000000E-001    .2846543364E-016    point 
    .8600000000E+000    .2000000000E-001    .2846543364E-016    point 
    .8600000000E+000    .1000000000E-001    .2846543364E-016    point 
    .8600000000E+000    .0000000000E+000    .2846543364E-016    point 
    .8700000000E+000    .1200000000E+001    .2000000000E+000    point 
    .8700000000E+000    .1190000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1180000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1170000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1160000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1150000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1140000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1130000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1120000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1110000000E+001    .5000000000E+000    point 
    .8700000000E+000    .1100000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1090000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1080000000E+001    .9555555556E+000    point 
    .8700000000E+000    .1070000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1060000000E+001    .2222222222E+000    point 
    .8700000000E+000    .1050000000E+001    .1000000000E+001    point 
    .8700000000E+000    .1040000000E+001    .9000000000E+000    point 
    .8700000000E+000    .1030000000E+001    .6444444444E+000    point 
    .8700000000E+000    .1020000000E+001    .5333333333E+000    point 
    .8700000000E+000    .1010000000E+001    .6222222222E+000    point 
    .8700000000E+000    .1000000000E+001    .1000000000E+001    point 
    .8700000000E+000    .9900000000E+000    .7000000000E+000    point 
    .8700000000E+000    .9800000000E+000    .1000000000E+001    point 
    .8700000000E+000    .9700000000E+000    .1000000000E+001    point 
    .8700000000E+000    .9600000000E+000    .8888888889E-001    point 
    .8700000000E+000    .9500000000E+000    .1000000000E+001    point 
    .8700000000E+000    .9400000000E+000    .1000000000E+001    point 
    .8700000000E+000    .9300000000E+000    .1000000000E+001    point 
    .8700000000E+000    .9200000000E+000    .4888888889E+000    point 
    .8700000000E+000    .9100000000E+000    .7888888889E+000    point 
    .8700000000E+000    .9000000000E+000    .1000000000E+001    point 
    .8700000000E+000    .8900000000E+000    .8666666667E+000    point 
    .8700000000E+000    .8800000000E+000    .1000000000E+001    point 
    .8700000000E+000    .8700000000E+000    .1000000000E+001    point 
    .8700000000E+000    .8600000000E+000    .6666666667E-001    point 
    .8700000000E+000    .8500000000E+000    .1000000000E+001    point 
    .8700000000E+000    .8400000000E+000    .1111111111E+000    point 
    .8700000000E+000    .8300000000E+000    .1000000000E+001    point 
    .8700000000E+000    .8200000000E+000    .1000000000E+001    point 
    .8700000000E+000    .8100000000E+000    .1000000000E+001    point 
    .8700000000E+000    .8000000000E+000    .1000000000E+001    point 
    .8700000000E+000    .7900000000E+000    .1000000000E+001    point 
    .8700000000E+000    .7800000000E+000    .1222222222E+000    point 
    .8700000000E+000    .7700000000E+000    .1000000000E+001    point 
    .8700000000E+000    .7600000000E+000    .6000000000E+000    point 
    .8700000000E+000    .7500000000E+000    .5555555556E+000    point 
    .8700000000E+000    .7400000000E+000    .8888888889E-001    point 
    .8700000000E+000    .7300000000E+000    .6111111111E+000    point 
    .8700000000E+000    .7200000000E+000    .1000000000E+001    point 
    .8700000000E+000    .7100000000E+000    .1000000000E+001    point 
    .8700000000E+000    .7000000000E+000    .1888888889E+000    point 
    .8700000000E+000    .6900000000E+000    .3333333333E-001    point 
    .8700000000E+000    .6800000000E+000    .3777777778E+000    point 
    .8700000000E+000    .6700000000E+000    .6666666667E-001    point 
    .8700000000E+000    .6600000000E+000    .9666666667E+000    point 
    .8700000000E+000    .6500000000E+000    .1111111111E+000    point 
    .8700000000E+000    .6400000000E+000    .1000000000E+001    point 
    .8700000000E+000    .6300000000E+000    .9333333333E+000    point 
    .8700000000E+000    .6200000000E+000    .1222222222E+000    point 
    .8700000000E+000    .6100000000E+000    .1000000000E+001    point 
    .8700000000E+000    .6000000000E+000    .1000000000E+001    point 
    .8700000000E+000    .5900000000E+000    .1000000000E+001    point 
    .8700000000E+000    .5800000000E+000    .1000000000E+000    point 
    .8700000000E+000    .5700000000E+000    .1000000000E+001    point 
    .8700000000E+000    .5600000000E+000    .8666666667E+000    point 
    .8700000000E+000    .5500000000E+000    .1888888889E+000    point 
    .8700000000E+000    .5400000000E+000    .1000000000E+001    point 
    .8700000000E+000    .5300000000E+000    .1000000000E+001    point 
    .8700000000E+000    .5200000000E+000    .6111111111E+000    point 
    .8700000000E+000    .5100000000E+000    .1000000000E+001    point 
    .8700000000E+000    .5000000000E+000    .1000000000E+001    point 
    .8700000000E+000    .4900000000E+000    .1000000000E+001    point 
    .8700000000E+000    .4800000000E+000    .1000000000E+001    point 
    .8700000000E+000    .4700000000E+000    .1000000000E+001    point 
    .8700000000E+000    .4600000000E+000    .1000000000E+001    point 
    .8700000000E+000    .4500000000E+000    .1000000000E+001    point 
    .8700000000E+000    .4400000000E+000    .1000000000E+001    point 
    .8700000000E+000    .4300000000E+000    .4555555556E+000    point 
    .8700000000E+000    .4200000000E+000    .3555555556E+000    point 
    .8700000000E+000    .4100000000E+000    .1000000000E+001    point 
    .8700000000E+000    .4000000000E+000    .2888888889E+000    point 
    .8700000000E+000    .3900000000E+000    .3555555556E+000    point 
    .8700000000E+000    .3800000000E+000    .1000000000E+001    point 
    .8700000000E+000    .3700000000E+000    .1000000000E+001    point 
    .8700000000E+000    .3600000000E+000    .1000000000E+001    point 
    .8700000000E+000    .3500000000E+000    .1000000000E+001    point 
    .8700000000E+000    .3400000000E+000    .1000000000E+001    point 
    .8700000000E+000    .3300000000E+000    .1000000000E+001    point 
    .8700000000E+000    .3200000000E+000    .1000000000E+001    point 
    .8700000000E+000    .3100000000E+000    .1000000000E+001    point 
    .8700000000E+000    .3000000000E+000    .1000000000E+001    point 
    .8700000000E+000    .2900000000E+000    .1000000000E+001    point 
    .8700000000E+000    .2800000000E+000    .1111111111E-001    point 
    .8700000000E+000    .2700000000E+000    .1000000000E+001    point 
    .8700000000E+000    .2600000000E+000    .1000000000E+001    point 
    .8700000000E+000    .2500000000E+000    .8444444444E+000    point 
    .8700000000E+000    .2400000000E+000    .1000000000E+001    point 
    .8700000000E+000    .2300000000E+000    .1000000000E+001    point 
    .8700000000E+000    .2200000000E+000    .1000000000E+001    point 
    .8700000000E+000    .2100000000E+000    .1000000000E+001    point 
    .8700000000E+000    .2000000000E+000    .6000000000E+000    point 
    .8700000000E+000    .1900000000E+000    .1111111111E-001    point 
    .8700000000E+000    .1800000000E+000    .1111111111E-001    point 
    .8700000000E+000    .1700000000E+000    .1111111111E-001    point 
    .8700000000E+000    .1600000000E+000    .1111111111E-001    point 
    .8700000000E+000    .1500000000E+000    .1111111111E-001    point 
    .8700000000E+000    .1400000000E+000    .1111111111E-001    point 
    .8700000000E+000    .1300000000E+000    .1111111111E-001    point 
    .8700000000E+000    .1200000000E+000    .1111111111E-001    point 
    .8700000000E+000    .1100000000E+000    .1111111111E-001    point 
    .8700000000E+000    .1000000000E+000    .1111111111E-001    point 
    .8700000000E+000    .9000000000E-001    .1111111111E-001    point 
    .8700000000E+000    .8000000000E-001    .1111111111E-001    point 
    .8700000000E+000    .7000000000E-001    .1111111111E-001    point 
    .8700000000E+000    .6000000000E-001    .1111111111E-001    point 
    .8700000000E+000    .5000000000E-001    .1111111111E-001    point 
    .8700000000E+000    .4000000000E-001    .1111111111E-001    point 
    .8700000000E+000    .3000000000E-001    .1111111111E-001    point 
    .8700000000E+000    .2000000000E-001    .1111111111E-001    point 
    .8700000000E+000    .1000000000E-001    .1111111111E-001    point 
    .8700000000E+000    .0000000000E+000    .1111111111E-001    point 
    .8800000000E+000    .1200000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1190000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1180000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1170000000E+001    .6555555556E+000    point 
    .8800000000E+000    .1160000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1150000000E+001    .5555555556E-001    point 
    .8800000000E+000    .1140000000E+001    .3000000000E+000    point 
    .8800000000E+000    .1130000000E+001    .2222222222E-001    point 
    .8800000000E+000    .1120000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1110000000E+001    .9777777778E+000    point 
    .8800000000E+000    .1100000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1090000000E+001    .4666666667E+000    point 
    .8800000000E+000    .1080000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1070000000E+001    .6888888889E+000    point 
    .8800000000E+000    .1060000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1050000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1040000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1030000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1020000000E+001    .1000000000E+001    point 
    .8800000000E+000    .1010000000E+001    .3777777778E+000    point 
    .8800000000E+000    .1000000000E+001    .5444444444E+000    point 
    .8800000000E+000    .9900000000E+000    .1000000000E+001    point 
    .8800000000E+000    .9800000000E+000    .1000000000E+001    point 
    .8800000000E+000    .9700000000E+000    .1000000000E+001    point 
    .8800000000E+000    .9600000000E+000    .1000000000E+001    point 
    .8800000000E+000    .9500000000E+000    .7333333333E+000    point 
    .8800000000E+000    .9400000000E+000    .1000000000E+001    point 
    .8800000000E+000    .9300000000E+000    .1000000000E+001    point 
    .8800000000E+000    .9200000000E+000    .4000000000E+000    point 
    .8800000000E+000    .9100000000E+000    .1000000000E+001    point 
    .8800000000E+000    .9000000000E+000    .1000000000E+001    point 
    .8800000000E+000    .8900000000E+000    .1000000000E+001    point 
    .8800000000E+000    .8800000000E+000    .1000000000E+001    point 
    .8800000000E+000    .8700000000E+000    .1000000000E+001    point 
    .8800000000E+000    .8600000000E+000    .1000000000E+001    point 
    .8800000000E+000    .8500000000E+000    .1000000000E+001    point 
    .8800000000E+000    .8400000000E+000    .1000000000E+001    point 
    .8800000000E+000    .8300000000E+000    .6666666667E-001    point 
    .8800000000E+000    .8200000000E+000    .6222222222E+000    point 
    .8800000000E+000    .8100000000E+000    .1000000000E+001    point 
    .8800000000E+000    .8000000000E+000    .1000000000E+001    point 
    .8800000000E+000    .7900000000E+000    .1000000000E+001    point 
    .8800000000E+000    .7800000000E+000    .1000000000E+001    point 
    .8800000000E+000    .7700000000E+000    .1000000000E+001    point 
    .8800000000E+000    .7600000000E+000    .1000000000E+001    point 
    .8800000000E+000    .7500000000E+000    .1000000000E+001    point 
    .8800000000E+000    .7400000000E+000    .4888888889E+000    point 
    .8800000000E+000    .7300000000E+000    .4111111111E+000    point 
    .8800000000E+000    .7200000000E+000    .1000000000E+001    point 
    .8800000000E+000    .7100000000E+000    .1333333333E+000    point 
    .8800000000E+000    .7000000000E+000    .1000000000E+001    point 
    .8800000000E+000    .6900000000E+000    .1000000000E+001    point 
    .8800000000E+000    .6800000000E+000    .1000000000E+001    point 
    .8800000000E+000    .6700000000E+000    .2777777778E+000    point 
    .8800000000E+000    .6600000000E+000    .1000000000E+001    point 
    .8800000000E+000    .6500000000E+000    .5555555556E-001    point 
    .8800000000E+000    .6400000000E+000    .1000000000E+001    point 
    .8800000000E+000    .6300000000E+000    .1000000000E+001    point 
    .8800000000E+000    .6200000000E+000    .1000000000E+001    point 
    .8800000000E+000    .6100000000E+000    .9555555556E+000    point 
    .8800000000E+000    .6000000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5900000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5800000000E+000    .2000000000E+000    point 
    .8800000000E+000    .5700000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5600000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5500000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5400000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5300000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5200000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5100000000E+000    .1000000000E+001    point 
    .8800000000E+000    .5000000000E+000    .1000000000E+001    point 
    .8800000000E+000    .4900000000E+000    .1000000000E+001    point 
    .8800000000E+000    .4800000000E+000    .1000000000E+001    point 
    .8800000000E+000    .4700000000E+000    .1000000000E+001    point 
    .8800000000E+000    .4600000000E+000    .1000000000E+001    point 
    .8800000000E+000    .4500000000E+000    .3777777778E+000    point 
    .8800000000E+000    .4400000000E+000    .6333333333E+000    point 
    .8800000000E+000    .4300000000E+000    .1000000000E+001    point 
    .8800000000E+000    .4200000000E+000    .1000000000E+001    point 
    .8800000000E+000    .4100000000E+000    .1000000000E+001    point 
    .8800000000E+000    .4000000000E+000    .1000000000E+001    point 
    .8800000000E+000    .3900000000E+000    .3666666667E+000    point 
    .8800000000E+000    .3800000000E+000    .1000000000E+001    point 
    .8800000000E+000    .3700000000E+000    .1444444444E+000    point 
    .8800000000E+000    .3600000000E+000    .4000000000E+000    point 
    .8800000000E+000    .3500000000E+000    .5666666667E+000    point 
    .8800000000E+000    .3400000000E+000    .1000000000E+001    point 
    .8800000000E+000    .3300000000E+000    .1000000000E+001    point 
    .8800000000E+000    .3200000000E+000    .1000000000E+001    point 
    .8800000000E+000    .3100000000E+000    .1000000000E+001    point 
    .8800000000E+000    .3000000000E+000    .1000000000E+001    point 
    .8800000000E+000    .2900000000E+000    .1000000000E+001    point 
    .8800000000E+000    .2800000000E+000    .6000000000E+000    point 
    .8800000000E+000    .2700000000E+000    .2888888889E+000    point 
    .8800000000E+000    .2600000000E+000    .6000000000E+000    point 
    .8800000000E+000    .2500000000E+000    .8888888889E+000    point 
    .8800000000E+000    .2400000000E+000    .1000000000E+001    point 
    .8800000000E+000    .2300000000E+000    .1000000000E+001    point 
    .8800000000E+000    .2200000000E+000    .1000000000E+001    point 
    .8800000000E+000    .2100000000E+000    .1000000000E+001    point 
    .8800000000E+000    .2000000000E+000    .1000000000E+001    point 
    .8800000000E+000    .1900000000E+000    .4222222222E+000    point 
    .8800000000E+000    .1800000000E+000    .2536984444E-016    point 
    .8800000000E+000    .1700000000E+000    .2536984444E-016    point 
    .8800000000E+000    .1600000000E+000    .2536984444E-016    point 
    .8800000000E+000    .1500000000E+000    .2536984444E-016    point 
    .8800000000E+000    .1400000000E+000    .2536984444E-016    point 
    .8800000000E+000    .1300000000E+000    .2536984444E-016    point 
    .8800000000E+000    .1200000000E+000    .2536984444E-016    point 
    .8800000000E+000    .1100000000E+000    .2536984444E-016    point 
    .8800000000E+000    .1000000000E+000    .2536984444E-016    point 
    .8800000000E+000    .9000000000E-001    .2536984444E-016    point 
    .8800000000E+000    .8000000000E-001    .2536984444E-016    point 
    .8800000000E+000    .7000000000E-001    .2536984444E-016    point 
    .8800000000E+000    .6000000000E-001    .2536984444E-016    point 
    .8800000000E+000    .5000000000E-001    .2536984444E-016    point 
    .8800000000E+000    .4000000000E-001    .2536984444E-016    point 
    .8800000000E+000    .3000000000E-001    .2536984444E-016    point 
    .8800000000E+000    .2000000000E-001    .2536984444E-016    point 
    .8800000000E+000    .1000000000E-001    .2536984444E-016    point 
    .8800000000E+000    .0000000000E+000    .2536984444E-016    point 
    .8900000000E+000    .1200000000E+001    .6777777778E+000    point 
    .8900000000E+000    .1190000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1180000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1170000000E+001    .3333333333E-001    point 
    .8900000000E+000    .1160000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1150000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1140000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1130000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1120000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1110000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1100000000E+001    .1777777778E+000    point 
    .8900000000E+000    .1090000000E+001    .4777777778E+000    point 
    .8900000000E+000    .1080000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1070000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1060000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1050000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1040000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1030000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1020000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1010000000E+001    .1000000000E+001    point 
    .8900000000E+000    .1000000000E+001    .8777777778E+000    point 
    .8900000000E+000    .9900000000E+000    .1000000000E+001    point 
    .8900000000E+000    .9800000000E+000    .5555555556E+000    point 
    .8900000000E+000    .9700000000E+000    .1000000000E+001    point 
    .8900000000E+000    .9600000000E+000    .7000000000E+000    point 
    .8900000000E+000    .9500000000E+000    .1000000000E+001    point 
    .8900000000E+000    .9400000000E+000    .3333333333E-001    point 
    .8900000000E+000    .9300000000E+000    .1000000000E+001    point 
    .8900000000E+000    .9200000000E+000    .1000000000E+001    point 
    .8900000000E+000    .9100000000E+000    .4555555556E+000    point 
    .8900000000E+000    .9000000000E+000    .1000000000E+001    point 
    .8900000000E+000    .8900000000E+000    .5333333333E+000    point 
    .8900000000E+000    .8800000000E+000    .1000000000E+001    point 
    .8900000000E+000    .8700000000E+000    .1777777778E+000    point 
    .8900000000E+000    .8600000000E+000    .1000000000E+001    point 
    .8900000000E+000    .8500000000E+000    .1000000000E+001    point 
    .8900000000E+000    .8400000000E+000    .1000000000E+001    point 
    .8900000000E+000    .8300000000E+000    .5555555556E-001    point 
    .8900000000E+000    .8200000000E+000    .1000000000E+001    point 
    .8900000000E+000    .8100000000E+000    .1000000000E+001    point 
    .8900000000E+000    .8000000000E+000    .1000000000E+001    point 
    .8900000000E+000    .7900000000E+000    .1000000000E+001    point 
    .8900000000E+000    .7800000000E+000    .4444444444E-001    point 
    .8900000000E+000    .7700000000E+000    .1000000000E+001    point 
    .8900000000E+000    .7600000000E+000    .1000000000E+001    point 
    .8900000000E+000    .7500000000E+000    .2111111111E+000    point 
    .8900000000E+000    .7400000000E+000    .1000000000E+001    point 
    .8900000000E+000    .7300000000E+000    .1000000000E+001    point 
    .8900000000E+000    .7200000000E+000    .1000000000E+001    point 
    .8900000000E+000    .7100000000E+000    .1000000000E+001    point 
    .8900000000E+000    .7000000000E+000    .6444444444E+000    point 
    .8900000000E+000    .6900000000E+000    .1000000000E+001    point 
    .8900000000E+000    .6800000000E+000    .1000000000E+001    point 
    .8900000000E+000    .6700000000E+000    .4444444444E+000    point 
    .8900000000E+000    .6600000000E+000    .1000000000E+001    point 
    .8900000000E+000    .6500000000E+000    .1000000000E+001    point 
    .8900000000E+000    .6400000000E+000    .1000000000E+001    point 
    .8900000000E+000    .6300000000E+000    .1000000000E+001    point 
    .8900000000E+000    .6200000000E+000    .1000000000E+001    point 
    .8900000000E+000    .6100000000E+000    .1000000000E+001    point 
    .8900000000E+000    .6000000000E+000    .1000000000E+001    point 
    .8900000000E+000    .5900000000E+000    .1000000000E+001    point 
    .8900000000E+000    .5800000000E+000    .1000000000E+001    point 
    .8900000000E+000    .5700000000E+000    .6666666667E-001    point 
    .8900000000E+000    .5600000000E+000    .1000000000E+001    point 
    .8900000000E+000    .5500000000E+000    .1000000000E+001    point 
    .8900000000E+000    .5400000000E+000    .4111111111E+000    point 
    .8900000000E+000    .5300000000E+000    .1000000000E+001    point 
    .8900000000E+000    .5200000000E+000    .1000000000E+001    point 
    .8900000000E+000    .5100000000E+000    .1000000000E+001    point 
    .8900000000E+000    .5000000000E+000    .1000000000E+001    point 
    .8900000000E+000    .4900000000E+000    .1000000000E+001    point 
    .8900000000E+000    .4800000000E+000    .1000000000E+001    point 
    .8900000000E+000    .4700000000E+000    .1000000000E+001    point 
    .8900000000E+000    .4600000000E+000    .3888888889E+000    point 
    .8900000000E+000    .4500000000E+000    .1111111111E-001    point 
    .8900000000E+000    .4400000000E+000    .1000000000E+001    point 
    .8900000000E+000    .4300000000E+000    .6111111111E+000    point 
    .8900000000E+000    .4200000000E+000    .1000000000E+001    point 
    .8900000000E+000    .4100000000E+000    .1000000000E+001    point 
    .8900000000E+000    .4000000000E+000    .1000000000E+001    point 
    .8900000000E+000    .3900000000E+000    .4888888889E+000    point 
    .8900000000E+000    .3800000000E+000    .6666666667E-001    point 
    .8900000000E+000    .3700000000E+000    .4111111111E+000    point 
    .8900000000E+000    .3600000000E+000    .6555555556E+000    point 
    .8900000000E+000    .3500000000E+000    .1000000000E+001    point 
    .8900000000E+000    .3400000000E+000    .1000000000E+001    point 
    .8900000000E+000    .3300000000E+000    .1000000000E+001    point 
    .8900000000E+000    .3200000000E+000    .7666666667E+000    point 
    .8900000000E+000    .3100000000E+000    .1000000000E+001    point 
    .8900000000E+000    .3000000000E+000    .1000000000E+001    point 
    .8900000000E+000    .2900000000E+000    .1000000000E+001    point 
    .8900000000E+000    .2800000000E+000    .6000000000E+000    point 
    .8900000000E+000    .2700000000E+000    .1000000000E+001    point 
    .8900000000E+000    .2600000000E+000    .1000000000E+001    point 
    .8900000000E+000    .2500000000E+000    .1000000000E+001    point 
    .8900000000E+000    .2400000000E+000    .1000000000E+001    point 
    .8900000000E+000    .2300000000E+000    .1000000000E+001    point 
    .8900000000E+000    .2200000000E+000    .1000000000E+001    point 
    .8900000000E+000    .2100000000E+000    .1000000000E+001    point 
    .8900000000E+000    .2000000000E+000    .1000000000E+001    point 
    .8900000000E+000    .1900000000E+000    .1000000000E+001    point 
    .8900000000E+000    .1800000000E+000    .1000000000E+001    point 
    .8900000000E+000    .1700000000E+000    .1111111111E-001    point 
    .8900000000E+000    .1600000000E+000    .1111111111E-001    point 
    .8900000000E+000    .1500000000E+000    .1111111111E-001    point 
    .8900000000E+000    .1400000000E+000    .1111111111E-001    point 
    .8900000000E+000    .1300000000E+000    .1111111111E-001    point 
    .8900000000E+000    .1200000000E+000    .1111111111E-001    point 
    .8900000000E+000    .1100000000E+000    .1111111111E-001    point 
    .8900000000E+000    .1000000000E+000    .1111111111E-001    point 
    .8900000000E+000    .9000000000E-001    .1111111111E-001    point 
    .8900000000E+000    .8000000000E-001    .1111111111E-001    point 
    .8900000000E+000    .7000000000E-001    .1111111111E-001    point 
    .8900000000E+000    .6000000000E-001    .1111111111E-001    point 
    .8900000000E+000    .5000000000E-001    .1111111111E-001    point 
    .8900000000E+000    .4000000000E-001    .1111111111E-001    point 
    .8900000000E+000    .3000000000E-001    .1111111111E-001    point 
    .8900000000E+000    .2000000000E-001    .1111111111E-001    point 
    .8900000000E+000    .1000000000E-001    .1111111111E-001    point 
    .8900000000E+000    .0000000000E+000    .1111111111E-001    point 
    .9000000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1190000000E+001    .4000000000E+000    point 
    .9000000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1150000000E+001    .8000000000E+000    point 
    .9000000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1130000000E+001    .7000000000E+000    point 
    .9000000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1080000000E+001    .1444444444E+000    point 
    .9000000000E+000    .1070000000E+001    .9000000000E+000    point 
    .9000000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1040000000E+001    .6333333333E+000    point 
    .9000000000E+000    .1030000000E+001    .2000000000E+000    point 
    .9000000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9000000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9000000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9000000000E+000    .9800000000E+000    .9444444444E+000    point 
    .9000000000E+000    .9700000000E+000    .3333333333E-001    point 
    .9000000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9000000000E+000    .9500000000E+000    .8888888889E+000    point 
    .9000000000E+000    .9400000000E+000    .8333333333E+000    point 
    .9000000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9000000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9000000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9000000000E+000    .9000000000E+000    .1000000000E+001    point 
    .9000000000E+000    .8900000000E+000    .7333333333E+000    point 
    .9000000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9000000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9000000000E+000    .8600000000E+000    .7777777778E-001    point 
    .9000000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9000000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9000000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9000000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9000000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9000000000E+000    .8000000000E+000    .3777777778E+000    point 
    .9000000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9000000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9000000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9000000000E+000    .7600000000E+000    .4222222222E+000    point 
    .9000000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9000000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9000000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9000000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9000000000E+000    .7100000000E+000    .4777777778E+000    point 
    .9000000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9000000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9000000000E+000    .6800000000E+000    .1000000000E+001    point 
    .9000000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9000000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9000000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9000000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9000000000E+000    .6300000000E+000    .1000000000E+001    point 
    .9000000000E+000    .6200000000E+000    .5444444444E+000    point 
    .9000000000E+000    .6100000000E+000    .2666666667E+000    point 
    .9000000000E+000    .6000000000E+000    .6000000000E+000    point 
    .9000000000E+000    .5900000000E+000    .5666666667E+000    point 
    .9000000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9000000000E+000    .5700000000E+000    .4000000000E+000    point 
    .9000000000E+000    .5600000000E+000    .5333333333E+000    point 
    .9000000000E+000    .5500000000E+000    .1444444444E+000    point 
    .9000000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9000000000E+000    .5300000000E+000    .1111111111E+000    point 
    .9000000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9000000000E+000    .5100000000E+000    .1333333333E+000    point 
    .9000000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9000000000E+000    .4900000000E+000    .3555555556E+000    point 
    .9000000000E+000    .4800000000E+000    .4444444444E-001    point 
    .9000000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9000000000E+000    .4600000000E+000    .4777777778E+000    point 
    .9000000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9000000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9000000000E+000    .4300000000E+000    .6111111111E+000    point 
    .9000000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9000000000E+000    .4100000000E+000    .1000000000E+000    point 
    .9000000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9000000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9000000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9000000000E+000    .3700000000E+000    .1000000000E+001    point 
    .9000000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9000000000E+000    .3500000000E+000    .1000000000E+001    point 
    .9000000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9000000000E+000    .3300000000E+000    .4777777778E+000    point 
    .9000000000E+000    .3200000000E+000    .9777777778E+000    point 
    .9000000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9000000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2800000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2700000000E+000    .9222222222E+000    point 
    .9000000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9000000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9000000000E+000    .1900000000E+000    .1000000000E+001    point 
    .9000000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9000000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9000000000E+000    .1600000000E+000    .1111111111E-001    point 
    .9000000000E+000    .1500000000E+000    .1111111111E-001    point 
    .9000000000E+000    .1400000000E+000    .1111111111E-001    point 
    .9000000000E+000    .1300000000E+000    .1111111111E-001    point 
    .9000000000E+000    .1200000000E+000    .1111111111E-001    point 
    .9000000000E+000    .1100000000E+000    .1111111111E-001    point 
    .9000000000E+000    .1000000000E+000    .1111111111E-001    point 
    .9000000000E+000    .9000000000E-001    .1111111111E-001    point 
    .9000000000E+000    .8000000000E-001    .1111111111E-001    point 
    .9000000000E+000    .7000000000E-001    .1111111111E-001    point 
    .9000000000E+000    .6000000000E-001    .1111111111E-001    point 
    .9000000000E+000    .5000000000E-001    .1111111111E-001    point 
    .9000000000E+000    .4000000000E-001    .1111111111E-001    point 
    .9000000000E+000    .3000000000E-001    .1111111111E-001    point 
    .9000000000E+000    .2000000000E-001    .1111111111E-001    point 
    .9000000000E+000    .1000000000E-001    .1111111111E-001    point 
    .9000000000E+000    .0000000000E+000    .1111111111E-001    point 
    .9100000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1190000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1170000000E+001    .9777777778E+000    point 
    .9100000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1150000000E+001    .5222222222E+000    point 
    .9100000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1130000000E+001    .8000000000E+000    point 
    .9100000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1080000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1070000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1040000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1030000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9100000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9100000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9100000000E+000    .9800000000E+000    .1000000000E+001    point 
    .9100000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9100000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9100000000E+000    .9500000000E+000    .1000000000E+001    point 
    .9100000000E+000    .9400000000E+000    .4555555556E+000    point 
    .9100000000E+000    .9300000000E+000    .2222222222E-001    point 
    .9100000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9100000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9100000000E+000    .9000000000E+000    .1000000000E+001    point 
    .9100000000E+000    .8900000000E+000    .2333333333E+000    point 
    .9100000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9100000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9100000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9100000000E+000    .8500000000E+000    .5777777778E+000    point 
    .9100000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9100000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9100000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9100000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9100000000E+000    .8000000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7600000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7400000000E+000    .9000000000E+000    point 
    .9100000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7100000000E+000    .1000000000E+001    point 
    .9100000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9100000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9100000000E+000    .6800000000E+000    .1000000000E+001    point 
    .9100000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9100000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9100000000E+000    .6500000000E+000    .9555555556E+000    point 
    .9100000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9100000000E+000    .6300000000E+000    .7666666667E+000    point 
    .9100000000E+000    .6200000000E+000    .2000000000E+000    point 
    .9100000000E+000    .6100000000E+000    .1000000000E+001    point 
    .9100000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9100000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9100000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9100000000E+000    .5700000000E+000    .2111111111E+000    point 
    .9100000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9100000000E+000    .5500000000E+000    .6666666667E+000    point 
    .9100000000E+000    .5400000000E+000    .5222222222E+000    point 
    .9100000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9100000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9100000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9100000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4900000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4800000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4600000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4300000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4100000000E+000    .1000000000E+001    point 
    .9100000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9100000000E+000    .3900000000E+000    .7222222222E+000    point 
    .9100000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9100000000E+000    .3700000000E+000    .6111111111E+000    point 
    .9100000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9100000000E+000    .3500000000E+000    .1888888889E+000    point 
    .9100000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9100000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9100000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9100000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9100000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9100000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9100000000E+000    .2800000000E+000    .5333333333E+000    point 
    .9100000000E+000    .2700000000E+000    .1000000000E+001    point 
    .9100000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9100000000E+000    .2500000000E+000    .8111111111E+000    point 
    .9100000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9100000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9100000000E+000    .2200000000E+000    .7444444444E+000    point 
    .9100000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9100000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9100000000E+000    .1900000000E+000    .1000000000E+001    point 
    .9100000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9100000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9100000000E+000    .1600000000E+000    .1000000000E+001    point 
    .9100000000E+000    .1500000000E+000    .2134606386E-016    point 
    .9100000000E+000    .1400000000E+000    .2134606386E-016    point 
    .9100000000E+000    .1300000000E+000    .2134606386E-016    point 
    .9100000000E+000    .1200000000E+000    .2134606386E-016    point 
    .9100000000E+000    .1100000000E+000    .2134606386E-016    point 
    .9100000000E+000    .1000000000E+000    .2134606386E-016    point 
    .9100000000E+000    .9000000000E-001    .2134606386E-016    point 
    .9100000000E+000    .8000000000E-001    .2134606386E-016    point 
    .9100000000E+000    .7000000000E-001    .2134606386E-016    point 
    .9100000000E+000    .6000000000E-001    .2134606386E-016    point 
    .9100000000E+000    .5000000000E-001    .2134606386E-016    point 
    .9100000000E+000    .4000000000E-001    .2134606386E-016    point 
    .9100000000E+000    .3000000000E-001    .2134606386E-016    point 
    .9100000000E+000    .2000000000E-001    .2134606386E-016    point 
    .9100000000E+000    .1000000000E-001    .2134606386E-016    point 
    .9100000000E+000    .0000000000E+000    .2134606386E-016    point 
    .9200000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1190000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1150000000E+001    .5555555556E-001    point 
    .9200000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1130000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1080000000E+001    .5777777778E+000    point 
    .9200000000E+000    .1070000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1040000000E+001    .1777777778E+000    point 
    .9200000000E+000    .1030000000E+001    .9444444444E+000    point 
    .9200000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9200000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9200000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9800000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9500000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9400000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9200000000E+000    .9000000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8900000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9200000000E+000    .8000000000E+000    .2666666667E+000    point 
    .9200000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7600000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7100000000E+000    .1000000000E+001    point 
    .9200000000E+000    .7000000000E+000    .3777777778E+000    point 
    .9200000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9200000000E+000    .6800000000E+000    .1000000000E+001    point 
    .9200000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9200000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9200000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9200000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9200000000E+000    .6300000000E+000    .5888888889E+000    point 
    .9200000000E+000    .6200000000E+000    .1000000000E+001    point 
    .9200000000E+000    .6100000000E+000    .1000000000E+001    point 
    .9200000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5700000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5500000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9200000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9200000000E+000    .4900000000E+000    .1000000000E+001    point 
    .9200000000E+000    .4800000000E+000    .1000000000E+001    point 
    .9200000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9200000000E+000    .4600000000E+000    .9000000000E+000    point 
    .9200000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9200000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9200000000E+000    .4300000000E+000    .1000000000E+001    point 
    .9200000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9200000000E+000    .4100000000E+000    .4444444444E+000    point 
    .9200000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3700000000E+000    .3111111111E+000    point 
    .9200000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3500000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9200000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2800000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2700000000E+000    .5000000000E+000    point 
    .9200000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9200000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9200000000E+000    .1900000000E+000    .5111111111E+000    point 
    .9200000000E+000    .1800000000E+000    .6333333333E+000    point 
    .9200000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9200000000E+000    .1600000000E+000    .1000000000E+001    point 
    .9200000000E+000    .1500000000E+000    .7888888889E+000    point 
    .9200000000E+000    .1400000000E+000    .1111111111E-001    point 
    .9200000000E+000    .1300000000E+000    .1111111111E-001    point 
    .9200000000E+000    .1200000000E+000    .1111111111E-001    point 
    .9200000000E+000    .1100000000E+000    .1111111111E-001    point 
    .9200000000E+000    .1000000000E+000    .1111111111E-001    point 
    .9200000000E+000    .9000000000E-001    .1111111111E-001    point 
    .9200000000E+000    .8000000000E-001    .1111111111E-001    point 
    .9200000000E+000    .7000000000E-001    .1111111111E-001    point 
    .9200000000E+000    .6000000000E-001    .1111111111E-001    point 
    .9200000000E+000    .5000000000E-001    .1111111111E-001    point 
    .9200000000E+000    .4000000000E-001    .1111111111E-001    point 
    .9200000000E+000    .3000000000E-001    .1111111111E-001    point 
    .9200000000E+000    .2000000000E-001    .1111111111E-001    point 
    .9200000000E+000    .1000000000E-001    .1111111111E-001    point 
    .9200000000E+000    .0000000000E+000    .1111111111E-001    point 
    .9300000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1190000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1160000000E+001    .6222222222E+000    point 
    .9300000000E+000    .1150000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1130000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1080000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1070000000E+001    .3000000000E+000    point 
    .9300000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1040000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1030000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1020000000E+001    .7444444444E+000    point 
    .9300000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9300000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9300000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9300000000E+000    .9800000000E+000    .6222222222E+000    point 
    .9300000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9300000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9300000000E+000    .9500000000E+000    .3333333333E+000    point 
    .9300000000E+000    .9400000000E+000    .1000000000E+001    point 
    .9300000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9300000000E+000    .9200000000E+000    .7444444444E+000    point 
    .9300000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9300000000E+000    .9000000000E+000    .1000000000E+001    point 
    .9300000000E+000    .8900000000E+000    .1000000000E+001    point 
    .9300000000E+000    .8800000000E+000    .4333333333E+000    point 
    .9300000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9300000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9300000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9300000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9300000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9300000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9300000000E+000    .8100000000E+000    .6777777778E+000    point 
    .9300000000E+000    .8000000000E+000    .1000000000E+001    point 
    .9300000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9300000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9300000000E+000    .7700000000E+000    .9222222222E+000    point 
    .9300000000E+000    .7600000000E+000    .1000000000E+001    point 
    .9300000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9300000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9300000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9300000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9300000000E+000    .7100000000E+000    .9111111111E+000    point 
    .9300000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9300000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9300000000E+000    .6800000000E+000    .6111111111E+000    point 
    .9300000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9300000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9300000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9300000000E+000    .6400000000E+000    .7444444444E+000    point 
    .9300000000E+000    .6300000000E+000    .1000000000E+001    point 
    .9300000000E+000    .6200000000E+000    .1000000000E+001    point 
    .9300000000E+000    .6100000000E+000    .5444444444E+000    point 
    .9300000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5700000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5500000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9300000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4900000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4800000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4600000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4300000000E+000    .6888888889E+000    point 
    .9300000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4100000000E+000    .1000000000E+001    point 
    .9300000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3700000000E+000    .9777777778E+000    point 
    .9300000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3500000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9300000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2800000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2700000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9300000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9300000000E+000    .1900000000E+000    .1000000000E+001    point 
    .9300000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9300000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9300000000E+000    .1600000000E+000    .8888888889E-001    point 
    .9300000000E+000    .1500000000E+000    .1000000000E+001    point 
    .9300000000E+000    .1400000000E+000    .1000000000E+001    point 
    .9300000000E+000    .1300000000E+000    .1111111111E-001    point 
    .9300000000E+000    .1200000000E+000    .1111111111E-001    point 
    .9300000000E+000    .1100000000E+000    .1111111111E-001    point 
    .9300000000E+000    .1000000000E+000    .1111111111E-001    point 
    .9300000000E+000    .9000000000E-001    .1111111111E-001    point 
    .9300000000E+000    .8000000000E-001    .1111111111E-001    point 
    .9300000000E+000    .7000000000E-001    .1111111111E-001    point 
    .9300000000E+000    .6000000000E-001    .1111111111E-001    point 
    .9300000000E+000    .5000000000E-001    .1111111111E-001    point 
    .9300000000E+000    .4000000000E-001    .1111111111E-001    point 
    .9300000000E+000    .3000000000E-001    .1111111111E-001    point 
    .9300000000E+000    .2000000000E-001    .1111111111E-001    point 
    .9300000000E+000    .1000000000E-001    .1111111111E-001    point 
    .9300000000E+000    .0000000000E+000    .1111111111E-001    point 
    .9400000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1190000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1150000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1140000000E+001    .2444444444E+000    point 
    .9400000000E+000    .1130000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1110000000E+001    .1000000000E+000    point 
    .9400000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1080000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1070000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1050000000E+001    .4333333333E+000    point 
    .9400000000E+000    .1040000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1030000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9400000000E+000    .1010000000E+001    .3000000000E+000    point 
    .9400000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9400000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9400000000E+000    .9800000000E+000    .9888888889E+000    point 
    .9400000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9400000000E+000    .9600000000E+000    .6666666667E+000    point 
    .9400000000E+000    .9500000000E+000    .1000000000E+001    point 
    .9400000000E+000    .9400000000E+000    .1000000000E+001    point 
    .9400000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9400000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9400000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9400000000E+000    .9000000000E+000    .2555555556E+000    point 
    .9400000000E+000    .8900000000E+000    .5444444444E+000    point 
    .9400000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9400000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9400000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9400000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9400000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9400000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9400000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9400000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9400000000E+000    .8000000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7600000000E+000    .5666666667E+000    point 
    .9400000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7100000000E+000    .1000000000E+001    point 
    .9400000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6800000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6300000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6200000000E+000    .1000000000E+001    point 
    .9400000000E+000    .6100000000E+000    .2777777778E+000    point 
    .9400000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5700000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5500000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9400000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4900000000E+000    .2222222222E-001    point 
    .9400000000E+000    .4800000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4600000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4300000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4100000000E+000    .1000000000E+001    point 
    .9400000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3700000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3500000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9400000000E+000    .3000000000E+000    .3592094884E-016    point 
    .9400000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9400000000E+000    .2800000000E+000    .1000000000E+001    point 
    .9400000000E+000    .2700000000E+000    .1000000000E+001    point 
    .9400000000E+000    .2600000000E+000    .9222222222E+000    point 
    .9400000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9400000000E+000    .2400000000E+000    .1444444444E+000    point 
    .9400000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9400000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9400000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9400000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1900000000E+000    .2555555556E+000    point 
    .9400000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1600000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1500000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1400000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1300000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1200000000E+000    .1000000000E+001    point 
    .9400000000E+000    .1100000000E+000    .3592094884E-016    point 
    .9400000000E+000    .1000000000E+000    .3592094884E-016    point 
    .9400000000E+000    .9000000000E-001    .3592094884E-016    point 
    .9400000000E+000    .8000000000E-001    .3592094884E-016    point 
    .9400000000E+000    .7000000000E-001    .3592094884E-016    point 
    .9400000000E+000    .6000000000E-001    .3592094884E-016    point 
    .9400000000E+000    .5000000000E-001    .3592094884E-016    point 
    .9400000000E+000    .4000000000E-001    .3592094884E-016    point 
    .9400000000E+000    .3000000000E-001    .3592094884E-016    point 
    .9400000000E+000    .2000000000E-001    .3592094884E-016    point 
    .9400000000E+000    .1000000000E-001    .3592094884E-016    point 
    .9400000000E+000    .0000000000E+000    .3592094884E-016    point 
    .9500000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1190000000E+001    .6111111111E+000    point 
    .9500000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1150000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1130000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1080000000E+001    .7888888889E+000    point 
    .9500000000E+000    .1070000000E+001    .4666666667E+000    point 
    .9500000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1040000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1030000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9500000000E+000    .1000000000E+001    .6444444444E+000    point 
    .9500000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9800000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9500000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9400000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9500000000E+000    .9000000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8900000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9500000000E+000    .8000000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7600000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7100000000E+000    .1000000000E+001    point 
    .9500000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6800000000E+000    .6555555556E+000    point 
    .9500000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6300000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6200000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6100000000E+000    .1000000000E+001    point 
    .9500000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5700000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5500000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9500000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4900000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4800000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4600000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4300000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4100000000E+000    .1000000000E+001    point 
    .9500000000E+000    .4000000000E+000    .1111111111E-001    point 
    .9500000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3700000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3500000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9500000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2800000000E+000    .2444444444E+000    point 
    .9500000000E+000    .2700000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9500000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1900000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1600000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1500000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1400000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1300000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1200000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1100000000E+000    .1000000000E+001    point 
    .9500000000E+000    .1000000000E+000    .1111111111E-001    point 
    .9500000000E+000    .9000000000E-001    .1111111111E-001    point 
    .9500000000E+000    .8000000000E-001    .1111111111E-001    point 
    .9500000000E+000    .7000000000E-001    .1111111111E-001    point 
    .9500000000E+000    .6000000000E-001    .1111111111E-001    point 
    .9500000000E+000    .5000000000E-001    .1111111111E-001    point 
    .9500000000E+000    .4000000000E-001    .1111111111E-001    point 
    .9500000000E+000    .3000000000E-001    .1111111111E-001    point 
    .9500000000E+000    .2000000000E-001    .1111111111E-001    point 
    .9500000000E+000    .1000000000E-001    .1111111111E-001    point 
    .9500000000E+000    .0000000000E+000    .1111111111E-001    point 
    .9600000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1190000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1150000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1130000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1080000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1070000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1040000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1030000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9600000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9600000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9800000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9500000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9400000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8900000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9600000000E+000    .8000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7600000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7100000000E+000    .1000000000E+001    point 
    .9600000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .6900000000E+000    .4222222222E+000    point 
    .9600000000E+000    .6800000000E+000    .1000000000E+001    point 
    .9600000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9600000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9600000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9600000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9600000000E+000    .6300000000E+000    .9555555556E+000    point 
    .9600000000E+000    .6200000000E+000    .1000000000E+001    point 
    .9600000000E+000    .6100000000E+000    .1000000000E+001    point 
    .9600000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5700000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5500000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9600000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4900000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4800000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4600000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4300000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4100000000E+000    .1000000000E+001    point 
    .9600000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9600000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9600000000E+000    .3700000000E+000    .5111111111E+000    point 
    .9600000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9600000000E+000    .3500000000E+000    .5888888889E+000    point 
    .9600000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9600000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9600000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9600000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9600000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2800000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2700000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9600000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1900000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1600000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1500000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1400000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1300000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1200000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1100000000E+000    .1000000000E+001    point 
    .9600000000E+000    .1000000000E+000    .1000000000E+001    point 
    .9600000000E+000    .9000000000E-001    .1111111111E-001    point 
    .9600000000E+000    .8000000000E-001    .1111111111E-001    point 
    .9600000000E+000    .7000000000E-001    .1111111111E-001    point 
    .9600000000E+000    .6000000000E-001    .1111111111E-001    point 
    .9600000000E+000    .5000000000E-001    .1111111111E-001    point 
    .9600000000E+000    .4000000000E-001    .1111111111E-001    point 
    .9600000000E+000    .3000000000E-001    .1111111111E-001    point 
    .9600000000E+000    .2000000000E-001    .1111111111E-001    point 
    .9600000000E+000    .1000000000E-001    .1111111111E-001    point 
    .9600000000E+000    .0000000000E+000    .1111111111E-001    point 
    .9700000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1190000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1150000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1130000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1080000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1070000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1040000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1030000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9700000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9700000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9800000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9500000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9400000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8900000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9700000000E+000    .8000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7600000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7100000000E+000    .1000000000E+001    point 
    .9700000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6800000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6300000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6200000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6100000000E+000    .1000000000E+001    point 
    .9700000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5700000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5500000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9700000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .4900000000E+000    .1000000000E+001    point 
    .9700000000E+000    .4800000000E+000    .9111111111E+000    point 
    .9700000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9700000000E+000    .4600000000E+000    .1000000000E+001    point 
    .9700000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9700000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9700000000E+000    .4300000000E+000    .1000000000E+001    point 
    .9700000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9700000000E+000    .4100000000E+000    .6333333333E+000    point 
    .9700000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3700000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3500000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9700000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2800000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2700000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9700000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1900000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1600000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1500000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1400000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1300000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1200000000E+000    .9000000000E+000    point 
    .9700000000E+000    .1100000000E+000    .1000000000E+001    point 
    .9700000000E+000    .1000000000E+000    .1000000000E+001    point 
    .9700000000E+000    .9000000000E-001    .1000000000E+001    point 
    .9700000000E+000    .8000000000E-001    .1511185592E-016    point 
    .9700000000E+000    .7000000000E-001    .1511185592E-016    point 
    .9700000000E+000    .6000000000E-001    .1511185592E-016    point 
    .9700000000E+000    .5000000000E-001    .1511185592E-016    point 
    .9700000000E+000    .4000000000E-001    .1511185592E-016    point 
    .9700000000E+000    .3000000000E-001    .1511185592E-016    point 
    .9700000000E+000    .2000000000E-001    .1511185592E-016    point 
    .9700000000E+000    .1000000000E-001    .1511185592E-016    point 
    .9700000000E+000    .0000000000E+000    .1511185592E-016    point 
    .9800000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1190000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1150000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1130000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1080000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1070000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1040000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1030000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9800000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9800000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9800000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9500000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9400000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9000000000E+000    .1555555556E+000    point 
    .9800000000E+000    .8900000000E+000    .1666666667E+000    point 
    .9800000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9800000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9800000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9800000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9800000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9800000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9800000000E+000    .8200000000E+000    .1000000000E+001    point 
    .9800000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9800000000E+000    .8000000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7600000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7100000000E+000    .1000000000E+001    point 
    .9800000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6800000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6300000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6200000000E+000    .1000000000E+001    point 
    .9800000000E+000    .6100000000E+000    .4444444444E-001    point 
    .9800000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5700000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5500000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9800000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9800000000E+000    .4900000000E+000    .1000000000E+001    point 
    .9800000000E+000    .4800000000E+000    .1000000000E+001    point 
    .9800000000E+000    .4700000000E+000    .4888888889E+000    point 
    .9800000000E+000    .4600000000E+000    .1000000000E+001    point 
    .9800000000E+000    .4500000000E+000    .5111111111E+000    point 
    .9800000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9800000000E+000    .4300000000E+000    .1000000000E+001    point 
    .9800000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9800000000E+000    .4100000000E+000    .1000000000E+001    point 
    .9800000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3700000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3500000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9800000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2800000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2700000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9800000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1900000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1600000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1500000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1400000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1300000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1200000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1100000000E+000    .1000000000E+001    point 
    .9800000000E+000    .1000000000E+000    .1000000000E+001    point 
    .9800000000E+000    .9000000000E-001    .1000000000E+001    point 
    .9800000000E+000    .8000000000E-001    .1000000000E+001    point 
    .9800000000E+000    .7000000000E-001    .1426651194E-016    point 
    .9800000000E+000    .6000000000E-001    .1426651194E-016    point 
    .9800000000E+000    .5000000000E-001    .1426651194E-016    point 
    .9800000000E+000    .4000000000E-001    .1426651194E-016    point 
    .9800000000E+000    .3000000000E-001    .1426651194E-016    point 
    .9800000000E+000    .2000000000E-001    .1426651194E-016    point 
    .9800000000E+000    .1000000000E-001    .1426651194E-016    point 
    .9800000000E+000    .0000000000E+000    .1426651194E-016    point 
    .9900000000E+000    .1200000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1190000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1180000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1170000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1160000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1150000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1140000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1130000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1120000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1110000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1100000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1090000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1080000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1070000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1060000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1050000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1040000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1030000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1020000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1010000000E+001    .1000000000E+001    point 
    .9900000000E+000    .1000000000E+001    .1000000000E+001    point 
    .9900000000E+000    .9900000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9800000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9700000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9600000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9500000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9400000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9300000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9200000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9100000000E+000    .1000000000E+001    point 
    .9900000000E+000    .9000000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8900000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8800000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8700000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8600000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8500000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8400000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8300000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8200000000E+000    .7444444444E+000    point 
    .9900000000E+000    .8100000000E+000    .1000000000E+001    point 
    .9900000000E+000    .8000000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7900000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7800000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7700000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7600000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7500000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7400000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7300000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7200000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7100000000E+000    .1000000000E+001    point 
    .9900000000E+000    .7000000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6900000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6800000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6700000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6600000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6500000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6400000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6300000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6200000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6100000000E+000    .1000000000E+001    point 
    .9900000000E+000    .6000000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5900000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5800000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5700000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5600000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5500000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5400000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5300000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5200000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5100000000E+000    .1000000000E+001    point 
    .9900000000E+000    .5000000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4900000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4800000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4700000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4600000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4500000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4400000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4300000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4200000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4100000000E+000    .1000000000E+001    point 
    .9900000000E+000    .4000000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3900000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3800000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3700000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3600000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3500000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3400000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3300000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3200000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3100000000E+000    .1000000000E+001    point 
    .9900000000E+000    .3000000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2900000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2800000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2700000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2600000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2500000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2400000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2300000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2200000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2100000000E+000    .1000000000E+001    point 
    .9900000000E+000    .2000000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1900000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1800000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1700000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1600000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1500000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1400000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1300000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1200000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1100000000E+000    .1000000000E+001    point 
    .9900000000E+000    .1000000000E+000    .6444444444E+000    point 
    .9900000000E+000    .9000000000E-001    .1000000000E+001    point 
    .9900000000E+000    .8000000000E-001    .1000000000E+001    point 
    .9900000000E+000    .7000000000E-001    .1000000000E+001    point 
    .9900000000E+000    .6000000000E-001    .1111111111E-001    point 
    .9900000000E+000    .5000000000E-001    .1111111111E-001    point 
    .9900000000E+000    .4000000000E-001    .1111111111E-001    point 
    .9900000000E+000    .3000000000E-001    .1111111111E-001    point 
    .9900000000E+000    .2000000000E-001    .1111111111E-001    point 
    .9900000000E+000    .1000000000E-001    .1111111111E-001    point 
    .9900000000E+000    .0000000000E+000    .1111111111E-001    point 
    .1000000000E+001    .1200000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1190000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1180000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1170000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1160000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1150000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1140000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1130000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1120000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1110000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1100000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1090000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1080000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1070000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1060000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1050000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1040000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1030000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1020000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1010000000E+001    .1000000000E+001    point 
    .1000000000E+001    .1000000000E+001    .1000000000E+001    point 
    .1000000000E+001    .9900000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9800000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9700000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9600000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9500000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9400000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9300000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9200000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9100000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8900000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8800000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8700000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8600000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8500000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8400000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8300000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8200000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8100000000E+000    .1000000000E+001    point 
    .1000000000E+001    .8000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7900000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7800000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7700000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7600000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7500000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7400000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7300000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7200000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7100000000E+000    .1000000000E+001    point 
    .1000000000E+001    .7000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6900000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6800000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6700000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6600000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6500000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6400000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6300000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6200000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6100000000E+000    .1000000000E+001    point 
    .1000000000E+001    .6000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5900000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5800000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5700000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5600000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5500000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5400000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5300000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5200000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5100000000E+000    .1000000000E+001    point 
    .1000000000E+001    .5000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4900000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4800000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4700000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4600000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4500000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4400000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4300000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4200000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4100000000E+000    .1000000000E+001    point 
    .1000000000E+001    .4000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3900000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3800000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3700000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3600000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3500000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3400000000E+000    .6333333333E+000    point 
    .1000000000E+001    .3300000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3200000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3100000000E+000    .1000000000E+001    point 
    .1000000000E+001    .3000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2900000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2800000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2700000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2600000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2500000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2400000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2300000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2200000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2100000000E+000    .1000000000E+001    point 
    .1000000000E+001    .2000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1900000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1800000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1700000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1600000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1500000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1400000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1300000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1200000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1100000000E+000    .1000000000E+001    point 
    .1000000000E+001    .1000000000E+000    .1000000000E+001    point 
    .1000000000E+001    .9000000000E-001    .1000000000E+001    point 
    .1000000000E+001    .8000000000E-001    .1000000000E+001    point 
    .1000000000E+001    .7000000000E-001    .1000000000E+001    point 
    .1000000000E+001    .6000000000E-001    .1000000000E+001    point 
    .1000000000E+001    .5000000000E-001    .1111111111E-001    point 
    .1000000000E+001    .4000000000E-001    .1111111111E-001    point 
    .1000000000E+001    .3000000000E-001    .1111111111E-001    point 
    .1000000000E+001    .2000000000E-001    .1111111111E-001    point 
    .1000000000E+001    .1000000000E-001    .1111111111E-001    point 
    .1000000000E+001    .0000000000E+000    .1111111111E-001    point 
grestore                                                                                                                                                                                                
/Times-Roman findfont                                                                                                                                                                                   
 20 scalefont setfont                                                                                                                                                                                   
                                                                                                                                                                                                        
-0 -0 moveto                                                                                                                                                                                            
455 0 rlineto                                                                                                                                                                                           
0 450 1.2 mul 5 add rlineto                                                                                                                                                                             
-455 0 rlineto                                                                                                                                                                                          
closepath                                                                                                                                                                                               
stroke                                                                                                                                                                                                  
                                                                                                                                                                                                        
0 -20 moveto                                                                                                                                                                                            
(10) show                                                                                                                                                                                               
450 2.5 div /l exch def                                                                                                                                                                                 
l 0 moveto 0 4 rlineto stroke                                                                                                                                                                           
2 l mul 0 moveto 0 4 rlineto stroke                                                                                                                                                                     
%3 l mul 0 moveto 0 4 rlineto stroke                                                                                                                                                                    
l -20 moveto (100) show                                                                                                                                                                                 
2 l mul -20 moveto (1000) show                                                                                                                                                                          
%3 l mul -20 moveto (10000) show                                                                                                                                                                         
                                                                                                                                                                                                        
l 0 exch moveto 0 4 exch rlineto stroke                                                                                                                                                                 
2 l mul 0 exch moveto 0 4 exch rlineto stroke                                                                                                                                                           
%3 l mul 0 exch moveto 0 4 exch rlineto stroke                                                                                                                                                          
0 -40 exch moveto (0.01) show                                                                                                                                                                           
l -40 exch moveto (0.1) show                                                                                                                                                                            
2 l mul -40 exch moveto (1.0) show                                                                                                                                                                      
3 l mul -40 exch moveto (10) show                                                                                                                                                                       

2.5 l mul dup l 0.1 mul moveto
0.97 mul dup  neg exch rlineto
stroke
 /Times-Roman findfont                                                                                                                                                                                  
 21 scalefont setfont                                                                                                                                                                                   
l 0.4 mul l 1.7 mul moveto
(~Re)show
l 0.4 mul l 1.76 mul moveto
(     -1)show

                                                                                                                                                                                                        
 /Times-Roman findfont                                                                                                                                                                                  
 25 scalefont setfont                                                                                                                                                                                   
160 -50 moveto                                                                                                                                                                                          
(     Re)show                                                                                                                                                                                           
50 50 moveto
((b))show 


                                                                                                                                                                                                        
 gsave                                                                                                                                                                                                  
 -50 150 translate                                                                                                                                                                                      
 90 rotate                                                                                                                                                                                              
 0 0 moveto                                                                                                                                                                                             
 (     amplitude) show                                                                                                                                                                                  
grestore                                                                                                                                                                                                
                                                                                                                                                                                                        
showpage                                                                                                                                                                                                

